Getting Your Guidance Weights Right in diffusion and flow-matching posterior sampling

Training-free posterior sampling methods, also known as Plug-and-Play methods, leverage pretrained unconditional diffusion or flow-matching models to solve inverse problems. Most existing approaches rely on guidance weights to balance, at each time step, prior information from the unconditional score or velocity network with measurement consistency, yet the tuning of these weights is often not discussed and is largely left to heuristics. We introduce a simple and principled offline strategy for automatically tuning these guidance weights. Our key observation is that, at each time step, the conditional denoising score-matching objective for diffusion models, or the conditional flow-matching objective for flow-matching models, is a least-squares objective. Therefore, when the conditional prediction is expressed as a weighted sum of the unconditional network output and a measurement-guidance term, optimizing over these weights reduces to a two-dimensional linear least-squares problem. The resulting time-dependent guidance weights can be optimized offline for a given measurement operator, noise level and sampler at the cost of a single minibatch of sampling trajectories, without retraining or fine-tuning the pretrained generative model. Instantiated with the standard Tweedie-based measurement-consistency term, our approach improves posterior sampling and achieves state-of-the-art reconstruction performance across diffusion- and flow-matching-based methods. Moreover, the optimized guidance weights enable diffusion samplers to reduce the number of sampling steps from 1000 to 50 with no significant degradation in reconstruction quality. Code will be made available.

==> a_star_weights_1000_100_box_inpainting.csv <==
t,a_p,a_l
0,1.4159036874771118,3.5267176628112793
1,1.2083823680877686,2.815955877304077
2,1.135474681854248,2.504608631134033
3,1.097751259803772,2.2701728343963623
4,1.075496792793274,2.058349847793579
5,1.0610618591308594,1.8652054071426392
6,1.0516462326049805,1.688569188117981
7,1.0449326038360596,1.5306528806686401
8,1.0395839214324951,1.388066053390503
9,1.0351684093475342,1.2604200839996338
10,1.0316870212554932,1.1472982168197632
11,1.0285724401474,1.0462732315063477
12,1.0259281396865845,0.957115888595581
13,1.0239694118499756,0.8776465654373169
14,1.0222381353378296,0.8064849376678467
15,1.0207502841949463,0.7431171536445618
16,1.0195807218551636,0.6864300966262817
17,1.0184077024459839,0.635608971118927
18,1.0174281597137451,0.5893939733505249
19,1.0166435241699219,0.5481699109077454
20,1.0158993005752563,0.5107005834579468
21,1.0151201486587524,0.4770863652229309
22,1.0144108533859253,0.4463874399662018
23,1.0137442350387573,0.418508380651474
24,1.013148307800293,0.39289408922195435
25,1.0126744508743286,0.36956608295440674
26,1.0122729539871216,0.348112553358078
27,1.01187264919281,0.32842233777046204
28,1.011489748954773,0.31054314970970154
29,1.011117935180664,0.29396796226501465
30,1.0107309818267822,0.2783530652523041
31,1.0103501081466675,0.2644002437591553
32,1.010048270225525,0.2512490749359131
33,1.0097565650939941,0.23899102210998535
34,1.0094906091690063,0.22787664830684662
35,1.0091999769210815,0.2176339477300644
36,1.008887767791748,0.2074478417634964
37,1.0086281299591064,0.19811099767684937
38,1.008382797241211,0.18976663053035736
39,1.0081665515899658,0.18190720677375793
40,1.0079433917999268,0.17424900829792023
41,1.0077112913131714,0.16697312891483307
42,1.0075181722640991,0.16007080674171448
43,1.0073636770248413,0.1536673903465271
44,1.0071921348571777,0.14749035239219666
45,1.00702702999115,0.14165851473808289
46,1.0068596601486206,0.13588324189186096
47,1.0066912174224854,0.13059496879577637
48,1.006556749343872,0.12594245374202728
49,1.0063918828964233,0.1216554269194603
50,1.0063046216964722,0.11749476194381714
51,1.0061334371566772,0.11361610144376755
52,1.0060075521469116,0.10966402292251587
53,1.0059055089950562,0.1058313250541687
54,1.005759596824646,0.10252059996128082
55,1.0056378841400146,0.09905382990837097
56,1.0055373907089233,0.09609025716781616
57,1.0054364204406738,0.09305091947317123
58,1.0053056478500366,0.09016118943691254
59,1.0051926374435425,0.0874265506863594
60,1.0051146745681763,0.08480202406644821
61,1.0050193071365356,0.08223694562911987
62,1.0049223899841309,0.07968412339687347
63,1.0048381090164185,0.07734983414411545
64,1.0047478675842285,0.0752476379275322
65,1.0046567916870117,0.0731075257062912
66,1.0045822858810425,0.07108096778392792
67,1.0044969320297241,0.06914429366588593
68,1.0044071674346924,0.06720197200775146
69,1.0043370723724365,0.06535270810127258
70,1.00426185131073,0.06368110328912735
71,1.004201889038086,0.062037624418735504
72,1.0041524171829224,0.060396891087293625
73,1.0041015148162842,0.058829132467508316
74,1.0040247440338135,0.057350561022758484
75,1.0039669275283813,0.05587305873632431
76,1.003889799118042,0.05444086343050003
77,1.0038470029830933,0.053186919540166855
78,1.0038155317306519,0.051938120275735855
79,1.003784418106079,0.0507514514029026
80,1.003732442855835,0.04957826808094978
81,1.003674864768982,0.04843170568346977
82,1.0036170482635498,0.047392070293426514
83,1.0035467147827148,0.04628422483801842
84,1.0035171508789062,0.045229557901620865
85,1.0034775733947754,0.044219017028808594
86,1.0034189224243164,0.043209489434957504
87,1.003368854522705,0.0422019399702549
88,1.0033098459243774,0.04125874489545822
89,1.003278136253357,0.04032479226589203
90,1.003238320350647,0.039498817175626755
91,1.0032055377960205,0.03865068405866623
92,1.0031386613845825,0.03780698776245117
93,1.003115177154541,0.03701142594218254
94,1.003082275390625,0.03626689314842224
95,1.003021478652954,0.03549671545624733
96,1.0029617547988892,0.03474900498986244
97,1.0029284954071045,0.03400145843625069
98,1.0029054880142212,0.033258434385061264
99,1.0028738975524902,0.03259206563234329
100,1.0028351545333862,0.03191576525568962
101,1.0028085708618164,0.03126092255115509
102,1.0027705430984497,0.03059210255742073
103,1.0027551651000977,0.03000228852033615
104,1.002726435661316,0.02942327968776226
105,1.0026854276657104,0.028857186436653137
106,1.0026600360870361,0.02833099663257599
107,1.0026384592056274,0.02779366262257099
108,1.0026196241378784,0.027267033234238625
109,1.002589225769043,0.02678830362856388
110,1.0025593042373657,0.026306472718715668
111,1.0025224685668945,0.02579326555132866
112,1.0024924278259277,0.02532191574573517
113,1.002484917640686,0.024849681183695793
114,1.0024604797363281,0.02440040372312069
115,1.0024315118789673,0.023978732526302338
116,1.0023986101150513,0.023590857163071632
117,1.002378225326538,0.02316908910870552
118,1.0023685693740845,0.02278672344982624
119,1.0023488998413086,0.022427553310990334
120,1.0023304224014282,0.02206404320895672
121,1.0022993087768555,0.021695256233215332
122,1.0022727251052856,0.021339355036616325
123,1.0022494792938232,0.02096431329846382
124,1.0022298097610474,0.020631955936551094
125,1.0021984577178955,0.020337050780653954
126,1.0021806955337524,0.02003825455904007
127,1.002145767211914,0.01972183585166931
128,1.002112865447998,0.01939745992422104
129,1.002103567123413,0.019101858139038086
130,1.0020867586135864,0.01880139857530594
131,1.0020511150360107,0.018506262451410294
132,1.0020122528076172,0.018120629712939262
133,1.0019892454147339,0.017940061166882515
134,1.0019774436950684,0.01765269786119461
135,1.0019489526748657,0.017370766028761864
136,1.0019198656082153,0.017085589468479156
137,1.001908302307129,0.016844501718878746
138,1.0019007921218872,0.01659015566110611
139,1.0018811225891113,0.016340486705303192
140,1.0018635988235474,0.016080865636467934
141,1.0018410682678223,0.01584906503558159
142,1.0018166303634644,0.015609427355229855
143,1.001797080039978,0.015402001328766346
144,1.0017881393432617,0.01516884658485651
145,1.0017715692520142,0.014946285635232925
146,1.00176203250885,0.01471016090363264
147,1.0017517805099487,0.01448687631636858
148,1.001722812652588,0.014253813773393631
149,1.0017123222351074,0.014029903337359428
150,1.0016980171203613,0.01382377091795206
151,1.0016796588897705,0.013624281622469425
152,1.0016508102416992,0.01344911940395832
153,1.0016207695007324,0.01325292233377695
154,1.0016173124313354,0.013074588030576706
155,1.0016134977340698,0.01287070568650961
156,1.0016069412231445,0.012692596763372421
157,1.0016034841537476,0.01251029223203659
158,1.0015970468521118,0.012333186343312263
159,1.001589298248291,0.0121602863073349
160,1.001569390296936,0.011988733895123005
161,1.0015373229980469,0.011834409087896347
162,1.0015140771865845,0.011666202917695045
163,1.0015066862106323,0.011513648554682732
164,1.0015002489089966,0.011355987749993801
165,1.001488208770752,0.01119932346045971
166,1.0014787912368774,0.011044122278690338
167,1.0014711618423462,0.0108804227784276
168,1.0014581680297852,0.01072681974619627
169,1.0014399290084839,0.010586792603135109
170,1.0014153718948364,0.010448403656482697
171,1.001393437385559,0.010297444649040699
172,1.0013937950134277,0.010170888155698776
173,1.0014028549194336,0.01004043035209179
174,1.0013923645019531,0.009926240891218185
175,1.0013705492019653,0.009814468212425709
176,1.0013498067855835,0.009689904749393463
177,1.0013407468795776,0.009555386379361153
178,1.001328468322754,0.009422942996025085
179,1.0013128519058228,0.00932506937533617
180,1.001305341720581,0.0092126140370965
181,1.0012892484664917,0.009112783707678318
182,1.001272439956665,0.008997156284749508
183,1.001274585723877,0.008876168169081211
184,1.0012686252593994,0.008751715533435345
185,1.001248836517334,0.00862889178097248
186,1.001218557357788,0.008513005450367928
187,1.0012255907058716,0.008408084511756897
188,1.0012340545654297,0.008323592133820057
189,1.001225471496582,0.008222218602895737
190,1.0012001991271973,0.008123936131596565
191,1.0011866092681885,0.008018005639314651
192,1.0011727809906006,0.007911374792456627
193,1.0011725425720215,0.007818490266799927
194,1.0011647939682007,0.0077331955544650555
195,1.0011506080627441,0.007643136195838451
196,1.0011541843414307,0.0075556072406470776
197,1.001151442527771,0.00746532017365098
198,1.0011166334152222,0.007374611683189869
199,1.0011117458343506,0.007282896898686886
200,1.0011045932769775,0.007198194973170757
201,1.0010926723480225,0.007113445084542036
202,1.0010725259780884,0.007037139032036066
203,1.001062035560608,0.00695751141756773
204,1.0010650157928467,0.006881758105009794
205,1.0010615587234497,0.006807314231991768
206,1.0010404586791992,0.0067241741344332695
207,1.001027226448059,0.006636598147451878
208,1.001022458076477,0.006565893068909645
209,1.0010144710540771,0.006495538633316755
210,1.001015067100525,0.00641351705417037
211,1.0010004043579102,0.006331260781735182
212,1.0009902715682983,0.006258166395127773
213,1.000983476638794,0.00618243683129549
214,1.000976324081421,0.0061190444976091385
215,1.000957727432251,0.006047870498150587
216,1.0009474754333496,0.005982750561088324
217,1.000929832458496,0.005910832900553942
218,1.0009230375289917,0.005842161830514669
219,1.0009199380874634,0.005780495703220367
220,1.0009126663208008,0.0057169971987605095
221,1.0009143352508545,0.005662916693836451
222,1.000896692276001,0.0055969879031181335
223,1.000881314277649,0.0055374992080032825
224,1.00088369846344,0.005472928285598755
225,1.0008862018585205,0.005406583659350872
226,1.0008718967437744,0.00534823490306735
227,1.0008609294891357,0.0052803815342485905
228,1.0008364915847778,0.0052229538559913635
229,1.0008167028427124,0.005172899924218655
230,1.0008423328399658,0.005113672465085983
231,1.0008565187454224,0.005054216831922531
232,1.0008405447006226,0.005003918427973986
233,1.000808835029602,0.0049473862163722515
234,1.0008039474487305,0.004892941098660231
235,1.0008143186569214,0.004839555826038122
236,1.0008066892623901,0.004784831777215004
237,1.0007953643798828,0.004732688423246145
238,1.0008033514022827,0.004681092221289873
239,1.0007970333099365,0.0046285889111459255
240,1.0007867813110352,0.004580228589475155
241,1.0007749795913696,0.004540099296718836
242,1.0007745027542114,0.0044867596589028835
243,1.0007790327072144,0.0044409604743123055
244,1.0007736682891846,0.0043914527632296085
245,1.0007688999176025,0.004349521826952696
246,1.0007712841033936,0.004301822278648615
247,1.0007797479629517,0.004250979050993919
248,1.0007725954055786,0.004211948253214359
249,1.0007637739181519,0.00416299095377326
250,1.000761866569519,0.004112298600375652
251,1.0007635354995728,0.004064865875989199
252,1.0007600784301758,0.004020606633275747
253,1.0007543563842773,0.003982145804911852
254,1.00075364112854,0.003934602718800306
255,1.000751256942749,0.0038960676174610853
256,1.000747799873352,0.003849059110507369
257,1.0007357597351074,0.0038102760445326567
258,1.0007299184799194,0.003771857125684619
259,1.0007224082946777,0.00373842753469944
260,1.000723123550415,0.0036959503777325153
261,1.000724196434021,0.0036564841866493225
262,1.00072181224823,0.0036138235591351986
263,1.0007216930389404,0.0035738893784582615
264,1.0007109642028809,0.0035387894604355097
265,1.0007013082504272,0.003501069499179721
266,1.0007007122039795,0.0034671868197619915
267,1.0006955862045288,0.0034354724921286106
268,1.0006957054138184,0.0034043281339108944
269,1.0006790161132812,0.0033751733135432005
270,1.000662088394165,0.0033439176622778177
271,1.0006601810455322,0.003313984489068389
272,1.0006619691848755,0.0032794226426631212
273,1.0006585121154785,0.003241838188841939
274,1.0006589889526367,0.003216404467821121
275,1.0006595849990845,0.0031799485441297293
276,1.0006334781646729,0.0031439082231372595
277,1.0006204843521118,0.003119353437796235
278,1.0006306171417236,0.0030893338844180107
279,1.0006260871887207,0.003056133398786187
280,1.0006128549575806,0.0030271594878286123
281,1.0006027221679688,0.0030054845847189426
282,1.0006039142608643,0.0029734030831605196
283,1.000596284866333,0.0029466692358255386
284,1.0006054639816284,0.0029101544059813023
285,1.0006052255630493,0.0028813211247324944
286,1.0005971193313599,0.002851305529475212
287,1.0005897283554077,0.002827772870659828
288,1.0005992650985718,0.002791786100715399
289,1.0005964040756226,0.002761227311566472
290,1.0005789995193481,0.002736300928518176
291,1.00057053565979,0.002706412458792329
292,1.0005675554275513,0.0026859664358198643
293,1.0005723237991333,0.0026580761186778545
294,1.0005766153335571,0.0026318489108234644
295,1.0005817413330078,0.0026057385839521885
296,1.000571370124817,0.0025863396003842354
297,1.0005611181259155,0.0025618078652769327
298,1.000553011894226,0.00254318886436522
299,1.0005512237548828,0.0025224965065717697
300,1.000551462173462,0.0024938443675637245
301,1.0005396604537964,0.0024689496494829655
302,1.0005180835723877,0.002446891739964485
303,1.00050950050354,0.002423631027340889
304,1.000519037246704,0.002401024801656604
305,1.0005160570144653,0.0023746779188513756
306,1.0005100965499878,0.002351917326450348
307,1.0005072355270386,0.002321421867236495
308,1.0005016326904297,0.0022929604165256023
309,1.0004886388778687,0.002273718360811472
310,1.0004864931106567,0.002254447666928172
311,1.0004847049713135,0.0022380794398486614
312,1.0004814863204956,0.002213297411799431
313,1.0004749298095703,0.00219788309186697
314,1.0004733800888062,0.0021765183191746473
315,1.0004684925079346,0.0021597573067992926
316,1.0004663467407227,0.00213660323061049
317,1.0004549026489258,0.0021144780330359936
318,1.000441551208496,0.002094884868711233
319,1.0004441738128662,0.0020792181603610516
320,1.000454068183899,0.002057930687442422
321,1.0004472732543945,0.00203716685064137
322,1.0004446506500244,0.0020195860415697098
323,1.000439167022705,0.0019959474448114634
324,1.000433325767517,0.001974298618733883
325,1.0004327297210693,0.0019513799343258142
326,1.0004371404647827,0.001924513722769916
327,1.0004363059997559,0.001897900365293026
328,1.0004494190216064,0.0018767912406474352
329,1.000448226928711,0.0018616392044350505
330,1.0004231929779053,0.0018449067138135433
331,1.0004124641418457,0.0018261326476931572
332,1.0004234313964844,0.0018095620907843113
333,1.0004256963729858,0.0017924975836649537
334,1.0004124641418457,0.0017736908048391342
335,1.0004054307937622,0.0017520417459309101
336,1.0003974437713623,0.0017395865870639682
337,1.0003880262374878,0.0017226552590727806
338,1.000388264656067,0.001704897847957909
339,1.0003924369812012,0.0016922252252697945
340,1.0003913640975952,0.001677719526924193
341,1.00039541721344,0.0016624315176159143
342,1.0003886222839355,0.0016487346729263663
343,1.000382423400879,0.001631820690818131
344,1.0003697872161865,0.001616639201529324
345,1.0003635883331299,0.0016020984621718526
346,1.0003576278686523,0.0015869010239839554
347,1.0003610849380493,0.0015700726071372628
348,1.0003669261932373,0.0015420893905684352
349,1.000364899635315,0.001522310427390039
350,1.0003565549850464,0.001500408397987485
351,1.0003385543823242,0.00148947408888489
352,1.0003281831741333,0.0014729303075000644
353,1.0003398656845093,0.0014604596653953195
354,1.000356674194336,0.00144625932443887
355,1.000365138053894,0.0014377650804817677
356,1.0003551244735718,0.0014248789520934224
357,1.0003464221954346,0.0014098663814365864
358,1.00033700466156,0.0013998638605698943
359,1.000331997871399,0.0013816006248816848
360,1.0003246068954468,0.0013718705158680677
361,1.000312328338623,0.0013603497063741088
362,1.0003104209899902,0.0013468099059537053
363,1.0003128051757812,0.0013375240378081799
364,1.0003156661987305,0.0013270616764202714
365,1.0003188848495483,0.00131420255638659
366,1.000319242477417,0.00130143528804183
367,1.0003212690353394,0.0012852168874815106
368,1.0003076791763306,0.0012708196882158518
369,1.0002950429916382,0.0012601942289620638
370,1.0002905130386353,0.0012484260369092226
371,1.0002964735031128,0.0012349915923550725
372,1.0002954006195068,0.001219554920680821
373,1.000285029411316,0.0012102702166885138
374,1.0002844333648682,0.0011978500988334417
375,1.0002824068069458,0.0011882215039804578
376,1.0002870559692383,0.0011781536741182208
377,1.0002975463867188,0.0011626249179244041
378,1.00030517578125,0.001151072676293552
379,1.0003094673156738,0.0011453303741291165
380,1.0002895593643188,0.0011363420635461807
381,1.000261902809143,0.0011254894779995084
382,1.0002624988555908,0.0011149619240313768
383,1.0002832412719727,0.0011010903399437666
384,1.000285029411316,0.0010873769642785192
385,1.0002753734588623,0.0010765277547761798
386,1.0002660751342773,0.0010684162843972445
387,1.0002660751342773,0.0010583031689748168
388,1.0002576112747192,0.0010486373212188482
389,1.0002508163452148,0.001034063519909978
390,1.0002496242523193,0.001024625962600112
391,1.0002573728561401,0.0010124397231265903
392,1.0002567768096924,0.0010022842325270176
393,1.0002557039260864,0.0009921672753989697
394,1.000248908996582,0.0009853341616690159
395,1.0002427101135254,0.0009766739094629884
396,1.0002355575561523,0.0009667563135735691
397,1.0002329349517822,0.000954741844907403
398,1.0002269744873047,0.0009455882245674729
399,1.0002256631851196,0.0009370630723424256
400,1.0002362728118896,0.0009259379003196955
401,1.0002306699752808,0.000915014068596065
402,1.0002270936965942,0.0009068168583326042
403,1.0002186298370361,0.0008988428162410855
404,1.0002031326293945,0.000889849616214633
405,1.0001980066299438,0.0008828354766592383
406,1.000211477279663,0.0008717471500858665
407,1.0002204179763794,0.0008603548048995435
408,1.0002076625823975,0.0008541892166249454
409,1.0001972913742065,0.000847450690343976
410,1.0001946687698364,0.0008382677333429456
411,1.0002086162567139,0.0008290046826004982
412,1.0002098083496094,0.0008180611184798181
413,1.0001981258392334,0.0008099402766674757
414,1.0001869201660156,0.000800174311734736
415,1.000180721282959,0.0007925559184513986
416,1.0001797676086426,0.0007816299912519753
417,1.0001707077026367,0.0007744124159216881
418,1.0001708269119263,0.0007651604246348143
419,1.0001696348190308,0.0007580590900033712
420,1.00018310546875,0.000752159976400435
421,1.0001792907714844,0.000746670295484364
422,1.0001718997955322,0.000739620765671134
423,1.0001596212387085,0.0007351859821937978
424,1.0001611709594727,0.0007299481658264995
425,1.0001627206802368,0.0007226160378195345
426,1.0001591444015503,0.0007163818227127194
427,1.0001591444015503,0.0007095256587490439
428,1.000165343284607,0.0007017970201559365
429,1.0001630783081055,0.000695334339980036
430,1.0001516342163086,0.0006881632143631577
431,1.0001455545425415,0.0006826838944107294
432,1.0001479387283325,0.0006761251133866608
433,1.0001487731933594,0.0006682217353954911
434,1.0001381635665894,0.0006620441563427448
435,1.0001310110092163,0.0006542185437865555
436,1.0001236200332642,0.0006452464731410146
437,1.0001198053359985,0.0006394129013642669
438,1.0001107454299927,0.0006323046982288361
439,1.0001028776168823,0.000625872053205967
440,1.0001004934310913,0.0006171774002723396
441,1.0001055002212524,0.0006083199405111372
442,1.0001072883605957,0.0006012047524563968
443,1.0001112222671509,0.0005957448738627136
444,1.0001094341278076,0.0005915635847486556
445,1.00011146068573,0.0005862888065166771
446,1.0001158714294434,0.0005788339767605066
447,1.0001161098480225,0.0005734455189667642
448,1.000115156173706,0.0005680650938302279
449,1.0001091957092285,0.0005631049280054867
450,1.000103235244751,0.0005559850251302123
451,1.000099539756775,0.000548480311408639
452,1.0000964403152466,0.0005417902721092105
453,1.0000965595245361,0.0005349573330022395
454,1.0000946521759033,0.0005294026923365891
455,1.0000969171524048,0.0005231377435848117
456,1.000104546546936,0.000518041371833533
457,1.0001134872436523,0.0005127122276462615
458,1.0001156330108643,0.0005078379181213677
459,1.000105619430542,0.0005014140624552965
460,1.0001007318496704,0.0004943868843838573
461,1.000095248222351,0.0004900399362668395
462,1.0000874996185303,0.00048594240797683597
463,1.0000958442687988,0.00047897628974169493
464,1.0000998973846436,0.00047721591545268893
465,1.0000932216644287,0.00047264338354580104
466,1.0000996589660645,0.0004651274939533323
467,1.0000959634780884,0.0004622959531843662
468,1.000091314315796,0.0004565493145491928
469,1.000093698501587,0.00045020849211141467
470,1.0001120567321777,0.0004455192538443953
471,1.0001182556152344,0.000442283897427842
472,1.0001099109649658,0.0004375106655061245
473,1.0000967979431152,0.00043303691199980676
474,1.0000897645950317,0.00042976648546755314
475,1.000100016593933,0.00042494936496950686
476,1.0001044273376465,0.0004200430412311107
477,1.0000934600830078,0.00041486232657916844
478,1.0000793933868408,0.0004106423002667725
479,1.0000728368759155,0.0004068686976097524
480,1.0000841617584229,0.00040006169001571834
481,1.0000889301300049,0.00039561555604450405
482,1.0000922679901123,0.0003932758409064263
483,1.0000882148742676,0.00038708874490112066
484,1.0000755786895752,0.0003841244615614414
485,1.0000699758529663,0.00038024145760573447
486,1.0000776052474976,0.00037710866308771074
487,1.00008225440979,0.000373509043129161
488,1.0000865459442139,0.00036797000211663544
489,1.0000821352005005,0.00036510382778942585
490,1.0000782012939453,0.00036200234899297357
491,1.000074028968811,0.0003556776500772685
492,1.0000642538070679,0.00035393063444644213
493,1.000053882598877,0.0003506439970806241
494,1.0000576972961426,0.00034789342316798866
495,1.0000646114349365,0.00034313814830966294
496,1.0000765323638916,0.0003375988744664937
497,1.0000689029693604,0.0003358683316037059
498,1.000077486038208,0.0003310140164103359
499,1.000087022781372,0.0003256750642322004
500,1.0000865459442139,0.00032227643532678485
501,1.0000759363174438,0.000318720965879038
502,1.0000776052474976,0.00031755672534927726
503,1.0000693798065186,0.00031598488567397
504,1.0000683069229126,0.0003134614962618798
505,1.0000643730163574,0.0003111029218416661
506,1.0000512599945068,0.00030811098986305296
507,1.0000543594360352,0.0003053913824260235
508,1.0000652074813843,0.0002999383432324976
509,1.0000728368759155,0.0002960752754006535
510,1.000064730644226,0.0002943701110780239
511,1.0000560283660889,0.00029120815452188253
512,1.0000495910644531,0.00028806569753214717
513,1.0000497102737427,0.0002842901449184865
514,1.0000461339950562,0.00028254950302653015
515,1.0000462532043457,0.0002778519119601697
516,1.0000386238098145,0.0002761802461463958
517,1.000027060508728,0.00027366093127056956
518,1.000018835067749,0.00027020505513064563
519,1.0000226497650146,0.0002671181282494217
520,1.0000251531600952,0.0002656437281984836
521,1.000030517578125,0.0002616610727272928
522,1.000026822090149,0.0002591692900750786
523,1.0000369548797607,0.0002549056080169976
524,1.000044345855713,0.0002509075275156647
525,1.0000373125076294,0.000248651544097811
526,1.0000375509262085,0.0002450291649438441
527,1.0000402927398682,0.00024163941270671785
528,1.0000423192977905,0.0002391134185018018
529,1.000043511390686,0.00023611163487657905
530,1.0000377893447876,0.00023437599884346128
531,1.0000406503677368,0.00023073838383425027
532,1.0000362396240234,0.0002288252580910921
533,1.0000393390655518,0.0002261185582028702
534,1.000038504600525,0.00022363013704307377
535,1.0000394582748413,0.00022026705846656114
536,1.0000331401824951,0.0002177653950639069
537,1.0000333786010742,0.00021502158779185265
538,1.0000362396240234,0.00021035132522229105
539,1.000037670135498,0.00020880074589513242
540,1.0000407695770264,0.00020675596897490323
541,1.000052809715271,0.00020330546249169856
542,1.0000516176223755,0.00020159583073109388
543,1.000049352645874,0.0002001390530494973
544,1.0000412464141846,0.00019839171727653593
545,1.0000414848327637,0.00019528712437022477
546,1.0000327825546265,0.00019220764806959778
547,1.0000349283218384,0.00019183089898433536
548,1.000035047531128,0.0001911632134579122
549,1.0000296831130981,0.00018939863366540521
550,1.0000215768814087,0.0001871702988864854
551,1.0000046491622925,0.0001846512604970485
552,1.000008225440979,0.00018284577527083457
553,1.0000154972076416,0.00017979361291509122
554,1.0000125169754028,0.00017801779904402792
555,1.0000107288360596,0.00017519960238132626
556,1.0000123977661133,0.00017245007620658726
557,1.0000196695327759,0.00016997552302200347
558,1.000023365020752,0.00016717019025236368
559,1.0000265836715698,0.00016467514797113836
560,1.0000190734863281,0.00016338842397090048
561,1.000013828277588,0.0001608413440408185
562,1.000008463859558,0.00016020893235690892
563,1.0000070333480835,0.00015938561409711838
564,1.0000088214874268,0.00015871739014983177
565,1.000012993812561,0.0001562928082421422
566,1.0000052452087402,0.00015486690972466022
567,0.9999929666519165,0.0001549965818412602
568,0.9999949336051941,0.00015378075477201492
569,1.000001311302185,0.00015093143156263977
570,0.9999961256980896,0.0001504368265159428
571,0.9999954104423523,0.00014886465214658529
572,0.999998152256012,0.00014624879986513406
573,0.9999889135360718,0.00014527517487294972
574,0.999981164932251,0.00014319902402348816
575,0.999980092048645,0.00014122173888608813
576,0.999984085559845,0.00013962472439743578
577,0.9999905824661255,0.0001379272434860468
578,0.9999976754188538,0.0001354050764348358
579,0.9999977350234985,0.00013407552614808083
580,0.9999910593032837,0.00013314152602106333
581,0.999995231628418,0.00013200538523960859
582,0.9999944567680359,0.0001293866225751117
583,0.9999915361404419,0.0001276513357879594
584,0.9999793171882629,0.0001269152417080477
585,0.9999828338623047,0.000126116574392654
586,0.9999873042106628,0.00012400011473800987
587,0.9999796748161316,0.00012272677849978209
588,0.9999805092811584,0.00012042962043778971
589,0.9999755620956421,0.00011938143143197522
590,0.9999786019325256,0.00011728646495612338
591,0.9999809265136719,0.00011474447819637135
592,0.9999873638153076,0.00011271571565885097
593,0.9999812245368958,0.00011183756578247994
594,0.9999732971191406,0.0001105395785998553
595,0.9999711513519287,0.00010930089047178626
596,0.9999796152114868,0.00010788204235723242
597,0.9999760389328003,0.00010684505832614377
598,0.9999720454216003,0.00010567049321252853
599,0.9999757409095764,0.0001043944139382802
600,0.9999738335609436,0.00010300481517333537
601,0.9999791979789734,0.00010140112863155082
602,0.9999768137931824,0.00010062425280921161
603,0.999986469745636,9.900010627461597e-05
604,0.9999865293502808,9.848881745710969e-05
605,0.9999871253967285,9.72440029727295e-05
606,0.9999788999557495,9.612022404326126e-05
607,0.9999725222587585,9.539756138110533e-05
608,0.9999758005142212,9.366687299916521e-05
609,0.9999842643737793,9.218544437317178e-05
610,0.9999843835830688,9.198607585858554e-05
611,0.9999821782112122,9.158954344457015e-05
612,0.9999815821647644,9.051826054928824e-05
613,0.999976634979248,8.940578118199483e-05
614,0.9999764561653137,8.808194979792461e-05
615,0.999981701374054,8.609442738816142e-05
616,0.9999783039093018,8.56897167977877e-05
617,0.9999780058860779,8.447076106676832e-05
618,0.9999687075614929,8.412676834268495e-05
619,0.9999675750732422,8.313301805173978e-05
620,0.9999706149101257,8.189879008568823e-05
621,0.9999729990959167,8.108529436867684e-05
622,0.9999719262123108,8.030211029108614e-05
623,0.9999728202819824,7.926963735371828e-05
624,0.9999824166297913,7.717453991062939e-05
625,0.9999907612800598,7.546338019892573e-05
626,0.9999814629554749,7.531303708674386e-05
627,0.9999796152114868,7.454773731296882e-05
628,0.9999788999557495,7.346915663219988e-05
629,0.9999751448631287,7.25437275832519e-05
630,0.9999672770500183,7.225100853247568e-05
631,0.999967098236084,7.120609370758757e-05
632,0.9999688863754272,7.020813063718379e-05
633,0.9999731183052063,6.928890070412308e-05
634,0.9999774694442749,6.804797158110887e-05
635,0.9999766945838928,6.714794290019199e-05
636,0.9999786019325256,6.59060460748151e-05
637,0.9999759197235107,6.491388921858743e-05
638,0.9999731183052063,6.439265416702256e-05
639,0.9999730587005615,6.350759940687567e-05
640,0.9999778866767883,6.21983635937795e-05
641,0.9999771118164062,6.152297282824293e-05
642,0.9999737739562988,6.0843613027827814e-05
643,0.9999735355377197,5.9815072745550424e-05
644,0.999973475933075,5.931045234319754e-05
645,0.9999711513519287,5.833175964653492e-05
646,0.9999706745147705,5.723606955143623e-05
647,0.9999684691429138,5.6384487834293395e-05
648,0.9999668002128601,5.5593456636415794e-05
649,0.9999670386314392,5.4671367252012715e-05
650,0.9999731779098511,5.369941209210083e-05
651,0.9999815821647644,5.2746017900062725e-05
652,0.9999874830245972,5.214730481384322e-05
653,0.9999879002571106,5.1807655836455524e-05
654,0.9999816417694092,5.1478316891007125e-05
655,0.9999866485595703,5.0844610086642206e-05
656,0.9999833106994629,5.0473157898522913e-05
657,0.999992847442627,4.952877861796878e-05
658,0.9999944567680359,4.904581874143332e-05
659,1.000001311302185,4.806421202374622e-05
660,1.0000089406967163,4.7115037887124345e-05
661,1.0000090599060059,4.647727109841071e-05
662,0.9999949336051941,4.6096614823909476e-05
663,0.9999833703041077,4.5629305532202125e-05
664,0.9999784827232361,4.507573976297863e-05
665,0.9999948143959045,4.4382606574799865e-05
666,1.0000064373016357,4.380480095278472e-05
667,1.0000170469284058,4.303035530028865e-05
668,1.0000100135803223,4.2811439925571904e-05
669,1.0000025033950806,4.2677504097810015e-05
670,1.0000019073486328,4.197199814370833e-05
671,0.9999966025352478,4.1762446926441044e-05
672,0.9999889135360718,4.1093764593824744e-05
673,0.9999819993972778,4.084634201717563e-05
674,0.9999775290489197,4.061241997987963e-05
675,0.9999748468399048,4.0377286495640874e-05
676,0.9999850392341614,3.954640487791039e-05
677,0.9999884366989136,3.900399315170944e-05
678,0.999983012676239,3.901415038853884e-05
679,0.9999867081642151,3.7948037061141804e-05
680,0.9999831914901733,3.758463935810141e-05
681,0.9999834895133972,3.71794230886735e-05
682,0.9999855160713196,3.645884498837404e-05
683,0.9999784231185913,3.654712054412812e-05
684,0.9999856948852539,3.585618833312765e-05
685,0.9999815821647644,3.570643821149133e-05
686,0.9999807476997375,3.521735197864473e-05
687,0.9999846816062927,3.44691397913266e-05
688,0.999987006187439,3.3962838642764837e-05
689,0.9999871253967285,3.378690598765388e-05
690,0.9999831318855286,3.336561712785624e-05
691,0.9999825358390808,3.283703699707985e-05
692,0.9999735951423645,3.272663525422104e-05
693,0.9999794960021973,3.1781219149706885e-05
694,0.9999818801879883,3.11993935611099e-05
695,0.9999710917472839,3.1369472708320245e-05
696,0.9999796748161316,3.0454555599135347e-05
697,0.9999695420265198,3.048920007131528e-05
698,0.999971330165863,2.9896114938310347e-05
699,0.9999682903289795,2.946411223092582e-05
700,0.9999725818634033,2.8851187380496413e-05
701,0.9999759793281555,2.8661053875111975e-05
702,0.9999751448631287,2.8367418053676374e-05
703,0.9999712109565735,2.7967700589215383e-05
704,0.9999632835388184,2.7820846298709512e-05
705,0.9999602437019348,2.7566789867705666e-05
706,0.9999644160270691,2.716839298955165e-05
707,0.9999620318412781,2.6785013687913306e-05
708,0.9999596476554871,2.639513331814669e-05
709,0.9999649524688721,2.6038438591058366e-05
710,0.9999704957008362,2.5558185370755382e-05
711,0.9999755620956421,2.4961113012977876e-05
712,0.9999721050262451,2.4623775971122086e-05
713,0.9999709129333496,2.4167497031157836e-05
714,0.9999719858169556,2.372802555328235e-05
715,0.999974250793457,2.3550086552859284e-05
716,0.9999668598175049,2.3498419977840967e-05
717,0.9999653100967407,2.3101400074665435e-05
718,0.9999642968177795,2.267144009238109e-05
719,0.9999772310256958,2.194600529037416e-05
720,0.9999765753746033,2.170868538087234e-05
721,0.9999691247940063,2.1695734176319093e-05
722,0.9999623894691467,2.1438090698211454e-05
723,0.999961793422699,2.1025320165790617e-05
724,0.9999736547470093,2.0371298887766898e-05
725,0.999976396560669,1.9993454770883545e-05
726,0.9999709725379944,1.9791230442933738e-05
727,0.9999557733535767,2.0024182958877645e-05
728,0.9999595284461975,1.9686029190779664e-05
729,0.9999572038650513,1.9387658539926633e-05
730,0.9999581575393677,1.9218712623114698e-05
731,0.9999619126319885,1.896487628982868e-05
732,0.9999711513519287,1.8402437490294687e-05
733,0.9999718070030212,1.8129672753275372e-05
734,0.9999669194221497,1.786310713214334e-05
735,0.9999683499336243,1.7402515368303284e-05
736,0.9999673366546631,1.7250325981876813e-05
737,0.9999637603759766,1.7018202925100923e-05
738,0.9999542236328125,1.7090576875489205e-05
739,0.9999618530273438,1.6529938875464723e-05
740,0.9999632835388184,1.6292762666125782e-05
741,0.999957799911499,1.62143878696952e-05
742,0.9999527931213379,1.6076415704446845e-05
743,0.9999592900276184,1.560011151013896e-05
744,0.9999581575393677,1.547570172988344e-05
745,0.9999542832374573,1.5377578165498562e-05
746,0.9999564290046692,1.5086187886481639e-05
747,0.9999476671218872,1.4970434676797595e-05
748,0.9999355673789978,1.4918524357199203e-05
749,0.9999380707740784,1.4629120414610952e-05
750,0.9999399781227112,1.442603206669446e-05
751,0.99994295835495,1.4183045095705893e-05
752,0.9999387264251709,1.4021117749507539e-05
753,0.9999407529830933,1.3831231626681983e-05
754,0.9999406933784485,1.3533581295632757e-05
755,0.9999340176582336,1.3435982509690803e-05
756,0.9999405145645142,1.3116389709466603e-05
757,0.9999423027038574,1.2945961316290777e-05
758,0.9999386668205261,1.2858414265792817e-05
759,0.9999430775642395,1.2430230526661035e-05
760,0.9999389052391052,1.2303934454394039e-05
761,0.9999337196350098,1.2185790183139034e-05
762,0.9999275803565979,1.218108445755206e-05
763,0.999926745891571,1.2087740287825e-05
764,0.9999344348907471,1.1772069228754845e-05
765,0.9999299049377441,1.1704776625265367e-05
766,0.9999240636825562,1.1683175216603559e-05
767,0.9999217987060547,1.1542840184119996e-05
768,0.9999303817749023,1.1240413186897058e-05
769,0.9999275803565979,1.1124364391434938e-05
770,0.9999251961708069,1.0978124009852763e-05
771,0.9999220967292786,1.0876918167923577e-05
772,0.9999264478683472,1.0609216587909032e-05
773,0.9999297857284546,1.0373487384640612e-05
774,0.9999262094497681,1.0233640750811901e-05
775,0.9999201893806458,1.0110657967743464e-05
776,0.9999224543571472,9.972104635380674e-06
777,0.9999191761016846,9.861085345619358e-06
778,0.99992436170578,9.668050552136265e-06
779,0.999923050403595,9.557633347867522e-06
780,0.9999246597290039,9.440223038836848e-06
781,0.9999293088912964,9.340390533907339e-06
782,0.9999362826347351,9.228219823853578e-06
783,0.9999346733093262,9.146033335127868e-06
784,0.9999342560768127,9.019158824230544e-06
785,0.9999293088912964,8.938823157222942e-06
786,0.9999368190765381,8.721835001779255e-06
787,0.9999383091926575,8.660379535285756e-06
788,0.9999396204948425,8.505497135047335e-06
789,0.9999426007270813,8.330712262250017e-06
790,0.9999405741691589,8.169428838300519e-06
791,0.9999493360519409,7.894575901445933e-06
792,0.9999452829360962,7.82485403760802e-06
793,0.999937891960144,7.802032996551134e-06
794,0.9999383091926575,7.651299711142201e-06
795,0.9999372363090515,7.5577809184324e-06
796,0.9999369382858276,7.4460531322984025e-06
797,0.9999352097511292,7.332155291805975e-06
798,0.9999227523803711,7.275260486494517e-06
799,0.999919056892395,7.247895155160222e-06
800,0.9999125003814697,7.171071501943516e-06
801,0.9999112486839294,7.0011742536735255e-06
802,0.9999182820320129,6.832135568402009e-06
803,0.9999313950538635,6.6705956669466104e-06
804,0.9999325275421143,6.6520105974632315e-06
805,0.9999300241470337,6.538297839142615e-06
806,0.9999210834503174,6.478132490883581e-06
807,0.999918520450592,6.301664143393282e-06
808,0.9999178647994995,6.186386599438265e-06
809,0.999910831451416,6.149801720312098e-06
810,0.9999123215675354,6.030504664522596e-06
811,0.9999027848243713,5.974671694275457e-06
812,0.9998993873596191,5.9263234106765594e-06
813,0.9998969435691833,5.904319095861865e-06
814,0.9999004006385803,5.7847710195346735e-06
815,0.9998965859413147,5.7346128414792474e-06
816,0.9998941421508789,5.627226983051514e-06
817,0.9998959898948669,5.55626820641919e-06
818,0.9998930096626282,5.4590345825999975e-06
819,0.9998782873153687,5.4352112783817574e-06
820,0.9998786449432373,5.343114480638178e-06
821,0.999882698059082,5.2349932957440615e-06
822,0.9998782277107239,5.138014330441365e-06
823,0.9998838305473328,5.038739345764043e-06
824,0.9998737573623657,5.055713245383231e-06
825,0.999873161315918,5.006532774132211e-06
826,0.9998827576637268,4.897428425465478e-06
827,0.9998830556869507,4.869573331234278e-06
828,0.9998864531517029,4.843723672820488e-06
829,0.9998965263366699,4.694204108091071e-06
830,0.9998943209648132,4.583042027661577e-06
831,0.9998894929885864,4.530614205577876e-06
832,0.9998780488967896,4.4466542021837085e-06
833,0.999887228012085,4.301772150938632e-06
834,0.9998976588249207,4.175669801043114e-06
835,0.9998924732208252,4.121013262192719e-06
836,0.9998840093612671,4.056183570355643e-06
837,0.999879002571106,3.9913538785185665e-06
838,0.9998800158500671,3.954031853936613e-06
839,0.9998752474784851,3.954796738980804e-06
840,0.9998815655708313,3.891921096510487e-06
841,0.999886691570282,3.7969382447045064e-06
842,0.9998853802680969,3.802135779551463e-06
843,0.9999113082885742,3.6640283269662177e-06
844,0.9999150037765503,3.6422225093701854e-06
845,0.9999186396598816,3.561955736586242e-06
846,0.9999129176139832,3.4927243177662604e-06
847,0.9998989105224609,3.464462452029693e-06
848,0.9999014735221863,3.409442342672264e-06
849,0.9999040961265564,3.3638232252997113e-06
850,0.9999210834503174,3.2381883556809044e-06
851,0.9999280571937561,3.1822935397940455e-06
852,0.9999256730079651,3.1638849122828105e-06
853,0.9999173879623413,3.1171680348052178e-06
854,0.9999148845672607,3.070302909691236e-06
855,0.9999164938926697,3.022297278221231e-06
856,0.9999028444290161,3.0215362585295225e-06
857,0.9999174475669861,2.9636114504683064e-06
858,0.9999130368232727,2.9165157684474252e-06
859,0.9999093413352966,2.8618383112188894e-06
860,0.9999067783355713,2.7922783374378923e-06
861,0.9999147653579712,2.7558223791857017e-06
862,0.9999191164970398,2.7271703402220737e-06
863,0.9999167919158936,2.6834500204131473e-06
864,0.9999251961708069,2.6347468065068824e-06
865,0.999925434589386,2.5825968350545736e-06
866,0.9999187588691711,2.5527049274387537e-06
867,0.9999116659164429,2.5157073650916573e-06
868,0.9999281167984009,2.4818141355353873e-06
869,0.999932587146759,2.4532791940146126e-06
870,0.9999262690544128,2.421991212031571e-06
871,0.9999136924743652,2.3823756691854214e-06
872,0.9999016523361206,2.3195154881250346e-06
873,0.9998875856399536,2.2924525637790794e-06
874,0.9998753070831299,2.261484269183711e-06
875,0.9998653531074524,2.244031747977715e-06
876,0.9998732805252075,2.2060121409595013e-06
877,0.999878466129303,2.18058767131879e-06
878,0.9998871684074402,2.1490088784048567e-06
879,0.9998798370361328,2.1087334971525706e-06
880,0.9998767971992493,2.072344159387285e-06
881,0.9998776316642761,2.041791958617978e-06
882,0.9998786449432373,2.016326106968336e-06
883,0.9998874068260193,2.0055870209034765e-06
884,0.9998923540115356,1.966478976100916e-06
885,0.999896228313446,1.932950908667408e-06
886,0.9998952150344849,1.8955191762870527e-06
887,0.999905526638031,1.8800694761011982e-06
888,0.9999181628227234,1.8613433212522068e-06
889,0.999925434589386,1.8439075120113557e-06
890,0.9999228715896606,1.8133741832571104e-06
891,0.9999313354492188,1.774721454239625e-06
892,0.9999321699142456,1.7394050928487559e-06
893,0.9999231696128845,1.7264808320760494e-06
894,0.999914824962616,1.7159433127744705e-06
895,0.9999149441719055,1.6989537243716768e-06
896,0.999915361404419,1.6803022617750685e-06
897,0.9999126195907593,1.6405700762334163e-06
898,0.999890148639679,1.6027403262341977e-06
899,0.9999002814292908,1.5836428701732075e-06
900,0.9999071955680847,1.5678418776587932e-06
901,0.9999101161956787,1.5334748013628996e-06
902,0.9999024868011475,1.5002931377239292e-06
903,0.9999125003814697,1.4634238141297828e-06
904,0.9999198913574219,1.422784862370463e-06
905,0.9999150037765503,1.4073528973312932e-06
906,0.999915361404419,1.3843736041962984e-06
907,0.9999129176139832,1.3755698091699742e-06
908,0.9999120235443115,1.3559492799686268e-06
909,0.9999136328697205,1.3329814692042419e-06
910,0.9999201893806458,1.313228381150111e-06
911,0.9999287128448486,1.285542566620279e-06
912,0.999925971031189,1.2621100040632882e-06
913,0.9999366402626038,1.2513138472058927e-06
914,0.9999536275863647,1.2122956150051323e-06
915,0.9999389052391052,1.1910285593330627e-06
916,0.9999284744262695,1.1536610600160202e-06
917,0.999926745891571,1.127094265029882e-06
918,0.9999444484710693,1.101537350223225e-06
919,0.999963104724884,1.0872014399865293e-06
920,0.9999663233757019,1.085292751668021e-06
921,0.9999794363975525,1.0582164122752147e-06
922,0.9999695420265198,1.0419713589726598e-06
923,0.9999536275863647,1.0203275451203808e-06
924,0.9999528527259827,1.0014787221734878e-06
925,0.9999441504478455,9.79200990514073e-07
926,0.9999496340751648,9.614047939976444e-07
927,0.9999589920043945,9.40810707561468e-07
928,0.9999486207962036,9.161904017673805e-07
929,0.9999406337738037,8.972948535301839e-07
930,0.9999487400054932,8.778959568189748e-07
931,0.9999514818191528,8.554759460821515e-07
932,0.999946653842926,8.300582976517035e-07
933,0.9999395608901978,8.13141298294795e-07
934,0.9999437928199768,7.999488502719032e-07
935,0.9999382495880127,7.906634778009902e-07
936,0.9999052286148071,7.712530418757524e-07
937,0.9999029636383057,7.54924485590891e-07
938,0.9999120235443115,7.321043540287064e-07
939,0.9999114871025085,7.19598688192491e-07
940,0.9999173283576965,6.960821679058427e-07
941,0.9999285340309143,6.781461365790165e-07
942,0.999932587146759,6.635008844568802e-07
943,0.9999297857284546,6.498136144728051e-07
944,0.9999478459358215,6.389865916389681e-07
945,0.9999458193778992,6.239915819605812e-07
946,0.9999464154243469,6.085242034714611e-07
947,0.9999442100524902,5.966643357169232e-07
948,0.9999467134475708,5.83052667479933e-07
949,0.9999421834945679,5.757528924732469e-07
950,0.9999321699142456,5.617716283268237e-07
951,0.9999325275421143,5.531335887098976e-07
952,0.9999298453330994,5.410560675045417e-07
953,0.9999313950538635,5.310748178999347e-07
954,0.9999358057975769,5.170645636098925e-07
955,0.9999490976333618,5.050286517871427e-07
956,0.9999480247497559,4.94550306484598e-07
957,0.9999511241912842,4.847568675359071e-07
958,0.9999662637710571,4.714446504294756e-07
959,0.9999688267707825,4.6148775822985044e-07
960,0.9999725818634033,4.47584795892908e-07
961,0.9999648332595825,4.4149143718641426e-07
962,0.9999706745147705,4.289335606699751e-07
963,0.9999736547470093,4.2009062894976523e-07
964,0.9999690651893616,4.10883160384401e-07
965,0.9999722242355347,4.002849607331882e-07
966,0.9999726414680481,3.9495850501225505e-07
967,0.9999736547470093,3.8618668440904e-07
968,0.9999775290489197,3.8034997373870283e-07
969,0.9999796748161316,3.738113889539818e-07
970,0.9999780058860779,3.6386850865710585e-07
971,0.9999827742576599,3.561220580650115e-07
972,0.9999908804893494,3.477294683307264e-07
973,1.0000042915344238,3.405815505175269e-07
974,0.9999994039535522,3.326864543851116e-07
975,0.9999999403953552,3.283651892616035e-07
976,1.0000022649765015,3.207933048088307e-07
977,0.9999867081642151,3.145796654280275e-07
978,0.9999788403511047,3.0606457812609733e-07
979,0.9999722242355347,2.9973404025440686e-07
980,0.9999712705612183,2.967038312817749e-07
981,0.9999923706054688,2.920456267929694e-07
982,1.0000008344650269,2.85175588032871e-07
983,0.9999815225601196,2.8102931537432596e-07
984,0.9999634027481079,2.7486288445288665e-07
985,0.9999755024909973,2.6688340426517243e-07
986,0.9999826550483704,2.608668125958502e-07
987,0.9999761581420898,2.5756614263627853e-07
988,0.9999729990959167,2.5376047574354743e-07
989,0.9999508261680603,2.49663969498215e-07
990,0.9999529719352722,2.4478265459038084e-07
991,0.9999674558639526,2.4000846110538987e-07
992,0.999991774559021,2.368751239600897e-07
993,1.0000026226043701,2.3156067641139089e-07
994,1.0000042915344238,2.276028396863694e-07
995,1.0000206232070923,2.2211409600458865e-07
996,1.0000120401382446,2.2017978551502893e-07
997,1.0000115633010864,2.1745731260125467e-07
998,1.000014305114746,2.130904164232561e-07
999,1.000012755393982,2.0883058482468186e-07


==> a_star_weights_1000_100_gaussian_blur.csv <==
t,a_p,a_l
0,1.5264312028884888,55.424461364746094
1,1.3055638074874878,31.471342086791992
2,1.226196527481079,22.04857635498047
3,1.1807059049606323,16.892480850219727
4,1.1495776176452637,13.742234230041504
5,1.1265790462493896,11.682964324951172
6,1.1105300188064575,10.24605655670166
7,1.0987457036972046,9.237956047058105
8,1.0891767740249634,8.407136917114258
9,1.0811187028884888,7.694675922393799
10,1.074033498764038,7.036275386810303
11,1.0673781633377075,6.442493438720703
12,1.061846375465393,5.87930965423584
13,1.0572398900985718,5.4026947021484375
14,1.0531010627746582,4.949972629547119
15,1.0494188070297241,4.548131465911865
16,1.0463042259216309,4.178951263427734
17,1.0435088872909546,3.838150978088379
18,1.0409674644470215,3.5214200019836426
19,1.0388669967651367,3.245845317840576
20,1.036909818649292,2.995570421218872
21,1.0350069999694824,2.7647464275360107
22,1.0330758094787598,2.546308755874634
23,1.0312861204147339,2.353339433670044
24,1.0296496152877808,2.1815428733825684
25,1.0284467935562134,2.029975414276123
26,1.027374505996704,1.8848274946212769
27,1.026375412940979,1.7531191110610962
28,1.0253114700317383,1.6340056657791138
29,1.024296522140503,1.526141881942749
30,1.0234493017196655,1.4281245470046997
31,1.0227746963500977,1.3392316102981567
32,1.022243618965149,1.2550276517868042
33,1.021471619606018,1.1788750886917114
34,1.0207730531692505,1.1072139739990234
35,1.0200282335281372,1.0426448583602905
36,1.0192303657531738,0.9825446605682373
37,1.0185673236846924,0.9253743886947632
38,1.0181132555007935,0.8713018894195557
39,1.0175968408584595,0.8226287364959717
40,1.0171455144882202,0.7787124514579773
41,1.0165492296218872,0.7377609610557556
42,1.0160956382751465,0.6985070109367371
43,1.0156054496765137,0.6630945801734924
44,1.0151995420455933,0.6284811496734619
45,1.0147658586502075,0.5963287353515625
46,1.0142861604690552,0.5670228600502014
47,1.013706922531128,0.5402137637138367
48,1.01332426071167,0.512636661529541
49,1.0131601095199585,0.4901569187641144
50,1.0129982233047485,0.4679607152938843
51,1.0127651691436768,0.44619569182395935
52,1.0125324726104736,0.4265758693218231
53,1.012308120727539,0.40733346343040466
54,1.0118019580841064,0.38968345522880554
55,1.0114307403564453,0.37283530831336975
56,1.0113489627838135,0.3574047386646271
57,1.0110695362091064,0.3423748314380646
58,1.0108786821365356,0.327717661857605
59,1.0107829570770264,0.3149341940879822
60,1.0107172727584839,0.30264726281166077
61,1.0103907585144043,0.29133719205856323
62,1.010180115699768,0.27997225522994995
63,1.0100505352020264,0.2694339156150818
64,1.0099031925201416,0.25913703441619873
65,1.0096666812896729,0.24995014071464539
66,1.0094877481460571,0.24048227071762085
67,1.009226679801941,0.232122004032135
68,1.0089836120605469,0.22364364564418793
69,1.0088305473327637,0.21542400121688843
70,1.0086222887039185,0.2080383151769638
71,1.0083670616149902,0.2008282095193863
72,1.0083726644515991,0.19386740028858185
73,1.0082999467849731,0.187362402677536
74,1.008161187171936,0.18096186220645905
75,1.0079103708267212,0.17483735084533691
76,1.007724404335022,0.1694985181093216
77,1.0076606273651123,0.16399769484996796
78,1.0075820684432983,0.15899504721164703
79,1.007459044456482,0.15373893082141876
80,1.0072858333587646,0.14909999072551727
81,1.0070630311965942,0.14464524388313293
82,1.0069530010223389,0.14021582901477814
83,1.0068566799163818,0.13600462675094604
84,1.0068857669830322,0.13191796839237213
85,1.006942868232727,0.1281847208738327
86,1.0068387985229492,0.12482308596372604
87,1.0065466165542603,0.12136420607566833
88,1.006375789642334,0.11793313920497894
89,1.0064208507537842,0.11475390940904617
90,1.0065064430236816,0.11140989512205124
91,1.0063010454177856,0.1082116961479187
92,1.005988359451294,0.10517234355211258
93,1.005888819694519,0.1023005023598671
94,1.0059218406677246,0.09956853836774826
95,1.0058481693267822,0.0969415009021759
96,1.0056557655334473,0.09448961913585663
97,1.0055322647094727,0.09209765493869781
98,1.0056343078613281,0.0897475928068161
99,1.0056829452514648,0.08752260357141495
100,1.0055396556854248,0.08538591116666794
101,1.0054006576538086,0.08317741751670837
102,1.0053043365478516,0.08109567314386368
103,1.0053211450576782,0.07917983084917068
104,1.0051935911178589,0.0772830918431282
105,1.0049893856048584,0.07542815804481506
106,1.0048433542251587,0.073592908680439
107,1.0047845840454102,0.07190624624490738
108,1.0048030614852905,0.07022890448570251
109,1.0048304796218872,0.068569615483284
110,1.0047694444656372,0.06697341799736023
111,1.0046499967575073,0.06545989215373993
112,1.0045212507247925,0.06399323791265488
113,1.0045537948608398,0.06251898407936096
114,1.0045320987701416,0.061141762882471085
115,1.0045171976089478,0.05977971479296684
116,1.0044772624969482,0.05853598192334175
117,1.0044445991516113,0.05720924213528633
118,1.0043871402740479,0.056001096963882446
119,1.0043550729751587,0.05480862408876419
120,1.00430428981781,0.05356474965810776
121,1.0041972398757935,0.05246850848197937
122,1.0041271448135376,0.0513983815908432
123,1.0040265321731567,0.050372008234262466
124,1.0038782358169556,0.04933895543217659
125,1.0038564205169678,0.048342932015657425
126,1.0040178298950195,0.0473770871758461
127,1.0038809776306152,0.046420373022556305
128,1.0036934614181519,0.0454900898039341
129,1.0037223100662231,0.04458049312233925
130,1.003803014755249,0.043689243495464325
131,1.0036927461624146,0.04282805323600769
132,1.003535509109497,0.041952554136514664
133,1.0035959482192993,0.041181404143571854
134,1.0036972761154175,0.0404176265001297
135,1.0035535097122192,0.039582349359989166
136,1.0034160614013672,0.038828589022159576
137,1.0035126209259033,0.03807453811168671
138,1.0036535263061523,0.03731558099389076
139,1.0036884546279907,0.03660716116428375
140,1.0035924911499023,0.0358978733420372
141,1.0033974647521973,0.035212192684412
142,1.0031930208206177,0.0345597080886364
143,1.0031399726867676,0.03390737250447273
144,1.0031691789627075,0.03324507549405098
145,1.0032970905303955,0.032605189830064774
146,1.0033903121948242,0.03197857365012169
147,1.0032814741134644,0.03136696666479111
148,1.0030251741409302,0.030775921419262886
149,1.00296950340271,0.03026198409497738
150,1.003043293952942,0.029713982716202736
151,1.0029869079589844,0.029153911396861076
152,1.002861499786377,0.02862601727247238
153,1.0026992559432983,0.028113998472690582
154,1.0027704238891602,0.027543844655156136
155,1.0028948783874512,0.0270727276802063
156,1.0029149055480957,0.02667810767889023
157,1.0028345584869385,0.026236973702907562
158,1.00281822681427,0.025790320709347725
159,1.0028295516967773,0.025363991037011147
160,1.0027897357940674,0.024943364784121513
161,1.002679705619812,0.02452722378075123
162,1.0026074647903442,0.024161241948604584
163,1.0025721788406372,0.02373133972287178
164,1.0026055574417114,0.023334357887506485
165,1.0026488304138184,0.02297178842127323
166,1.0026741027832031,0.022582225501537323
167,1.0026533603668213,0.022213390097022057
168,1.0026038885116577,0.021856479346752167
169,1.0026041269302368,0.021496716886758804
170,1.0025441646575928,0.021145716309547424
171,1.002366304397583,0.02076772414147854
172,1.0023221969604492,0.020445119589567184
173,1.0024197101593018,0.020112892612814903
174,1.0024558305740356,0.019801534712314606
175,1.0023508071899414,0.019489148631691933
176,1.0022342205047607,0.019191868603229523
177,1.0022317171096802,0.018905797973275185
178,1.0022685527801514,0.018590137362480164
179,1.0023711919784546,0.01830996386706829
180,1.002423644065857,0.01801680587232113
181,1.0023236274719238,0.01774371601641178
182,1.0022820234298706,0.01745838113129139
183,1.0024250745773315,0.01718311570584774
184,1.0025192499160767,0.016897108405828476
185,1.0023539066314697,0.01663493923842907
186,1.0021506547927856,0.016358382999897003
187,1.0021953582763672,0.016111986711621284
188,1.0023750066757202,0.015884986147284508
189,1.0024290084838867,0.015638239681720734
190,1.0023388862609863,0.015423852019011974
191,1.002168893814087,0.015198974870145321
192,1.002004861831665,0.014970097690820694
193,1.0019372701644897,0.014742707833647728
194,1.0019344091415405,0.014532359316945076
195,1.001998782157898,0.014318030327558517
196,1.002143383026123,0.014088057912886143
197,1.0021814107894897,0.013878973200917244
198,1.0020185708999634,0.01367275696247816
199,1.001949429512024,0.013475396670401096
200,1.0019148588180542,0.013269992545247078
201,1.0019224882125854,0.01307788584381342
202,1.0018986463546753,0.012872308492660522
203,1.0018681287765503,0.012671250849962234
204,1.0019255876541138,0.012483681552112103
205,1.0019152164459229,0.01230669766664505
206,1.0018749237060547,0.012123237363994122
207,1.0018194913864136,0.011935285292565823
208,1.0017794370651245,0.01176933292299509
209,1.0018131732940674,0.01160741038620472
210,1.0018677711486816,0.011445911601185799
211,1.0018576383590698,0.011291209608316422
212,1.0018259286880493,0.011127281934022903
213,1.0018633604049683,0.010975053533911705
214,1.0019117593765259,0.010823952034115791
215,1.0018384456634521,0.010682701133191586
216,1.0016990900039673,0.010531333275139332
217,1.0015535354614258,0.010382755659520626
218,1.0014995336532593,0.010238464921712875
219,1.0015277862548828,0.010092916898429394
220,1.001585602760315,0.009950452484190464
221,1.0016249418258667,0.009822866879403591
222,1.001526951789856,0.009692222811281681
223,1.0014493465423584,0.009561868384480476
224,1.00144624710083,0.009426897391676903
225,1.0015023946762085,0.009292582049965858
226,1.0015723705291748,0.009162028320133686
227,1.0015956163406372,0.009034138172864914
228,1.0013872385025024,0.008913911879062653
229,1.0012428760528564,0.008795823901891708
230,1.0013954639434814,0.008672835305333138
231,1.0015103816986084,0.008573407307267189
232,1.0014328956604004,0.008464990183711052
233,1.0012493133544922,0.008353862911462784
234,1.0012794733047485,0.00824518408626318
235,1.0013567209243774,0.008134705945849419
236,1.0013147592544556,0.008026378229260445
237,1.0012578964233398,0.007923038676381111
238,1.0012961626052856,0.007811135146766901
239,1.0013102293014526,0.007700710091739893
240,1.0012667179107666,0.0076002757996320724
241,1.0011898279190063,0.007505353540182114
242,1.0011690855026245,0.0074004740454256535
243,1.0012149810791016,0.007304380647838116
244,1.0012319087982178,0.007207092829048634
245,1.001251220703125,0.00711099011823535
246,1.0013420581817627,0.007022717036306858
247,1.0014194250106812,0.0069414409808814526
248,1.001388669013977,0.0068501015193760395
249,1.001263976097107,0.006757622119039297
250,1.0012387037277222,0.006670739036053419
251,1.0012876987457275,0.006575002335011959
252,1.001343011856079,0.0064994110725820065
253,1.001360297203064,0.00641398411244154
254,1.0013741254806519,0.006335220765322447
255,1.0013229846954346,0.006252022460103035
256,1.0012524127960205,0.006175667513161898
257,1.0011837482452393,0.006101956125348806
258,1.0011876821517944,0.006025809329003096
259,1.001230239868164,0.005959308240562677
260,1.0012705326080322,0.005878965370357037
261,1.001285195350647,0.005795270670205355
262,1.0012949705123901,0.005728366319090128
263,1.0013129711151123,0.0056550041772425175
264,1.0012987852096558,0.005579237826168537
265,1.0012385845184326,0.005502857267856598
266,1.001233458518982,0.0054438854567706585
267,1.0012686252593994,0.00537593150511384
268,1.0013041496276855,0.005307376384735107
269,1.0011837482452393,0.005236528813838959
270,1.001117467880249,0.00517724733799696
271,1.001120924949646,0.0051154582761228085
272,1.0011860132217407,0.005045873578637838
273,1.001174807548523,0.0049805729649960995
274,1.0012397766113281,0.004923094063997269
275,1.0011992454528809,0.004862198606133461
276,1.0010770559310913,0.004805433563888073
277,1.0010658502578735,0.004751323722302914
278,1.0011646747589111,0.004693423397839069
279,1.0011240243911743,0.004640653263777494
280,1.0010582208633423,0.004592816345393658
281,1.0010358095169067,0.004531854763627052
282,1.0010944604873657,0.004483189899474382
283,1.0011106729507446,0.004432171117514372
284,1.0012028217315674,0.004377597011625767
285,1.0011659860610962,0.004326976835727692
286,1.0010572671890259,0.004273645114153624
287,1.0010652542114258,0.004225263837724924
288,1.0011875629425049,0.004170961678028107
289,1.001212477684021,0.00411936454474926
290,1.001118779182434,0.004067797679454088
291,1.001024603843689,0.004018384963274002
292,1.0010018348693848,0.003971991129219532
293,1.0010616779327393,0.0039195772260427475
294,1.001166820526123,0.0038773687556385994
295,1.0012391805648804,0.003836533520370722
296,1.0011807680130005,0.0037942060735076666
297,1.0011247396469116,0.0037529836408793926
298,1.0011218786239624,0.0037076377775520086
299,1.0011630058288574,0.0036630562972277403
300,1.0011484622955322,0.003620513016358018
301,1.001112937927246,0.003577105700969696
302,1.0010325908660889,0.003533758921548724
303,1.0010311603546143,0.0034950440749526024
304,1.0010660886764526,0.0034530789125710726
305,1.0010404586791992,0.00341181643307209
306,1.0009886026382446,0.003369166748598218
307,1.0009464025497437,0.0033277019392699003
308,1.0009443759918213,0.003289157059043646
309,1.0009340047836304,0.0032504217233508825
310,1.000929832458496,0.00321609596721828
311,1.0009397268295288,0.0031776418909430504
312,1.0009053945541382,0.003141106339171529
313,1.0008751153945923,0.0031042008195072412
314,1.000888705253601,0.0030661129858344793
315,1.0008915662765503,0.0030347821302711964
316,1.00084388256073,0.002999067073687911
317,1.0007964372634888,0.0029676160775125027
318,1.0007743835449219,0.0029371476266533136
319,1.0008490085601807,0.0029080586973577738
320,1.000930666923523,0.0028770051430910826
321,1.000921607017517,0.0028486300725489855
322,1.000923991203308,0.002812559949234128
323,1.0008854866027832,0.002781027927994728
324,1.000815749168396,0.002750258194282651
325,1.0007398128509521,0.0027200239710509777
326,1.0007197856903076,0.0026881552767008543
327,1.0007812976837158,0.0026583392173051834
328,1.0008577108383179,0.002628349931910634
329,1.0008550882339478,0.0025988901033997536
330,1.000710368156433,0.0025697173550724983
331,1.0006977319717407,0.0025399501901119947
332,1.0008056163787842,0.0025096649769693613
333,1.00086510181427,0.002478353213518858
334,1.000793218612671,0.0024499825667589903
335,1.0007072687149048,0.002423441968858242
336,1.0006730556488037,0.0023961830884218216
337,1.0006603002548218,0.0023664284963160753
338,1.0006221532821655,0.002336833393201232
339,1.0006647109985352,0.0023092753253877163
340,1.000637412071228,0.0022830648813396692
341,1.0007086992263794,0.002254170598462224
342,1.0007215738296509,0.0022261939011514187
343,1.000701665878296,0.002201492665335536
344,1.0006310939788818,0.0021755886264145374
345,1.0006210803985596,0.0021525181364268064
346,1.0006399154663086,0.0021305077243596315
347,1.0006866455078125,0.0021052872762084007
348,1.0007020235061646,0.002079876372590661
349,1.000662922859192,0.0020565707236528397
350,1.000581979751587,0.0020278848242014647
351,1.0004862546920776,0.00200747512280941
352,1.000430941581726,0.001983444904908538
353,1.0004963874816895,0.0019628668669611216
354,1.0006312131881714,0.0019417216535657644
355,1.0007137060165405,0.0019199673552066088
356,1.000664234161377,0.0018976624123752117
357,1.0006015300750732,0.0018718104111030698
358,1.0005353689193726,0.0018476882250979543
359,1.0005357265472412,0.001819525146856904
360,1.0005332231521606,0.0017998975235968828
361,1.000460147857666,0.0017814303282648325
362,1.0004383325576782,0.0017622463637962937
363,1.0004818439483643,0.0017418371280655265
364,1.0005083084106445,0.0017247832147404552
365,1.000548243522644,0.0017070249887183309
366,1.0005673170089722,0.001689400989562273
367,1.000559687614441,0.0016719939885661006
368,1.0004960298538208,0.0016541789518669248
369,1.0004568099975586,0.0016344408504664898
370,1.00045907497406,0.0016146865673363209
371,1.000547170639038,0.0015972570981830359
372,1.0005570650100708,0.0015788216842338443
373,1.0005019903182983,0.0015631052665412426
374,1.0004767179489136,0.0015487349592149258
375,1.0004360675811768,0.0015304224798455834
376,1.0004650354385376,0.0015155177097767591
377,1.000605583190918,0.0014977046521380544
378,1.000727891921997,0.0014777116011828184
379,1.0008089542388916,0.0014621451264247298
380,1.0006626844406128,0.0014470088062807918
381,1.000442385673523,0.001430247793905437
382,1.000440001487732,0.001415925333276391
383,1.0005807876586914,0.0013982646632939577
384,1.0006283521652222,0.0013798512518405914
385,1.0005897283554077,0.0013625086285173893
386,1.0005180835723877,0.001348249614238739
387,1.0004503726959229,0.0013331064255908132
388,1.0004193782806396,0.0013167394790798426
389,1.0004197359085083,0.0013031117850914598
390,1.0004284381866455,0.0012910939985886216
391,1.000519871711731,0.0012765411520376801
392,1.0005342960357666,0.0012645075330510736
393,1.000511884689331,0.0012479403521865606
394,1.000516653060913,0.0012337099760770798
395,1.0005314350128174,0.0012191561982035637
396,1.0005072355270386,0.0012042885646224022
397,1.0004481077194214,0.0011888379231095314
398,1.0004181861877441,0.0011753913713619113
399,1.0004339218139648,0.0011608584318310022
400,1.0005165338516235,0.0011472618207335472
401,1.0005356073379517,0.0011340618366375566
402,1.0004959106445312,0.0011220368323847651
403,1.0004146099090576,0.0011093530338257551
404,1.0003217458724976,0.001097644679248333
405,1.000320553779602,0.0010825841454789042
406,1.0004010200500488,0.0010672510834410787
407,1.0004620552062988,0.001050615799613297
408,1.0003949403762817,0.0010410286486148834
409,1.000329613685608,0.001031110412441194
410,1.000327706336975,0.001019759918563068
411,1.0004385709762573,0.0010099360952153802
412,1.0004682540893555,0.0009957574075087905
413,1.0004147291183472,0.0009844563901424408
414,1.000303030014038,0.0009732552571222186
415,1.000283122062683,0.0009634540183469653
416,1.0002696514129639,0.0009529170929454267
417,1.0002012252807617,0.0009427479235455394
418,1.000180959701538,0.0009325029095634818
419,1.000250220298767,0.0009242012165486813
420,1.0003794431686401,0.0009140720940195024
421,1.0004193782806396,0.0009047245839610696
422,1.0003736019134521,0.0008947942405939102
423,1.000292181968689,0.000886507797986269
424,1.0003290176391602,0.0008777226903475821
425,1.000318169593811,0.0008677647565491498
426,1.0002830028533936,0.000857899256516248
427,1.0003035068511963,0.0008473123889416456
428,1.000393033027649,0.0008372588781639934
429,1.0003713369369507,0.0008263154304586351
430,1.0002838373184204,0.0008160487050190568
431,1.0002760887145996,0.0008052433840930462
432,1.0003559589385986,0.0007978795329108834
433,1.0003679990768433,0.0007874043076299131
434,1.0003387928009033,0.0007777480059303343
435,1.000316858291626,0.0007679916452616453
436,1.0002925395965576,0.0007600472308695316
437,1.0002647638320923,0.0007508439011871815
438,1.0001946687698364,0.0007415100699290633
439,1.0001660585403442,0.0007316385745070875
440,1.0001893043518066,0.0007216438534669578
441,1.0002211332321167,0.0007128086290322244
442,1.0001801252365112,0.0007041168282739818
443,1.0002224445343018,0.0006951936520636082
444,1.0002257823944092,0.000686399289406836
445,1.000220775604248,0.0006796171655878425
446,1.0002492666244507,0.0006708063301630318
447,1.0002824068069458,0.0006633740267716348
448,1.0002716779708862,0.0006570646073669195
449,1.0002260208129883,0.0006488318322226405
450,1.000173807144165,0.0006389935151673853
451,1.0001955032348633,0.0006302105030044913
452,1.0002131462097168,0.0006221035728231072
453,1.0002415180206299,0.0006144323851913214
454,1.0002132654190063,0.000607106601819396
455,1.0002251863479614,0.0005980402929708362
456,1.000255823135376,0.0005929861799813807
457,1.0003141164779663,0.0005868685548193753
458,1.0003620386123657,0.0005782975349575281
459,1.0003184080123901,0.00057184201432392
460,1.0002864599227905,0.0005637588910758495
461,1.0002281665802002,0.0005592356319539249
462,1.0001922845840454,0.0005516225355677307
463,1.0002405643463135,0.0005432682810351253
464,1.0003248453140259,0.0005366193363443017
465,1.0002849102020264,0.0005302049103192985
466,1.0002720355987549,0.0005232918192632496
467,1.0002292394638062,0.0005176420090720057
468,1.000199317932129,0.0005125534953549504
469,1.000217318534851,0.0005052174674347043
470,1.0003881454467773,0.0004985894775018096
471,1.000476598739624,0.0004929933347739279
472,1.0004698038101196,0.00048512284411117435
473,1.000389575958252,0.0004808069788850844
474,1.0003478527069092,0.0004750288208015263
475,1.0004591941833496,0.0004698168486356735
476,1.0005141496658325,0.00046427312190644443
477,1.0004440546035767,0.00045841914834454656
478,1.0003751516342163,0.0004543690010905266
479,1.0003182888031006,0.00044985656859353185
480,1.0003654956817627,0.0004447806568350643
481,1.000397801399231,0.0004397583834361285
482,1.0004254579544067,0.0004347097419667989
483,1.0003647804260254,0.0004284900496713817
484,1.0003076791763306,0.00042220373870804906
485,1.0002788305282593,0.0004164308193139732
486,1.0003814697265625,0.0004121025267522782
487,1.0004277229309082,0.0004068795533385128
488,1.0004432201385498,0.0004014562291558832
489,1.0004355907440186,0.0003970939724240452
490,1.0004143714904785,0.0003910193918272853
491,1.0003700256347656,0.0003846258041448891
492,1.0002939701080322,0.00037776268436573446
493,1.0002070665359497,0.00037009394145570695
494,1.0002529621124268,0.00036117128911428154
495,1.000314474105835,0.0003565636579878628
496,1.0003823041915894,0.00035855904570780694
497,1.0004093647003174,0.0003596871974878013
498,1.000443458557129,0.000357430282747373
499,1.0004645586013794,0.0003527790540829301
500,1.0004589557647705,0.0003488350484985858
501,1.0004563331604004,0.00034332016366533935
502,1.0005015134811401,0.00034052928094752133
503,1.0004844665527344,0.0003373580111656338
504,1.0004665851593018,0.0003344014985486865
505,1.0004374980926514,0.0003312808694317937
506,1.0003783702850342,0.00032634608214721084
507,1.0004005432128906,0.00032190908677875996
508,1.0004678964614868,0.00031771816429682076
509,1.0005210638046265,0.00031375454273074865
510,1.0005422830581665,0.0003099383320659399
511,1.0005146265029907,0.0003062225296162069
512,1.000464677810669,0.00030267148395068944
513,1.0004358291625977,0.00029827808612026274
514,1.0004048347473145,0.0002960822603199631
515,1.000422716140747,0.0002930014452431351
516,1.000385046005249,0.0002894985082093626
517,1.0003294944763184,0.0002863814006559551
518,1.0002318620681763,0.0002844136906787753
519,1.000232458114624,0.0002811166341416538
520,1.0002517700195312,0.000277737999567762
521,1.0002721548080444,0.0002735545567702502
522,1.0002847909927368,0.0002702250494621694
523,1.0003174543380737,0.0002661834005266428
524,1.000335693359375,0.00026286416687071323
525,1.000303030014038,0.00026044592959806323
526,1.0002996921539307,0.00025685905711725354
527,1.0003124475479126,0.0002534792001824826
528,1.0003279447555542,0.00024990338715724647
529,1.0003372430801392,0.0002465959987603128
530,1.000279188156128,0.00024366943398490548
531,1.0002384185791016,0.00024024947197176516
532,1.0002272129058838,0.0002371520531596616
533,1.0002847909927368,0.0002342824882362038
534,1.0003215074539185,0.00023054242774378508
535,1.000344157218933,0.00022822841128800064
536,1.0003215074539185,0.00022548472043126822
537,1.0002819299697876,0.00022336571419145912
538,1.0002453327178955,0.00022056966554373503
539,1.0002667903900146,0.00021899833518546075
540,1.0002871751785278,0.0002164166362490505
541,1.000363826751709,0.000213315463042818
542,1.0003665685653687,0.00021100106823723763
543,1.000304102897644,0.0002088108885800466
544,1.000258207321167,0.0002071970811812207
545,1.0002394914627075,0.0002042342530330643
546,1.0001730918884277,0.00020226003834977746
547,1.000213623046875,0.00019932701252400875
548,1.000230073928833,0.00019753852393478155
549,1.0002195835113525,0.00019547916599549353
550,1.0002052783966064,0.00019342747691553086
551,1.000097632408142,0.00019095266179647297
552,1.0001420974731445,0.0001884216908365488
553,1.0001837015151978,0.0001853973080869764
554,1.000177264213562,0.0001815961441025138
555,1.0000885725021362,0.00018037270638160408
556,1.0000802278518677,0.00017774027946870774
557,1.0001165866851807,0.0001763631298672408
558,1.000145673751831,0.00017462068353779614
559,1.0001837015151978,0.0001723436580505222
560,1.0001609325408936,0.0001701080473139882
561,1.0000767707824707,0.00016738430713303387
562,1.0000194311141968,0.00016565114492550492
563,1.0000237226486206,0.0001633758220123127
564,1.000096321105957,0.0001607518206583336
565,1.000157356262207,0.0001587134611327201
566,1.0001274347305298,0.000157235175720416
567,1.0000841617584229,0.0001551092427689582
568,1.000135898590088,0.0001538166106911376
569,1.000168800354004,0.000152030581375584
570,1.0001639127731323,0.00015037332195788622
571,1.00016450881958,0.00014801343786530197
572,1.0001405477523804,0.0001462842192267999
573,1.0001028776168823,0.00014453387120738626
574,1.0000128746032715,0.00014261872274801135
575,0.9999964833259583,0.00014167213521432132
576,1.0000391006469727,0.00014053074119146913
577,1.0001333951950073,0.00013789291551802307
578,1.000180721282959,0.0001356820430373773
579,1.0002206563949585,0.00013405774370767176
580,1.0001845359802246,0.00013240869157016277
581,1.0001850128173828,0.0001304350298596546
582,1.000156044960022,0.0001283742894884199
583,1.0001338720321655,0.00012710502778645605
584,1.0000717639923096,0.0001255583338206634
585,1.0000993013381958,0.00012462216545827687
586,1.0001356601715088,0.00012259180948603898
587,1.000106930732727,0.00012089491065125912
588,1.0000826120376587,0.0001190996918012388
589,1.0000855922698975,0.00011762445501517504
590,1.0001016855239868,0.00011556572280824184
591,1.000098466873169,0.00011396049376344308
592,1.0001201629638672,0.00011257167352596298
593,1.0000730752944946,0.00011134221858810633
594,0.9999749064445496,0.00011021821410395205
595,0.9999598264694214,0.00010881760681513697
596,1.000029444694519,0.00010740840662037954
597,1.0000373125076294,0.0001063349554897286
598,1.00002920627594,0.00010503325756872073
599,1.0000581741333008,0.00010355786071158946
600,1.0000568628311157,0.00010231828491669148
601,1.0000780820846558,0.00010036028834292665
602,1.0001376867294312,9.873897943180054e-05
603,1.0002409219741821,9.69190732575953e-05
604,1.0002830028533936,9.593524009687826e-05
605,1.0002720355987549,9.464019967708737e-05
606,1.0001535415649414,9.32589391595684e-05
607,1.000083565711975,9.223834058502689e-05
608,1.0001232624053955,9.016932744998485e-05
609,1.0001627206802368,8.864016854204237e-05
610,1.0001829862594604,8.782100485404953e-05
611,1.00021231174469,8.651597454445437e-05
612,1.0001856088638306,8.570499630877748e-05
613,1.0001739263534546,8.471889304928482e-05
614,1.0001695156097412,8.337875624420121e-05
615,1.0001904964447021,8.21777866804041e-05
616,1.000228762626648,8.12844155007042e-05
617,1.0002349615097046,7.950686995172873e-05
618,1.0001941919326782,7.892456778790802e-05
619,1.0001356601715088,7.782950706314296e-05
620,1.0001269578933716,7.671915227547288e-05
621,1.0001845359802246,7.56787703721784e-05
622,1.0002403259277344,7.514085882576182e-05
623,1.0002474784851074,7.39303432055749e-05
624,1.0002756118774414,7.248657493619248e-05
625,1.0002541542053223,7.163375994423404e-05
626,1.0002070665359497,7.038909825496376e-05
627,1.0001791715621948,6.944292545085773e-05
628,1.0002052783966064,6.804919394198805e-05
629,1.0002189874649048,6.753655907232314e-05
630,1.0001941919326782,6.696613127132878e-05
631,1.0001107454299927,6.5912667196244e-05
632,1.0001230239868164,6.524256605189294e-05
633,1.0002024173736572,6.409749039448798e-05
634,1.0002188682556152,6.312252662610263e-05
635,1.0002189874649048,6.287283031269908e-05
636,1.0002108812332153,6.15513272350654e-05
637,1.0002148151397705,6.0735645092790946e-05
638,1.0002436637878418,6.0013626352883875e-05
639,1.000223994255066,5.906348451389931e-05
640,1.000217080116272,5.80900268687401e-05
641,1.0001863241195679,5.685068390448578e-05
642,1.0001431703567505,5.652282197843306e-05
643,1.0001028776168823,5.6057651818264276e-05
644,1.0001568794250488,5.510664050234482e-05
645,1.00014066696167,5.4210548114497215e-05
646,1.000144124031067,5.3489351557800546e-05
647,1.0001447200775146,5.276196316117421e-05
648,1.0001270771026611,5.1645238272612914e-05
649,1.0001143217086792,5.104722731630318e-05
650,1.0001415014266968,5.0073605962097645e-05
651,1.0001482963562012,4.9532227421877906e-05
652,1.0002093315124512,4.858553802478127e-05
653,1.0002515316009521,4.8181591409957036e-05
654,1.000220775604248,4.7556342906318605e-05
655,1.0002493858337402,4.6834637032588944e-05
656,1.0002391338348389,4.632178388419561e-05
657,1.000309944152832,4.607427763403393e-05
658,1.000359058380127,4.5639735617442057e-05
659,1.000372290611267,4.503469244809821e-05
660,1.0004130601882935,4.4543608964886516e-05
661,1.000381350517273,4.398999226395972e-05
662,1.000251293182373,4.3603122321655974e-05
663,1.0001401901245117,4.30112486355938e-05
664,1.000105619430542,4.226525197736919e-05
665,1.0002238750457764,4.12500485253986e-05
666,1.0003299713134766,4.033971708850004e-05
667,1.0003918409347534,3.916436617146246e-05
668,1.0003803968429565,3.857565388898365e-05
669,1.0003454685211182,3.887528146151453e-05
670,1.000267505645752,3.845700484816916e-05
671,1.0002490282058716,3.910516170435585e-05
672,1.000198483467102,3.870304863085039e-05
673,1.0002185106277466,3.8210062484722584e-05
674,1.0002135038375854,3.750191899598576e-05
675,1.0002102851867676,3.709224984049797e-05
676,1.0002468824386597,3.63331419066526e-05
677,1.000277042388916,3.569651016732678e-05
678,1.000272274017334,3.506254870444536e-05
679,1.0002690553665161,3.444794856477529e-05
680,1.0002772808074951,3.385049421922304e-05
681,1.0003026723861694,3.335581277497113e-05
682,1.000299096107483,3.289888263680041e-05
683,1.0003010034561157,3.28751775668934e-05
684,1.0003125667572021,3.230054790037684e-05
685,1.00029718875885,3.204207314411178e-05
686,1.000260591506958,3.181198917445727e-05
687,1.0002256631851196,3.123990245512687e-05
688,1.0002726316452026,3.1014944397611544e-05
689,1.0002962350845337,3.0930645152693614e-05
690,1.0003024339675903,3.058745642192662e-05
691,1.0003291368484497,3.00531683024019e-05
692,1.0003057718276978,2.96267699013697e-05
693,1.0003050565719604,2.9129094400559552e-05
694,1.0003138780593872,2.8566921173478477e-05
695,1.0003317594528198,2.8663598641287535e-05
696,1.0003845691680908,2.7923384550376795e-05
697,1.000356674194336,2.7970148948952556e-05
698,1.0003345012664795,2.7456282623461448e-05
699,1.0003076791763306,2.6829262424143963e-05
700,1.0003513097763062,2.6502326363697648e-05
701,1.0003776550292969,2.5967199690057896e-05
702,1.0003273487091064,2.5335912141599692e-05
703,1.0003390312194824,2.4929871869971976e-05
704,1.0003530979156494,2.4887795007089153e-05
705,1.0003998279571533,2.457996924931649e-05
706,1.0004364252090454,2.4084105461952277e-05
707,1.0004500150680542,2.3736287403153256e-05
708,1.000452995300293,2.3542270355392247e-05
709,1.0004733800888062,2.305850648554042e-05
710,1.0004597902297974,2.2803429601481184e-05
711,1.0004245042800903,2.248205419164151e-05
712,1.0003890991210938,2.2137995983939618e-05
713,1.0003645420074463,2.1828609533258714e-05
714,1.0004233121871948,2.141407094313763e-05
715,1.0004756450653076,2.126104482158553e-05
716,1.0004467964172363,2.085456253553275e-05
717,1.0004475116729736,2.0518735254881904e-05
718,1.0004712343215942,2.0226254491717555e-05
719,1.000490665435791,1.9985827748314478e-05
720,1.0005000829696655,1.9939263438573107e-05
721,1.0005635023117065,1.963427166629117e-05
722,1.0005966424942017,1.932563645823393e-05
723,1.0005425214767456,1.8788805391523056e-05
724,1.0004897117614746,1.8405389710096642e-05
725,1.0004340410232544,1.812012487789616e-05
726,1.000415563583374,1.780648199201096e-05
727,1.00048828125,1.7790373021853156e-05
728,1.000426173210144,1.7602629668544978e-05
729,1.0003435611724854,1.7255235434276983e-05
730,1.0003209114074707,1.7084355931729078e-05
731,1.000335931777954,1.6816438801470213e-05
732,1.0003502368927002,1.6384270566049963e-05
733,1.0002790689468384,1.6199001038330607e-05
734,1.0002597570419312,1.574770431034267e-05
735,1.000281810760498,1.5317586075980216e-05
736,1.000314474105835,1.5067015738168266e-05
737,1.000259280204773,1.4912352526152972e-05
738,1.000176191329956,1.4969305993872695e-05
739,1.000162124633789,1.4438177458941936e-05
740,1.000220775604248,1.4314992768049706e-05
741,1.0002247095108032,1.4229258340492379e-05
742,1.0002187490463257,1.4053356608201284e-05
743,1.000224232673645,1.3718446098209824e-05
744,1.000265121459961,1.3536741789721418e-05
745,1.0003036260604858,1.3311344446265139e-05
746,1.000322937965393,1.3118340575601906e-05
747,1.0002409219741821,1.294794765271945e-05
748,1.0002150535583496,1.2802447599824518e-05
749,1.0002442598342896,1.2664200767176226e-05
750,1.0002741813659668,1.2486945706768893e-05
751,1.0002524852752686,1.23640365927713e-05
752,1.0002063512802124,1.2275454537302721e-05
753,1.0001848936080933,1.2108905139029957e-05
754,1.0002506971359253,1.194602737086825e-05
755,1.0002721548080444,1.1758284017560072e-05
756,1.0002670288085938,1.1505464499350637e-05
757,1.0002727508544922,1.1375747817510273e-05
758,1.0002259016036987,1.1193038517376408e-05
759,1.0002583265304565,1.0868212484638207e-05
760,1.0002551078796387,1.0637008017511107e-05
761,1.0002411603927612,1.0606921023281757e-05
762,1.0001966953277588,1.0591808859317098e-05
763,1.0002180337905884,1.0526771802688017e-05
764,1.00022554397583,1.0133396244782489e-05
765,1.000147819519043,1.005302692647092e-05
766,1.0001169443130493,9.937725735653657e-06
767,1.0002222061157227,9.886462976282928e-06
768,1.0003098249435425,9.662308912083972e-06
769,1.0003178119659424,9.598859833204187e-06
770,1.0003098249435425,9.470015356782824e-06
771,1.0002444982528687,9.376945854455698e-06
772,1.0002647638320923,9.174892511509825e-06
773,1.0003355741500854,8.981657629192341e-06
774,1.0003724098205566,8.848455763654783e-06
775,1.000375509262085,8.723218343220651e-06
776,1.0003750324249268,8.59182546264492e-06
777,1.0004209280014038,8.532849278708454e-06
778,1.0003745555877686,8.335830898431595e-06
779,1.0003235340118408,8.223091754189227e-06
780,1.0003125667572021,8.181659723049961e-06
781,1.0002572536468506,8.003018592717126e-06
782,1.0002171993255615,7.910076419648249e-06
783,1.0002421140670776,7.799243576300796e-06
784,1.0002518892288208,7.689704034419265e-06
785,1.0002368688583374,7.640514013473876e-06
786,1.0001097917556763,7.425928743032273e-06
787,1.0000827312469482,7.327086677832995e-06
788,1.0001310110092163,7.235713383124676e-06
789,1.000219702720642,7.04051262800931e-06
790,1.0003046989440918,7.048386123642558e-06
791,1.0002963542938232,6.8544513851520605e-06
792,1.000294804573059,6.7987352849741e-06
793,1.0002775192260742,6.757456048944732e-06
794,1.0002318620681763,6.6614993556868285e-06
795,1.0002375841140747,6.56204156257445e-06
796,1.0002464056015015,6.4521614149271045e-06
797,1.0003000497817993,6.379125807143282e-06
798,1.000362515449524,6.283559287112439e-06
799,1.0003098249435425,6.248048521229066e-06
800,1.0003224611282349,6.127779215603368e-06
801,1.0003812313079834,6.024475169397192e-06
802,1.000380516052246,5.872353995073354e-06
803,1.0003643035888672,5.706108822778333e-06
804,1.000290036201477,5.6334620239795186e-06
805,1.0002291202545166,5.561508714890806e-06
806,1.0003646612167358,5.4611573432339355e-06
807,1.0004005432128906,5.3883491091255564e-06
808,1.0003613233566284,5.354313088901108e-06
809,1.0003710985183716,5.328134193405276e-06
810,1.0004513263702393,5.198588041821495e-06
811,1.0004676580429077,5.128939392307075e-06
812,1.000433325767517,5.084660188003909e-06
813,1.0003890991210938,5.023884114052635e-06
814,1.0004324913024902,4.915129011351382e-06
815,1.0004040002822876,4.83451640320709e-06
816,1.0004260540008545,4.762763182952767e-06
817,1.0003849267959595,4.663031631935155e-06
818,1.0004301071166992,4.5603615035361145e-06
819,1.00047767162323,4.502531282923883e-06
820,1.0004768371582031,4.4422404243960045e-06
821,1.0005087852478027,4.349871687736595e-06
822,1.0005632638931274,4.304774392949184e-06
823,1.000537633895874,4.237776010995731e-06
824,1.0005391836166382,4.231982529745437e-06
825,1.0005254745483398,4.156604063609848e-06
826,1.0004959106445312,4.07915922551183e-06
827,1.000435709953308,4.036396603623871e-06
828,1.0003924369812012,3.974045284849126e-06
829,1.0003374814987183,3.880728399963118e-06
830,1.0003533363342285,3.775404366024304e-06
831,1.0003806352615356,3.7149168292671675e-06
832,1.0004457235336304,3.665147232823074e-06
833,1.0004615783691406,3.5769148780673277e-06
834,1.0004632472991943,3.4831759876396973e-06
835,1.0004914999008179,3.457693082964397e-06
836,1.0005121231079102,3.3985943446168676e-06
837,1.0005273818969727,3.3782589525799267e-06
838,1.000524640083313,3.3229273412871407e-06
839,1.00046968460083,3.331321522637154e-06
840,1.000400185585022,3.2868495054572122e-06
841,1.0003750324249268,3.2046941669250373e-06
842,1.000329613685608,3.2045279567682883e-06
843,1.000281572341919,3.123455371678574e-06
844,1.0002726316452026,3.0798241823504213e-06
845,1.0003172159194946,3.029629397133249e-06
846,1.0003570318222046,2.9732434541074326e-06
847,1.0003992319107056,2.9297896162461257e-06
848,1.0003241300582886,2.876897951864521e-06
849,1.0003353357315063,2.8408560410753125e-06
850,1.0003401041030884,2.7476291961647803e-06
851,1.0003474950790405,2.7133405637869146e-06
852,1.000353217124939,2.705196038732538e-06
853,1.0003631114959717,2.667038188519655e-06
854,1.0003479719161987,2.640072352733114e-06
855,1.0003695487976074,2.608223894640105e-06
856,1.0004260540008545,2.5921831365849357e-06
857,1.0003790855407715,2.540859213695512e-06
858,1.0003855228424072,2.5054662273760187e-06
859,1.0003912448883057,2.449514113322948e-06
860,1.0004113912582397,2.4014559585339157e-06
861,1.0003447532653809,2.3672446332057007e-06
862,1.0002915859222412,2.340370201636688e-06
863,1.0003235340118408,2.303774635947775e-06
864,1.0003365278244019,2.267733862026944e-06
865,1.0003420114517212,2.226980996056227e-06
866,1.0003447532653809,2.194954959122697e-06
867,1.0003679990768433,2.15610771192587e-06
868,1.0002919435501099,2.1314558580343146e-06
869,1.000261664390564,2.0977129224775126e-06
870,1.0002456903457642,2.0711506749648834e-06
871,1.000285267829895,2.0337008663773304e-06
872,1.0003606081008911,1.9861456621583784e-06
873,1.0004252195358276,1.9613780750660226e-06
874,1.0004587173461914,1.9385884115763474e-06
875,1.0004973411560059,1.9159199382556835e-06
876,1.000459909439087,1.8945067949971417e-06
877,1.0003880262374878,1.8694729533308418e-06
878,1.0003297328948975,1.8385202338322415e-06
879,1.000360369682312,1.8081008192893933e-06
880,1.0003641843795776,1.7726478063195827e-06
881,1.0003725290298462,1.751818217599066e-06
882,1.0004053115844727,1.7356277339786175e-06
883,1.000339388847351,1.7183947420562617e-06
884,1.0003172159194946,1.682500396782416e-06
885,1.0003302097320557,1.6506105566804763e-06
886,1.0003478527069092,1.6189254665732733e-06
887,1.0002843141555786,1.6021613191696815e-06
888,1.000215768814087,1.5878916883593774e-06
889,1.0002175569534302,1.5760637097628205e-06
890,1.0002108812332153,1.5419684586959193e-06
891,1.0002048015594482,1.5166029925239854e-06
892,1.0001829862594604,1.4895738331688335e-06
893,1.0001798868179321,1.475415842833172e-06
894,1.0002048015594482,1.4612879795095068e-06
895,1.000192642211914,1.442449729438522e-06
896,1.0001789331436157,1.4247264061850728e-06
897,1.0002295970916748,1.3894174344386556e-06
898,1.0003225803375244,1.361462750537612e-06
899,1.0002816915512085,1.3440904922390473e-06
900,1.0002470016479492,1.321124045716715e-06
901,1.0002315044403076,1.2941756040163455e-06
902,1.00020432472229,1.2642015008168528e-06
903,1.0002151727676392,1.2414568573149154e-06
904,1.0002297163009644,1.2141721299485653e-06
905,1.0002533197402954,1.1977562053289148e-06
906,1.0002484321594238,1.176498244603863e-06
907,1.0002273321151733,1.1679512681439519e-06
908,1.0002468824386597,1.1528320555953542e-06
909,1.0002385377883911,1.1288856285318616e-06
910,1.000246524810791,1.109383219954907e-06
911,1.0002036094665527,1.087831719814858e-06
912,1.0002025365829468,1.0667730521163321e-06
913,1.0001651048660278,1.0608601996864309e-06
914,1.0001531839370728,1.03484092051076e-06
915,1.000220537185669,1.0167217396883643e-06
916,1.000253677368164,9.87848920885881e-07
917,1.0002590417861938,9.637228686187882e-07
918,1.0002254247665405,9.411681389792648e-07
919,1.0001827478408813,9.292450613429537e-07
920,1.0001511573791504,9.272017678085831e-07
921,1.0001142024993896,9.063685979526781e-07
922,1.0001345872879028,8.946266234488576e-07
923,1.0001600980758667,8.777747098065447e-07
924,1.000184178352356,8.548924483875453e-07
925,1.000185489654541,8.345633091266791e-07
926,1.0001455545425415,8.241421483035083e-07
927,1.0000964403152466,8.068032570918149e-07
928,1.0001546144485474,7.822599741302838e-07
929,1.0001894235610962,7.69077757922787e-07
930,1.000136375427246,7.543288234046486e-07
931,1.0001187324523926,7.364959628830547e-07
932,1.0001516342163086,7.138912678783527e-07
933,1.0000815391540527,6.98299515988765e-07
934,1.000100016593933,6.876582006043463e-07
935,1.0001276731491089,6.774270104870084e-07
936,1.0002416372299194,6.588660426132265e-07
937,1.000257134437561,6.42893610347528e-07
938,1.0002098083496094,6.214970085238747e-07
939,1.0002100467681885,6.095436333453108e-07
940,1.0001968145370483,5.893143111279642e-07
941,1.0002150535583496,5.73189026908949e-07
942,1.0002782344818115,5.610294238067581e-07
943,1.0003148317337036,5.469804023050528e-07
944,1.0002011060714722,5.350466949494148e-07
945,1.0001823902130127,5.222049139774754e-07
946,1.000286340713501,5.09609776599973e-07
947,1.0003743171691895,4.996970801585121e-07
948,1.0003448724746704,4.887517093266069e-07
949,1.000349760055542,4.835608251596568e-07
950,1.000375509262085,4.6921331886551343e-07
951,1.0004605054855347,4.643916042823548e-07
952,1.000440001487732,4.530424462245719e-07
953,1.0004340410232544,4.4148291067358514e-07
954,1.0004534721374512,4.2763375063259446e-07
955,1.0004541873931885,4.1659504290691984e-07
956,1.0003880262374878,4.078296740317455e-07
957,1.0003807544708252,3.978820473093947e-07
958,1.0004328489303589,3.8518217593264126e-07
959,1.0004985332489014,3.742276533102995e-07
960,1.0004136562347412,3.626681746027316e-07
961,1.0003451108932495,3.562865913409041e-07
962,1.000324010848999,3.4620839528543e-07
963,1.0003117322921753,3.37654029181067e-07
964,1.0003321170806885,3.3045074587789713e-07
965,1.0003589391708374,3.206356780083297e-07
966,1.0003899335861206,3.128906485017069e-07
967,1.000389814376831,3.056795776501531e-07
968,1.000380516052246,2.994055989802291e-07
969,1.000380039215088,2.9301983772711537e-07
970,1.0003485679626465,2.856859850908222e-07
971,1.0003139972686768,2.7887395503967127e-07
972,1.0003230571746826,2.726371519656823e-07
973,1.000329852104187,2.669505079211376e-07
974,1.0002864599227905,2.606869315968652e-07
975,1.0002832412719727,2.5617146093281917e-07
976,1.0002524852752686,2.493968054295692e-07
977,1.0002310276031494,2.4274683596559044e-07
978,1.0002145767211914,2.3615685051936453e-07
979,1.0001966953277588,2.3100032819911576e-07
980,1.0002343654632568,2.2708138658344978e-07
981,1.0003080368041992,2.2265868437898462e-07
982,1.0003230571746826,2.176429063638352e-07
983,1.0003108978271484,2.1226024671250343e-07
984,1.0001955032348633,2.0783474496965937e-07
985,1.0002583265304565,2.0206185524784814e-07
986,1.0002775192260742,1.975533621134673e-07
987,1.0002892017364502,1.939230713787765e-07
988,1.0002681016921997,1.9011567076177016e-07
989,1.000222086906433,1.8571168425296491e-07
990,1.000232458114624,1.8282899816313147e-07
991,1.0002186298370361,1.7824547171585436e-07
992,1.000243067741394,1.751788971660062e-07
993,1.0002429485321045,1.710644426111685e-07
994,1.000195860862732,1.672893574777845e-07
995,1.0002223253250122,1.631004096225297e-07
996,1.0001797676086426,1.6079604847618612e-07
997,1.0001274347305298,1.5802729080860445e-07
998,1.000125527381897,1.5531450969774596e-07
999,1.0001331567764282,1.5244830819938215e-07


==> a_star_weights_1000_100_motion_blur.csv <==
t,a_p,a_l
0,1.7413138151168823,14.056918144226074
1,1.4427732229232788,9.63179874420166
2,1.3248957395553589,7.909667015075684
3,1.254776954650879,6.935657978057861
4,1.2047319412231445,6.2892584800720215
5,1.1666589975357056,5.8301615715026855
6,1.1388167142868042,5.499599933624268
7,1.1179667711257935,5.24196720123291
8,1.101425290107727,5.001518249511719
9,1.0882080793380737,4.7663655281066895
10,1.077256202697754,4.531829357147217
11,1.0680028200149536,4.289090633392334
12,1.0605686902999878,4.032915115356445
13,1.0545687675476074,3.786916494369507
14,1.0493791103363037,3.5372536182403564
15,1.0448600053787231,3.295121431350708
16,1.0411841869354248,3.0621824264526367
17,1.0378834009170532,2.8425817489624023
18,1.0349535942077637,2.631934404373169
19,1.0325480699539185,2.433434009552002
20,1.030361533164978,2.2484891414642334
21,1.0282621383666992,2.077946901321411
22,1.0261998176574707,1.9192709922790527
23,1.0243369340896606,1.7733267545700073
24,1.022655725479126,1.642004370689392
25,1.0214298963546753,1.5217270851135254
26,1.0203514099121094,1.410691738128662
27,1.0193536281585693,1.309117078781128
28,1.0183852910995483,1.2161520719528198
29,1.0174225568771362,1.1323580741882324
30,1.016613245010376,1.0544697046279907
31,1.0159804821014404,0.9851250648498535
32,1.0155209302902222,0.9204382300376892
33,1.0148186683654785,0.8610571622848511
34,1.014177680015564,0.8059359788894653
35,1.0135716199874878,0.7552130222320557
36,1.0129081010818481,0.7107584476470947
37,1.0123599767684937,0.6670664548873901
38,1.0119932889938354,0.6263043880462646
39,1.0116093158721924,0.589694619178772
40,1.0112601518630981,0.5564227104187012
41,1.0108327865600586,0.5254906415939331
42,1.0105104446411133,0.4951859712600708
43,1.0101464986801147,0.46920791268348694
44,1.0098408460617065,0.4447183310985565
45,1.0094929933547974,0.42113929986953735
46,1.0091315507888794,0.39974233508110046
47,1.0087112188339233,0.3797503709793091
48,1.0084540843963623,0.3612031042575836
49,1.0083304643630981,0.3438878655433655
50,1.0082554817199707,0.3282124698162079
51,1.0080944299697876,0.3131181597709656
52,1.0079350471496582,0.2987695336341858
53,1.0077890157699585,0.2850831151008606
54,1.0074290037155151,0.27163392305374146
55,1.007144570350647,0.26221680641174316
56,1.0071306228637695,0.25137966871261597
57,1.0069520473480225,0.2410367727279663
58,1.0068424940109253,0.2309322953224182
59,1.0067893266677856,0.22188450396060944
60,1.0067628622055054,0.21324145793914795
61,1.0064948797225952,0.2052159160375595
62,1.006356120109558,0.19718864560127258
63,1.0062994956970215,0.18978193402290344
64,1.0061901807785034,0.1826515942811966
65,1.0060125589370728,0.17611606419086456
66,1.0058997869491577,0.16972406208515167
67,1.0056966543197632,0.16360661387443542
68,1.005526065826416,0.15769581496715546
69,1.0054351091384888,0.15216894447803497
70,1.0052790641784668,0.1468951255083084
71,1.005089282989502,0.14186213910579681
72,1.0051372051239014,0.13716115057468414
73,1.0051209926605225,0.1325300633907318
74,1.0050280094146729,0.12808716297149658
75,1.0048483610153198,0.12373658269643784
76,1.0047305822372437,0.11978425830602646
77,1.004699468612671,0.11598018556833267
78,1.0046690702438354,0.1123257577419281
79,1.004591464996338,0.10873837769031525
80,1.0044597387313843,0.10551588237285614
81,1.004296898841858,0.1022932231426239
82,1.0042272806167603,0.09929412603378296
83,1.0041676759719849,0.0963430106639862
84,1.0042191743850708,0.09349124133586884
85,1.004300832748413,0.0908428430557251
86,1.004252314567566,0.08831871300935745
87,1.0040377378463745,0.0859115794301033
88,1.0039138793945312,0.08352063596248627
89,1.0039926767349243,0.08120720833539963
90,1.0040980577468872,0.07896856963634491
91,1.003940463066101,0.0770166665315628
92,1.0036882162094116,0.07507602870464325
93,1.0036252737045288,0.07321210950613022
94,1.0036863088607788,0.0713585913181305
95,1.0036346912384033,0.06955663859844208
96,1.0034866333007812,0.06781318783760071
97,1.003401279449463,0.06614015996456146
98,1.0035293102264404,0.06450734287500381
99,1.0035878419876099,0.06296462565660477
100,1.0034817457199097,0.06141814962029457
101,1.0033830404281616,0.05994591861963272
102,1.0033137798309326,0.05848223343491554
103,1.0033491849899292,0.05711951106786728
104,1.003258466720581,0.05578378215432167
105,1.0031076669692993,0.05451525002717972
106,1.0030080080032349,0.05322667211294174
107,1.0029746294021606,0.052137039601802826
108,1.0030102729797363,0.05094980448484421
109,1.0030443668365479,0.04973696544766426
110,1.0029932260513306,0.048680633306503296
111,1.002899169921875,0.047619983553886414
112,1.0028011798858643,0.046550292521715164
113,1.0028645992279053,0.04541565850377083
114,1.0028644800186157,0.04436858370900154
115,1.0028611421585083,0.043652910739183426
116,1.00283944606781,0.04284127429127693
117,1.002817988395691,0.04193269833922386
118,1.002779245376587,0.04110958054661751
119,1.0027657747268677,0.040263280272483826
120,1.0027287006378174,0.03942053020000458
121,1.0026429891586304,0.03859351575374603
122,1.0025908946990967,0.03783734142780304
123,1.0025107860565186,0.037092264741659164
124,1.0023963451385498,0.03633265569806099
125,1.0023914575576782,0.03562396019697189
126,1.0025442838668823,0.03493645787239075
127,1.002429723739624,0.03423290327191353
128,1.0022730827331543,0.03353068605065346
129,1.0023293495178223,0.03274840861558914
130,1.0024125576019287,0.03229524940252304
131,1.0023144483566284,0.03173556551337242
132,1.0021724700927734,0.031130602583289146
133,1.0022389888763428,0.030594129115343094
134,1.0023468732833862,0.030026186257600784
135,1.0022259950637817,0.029439110308885574
136,1.002110481262207,0.028887545689940453
137,1.0022145509719849,0.028338730335235596
138,1.002361536026001,0.02779746986925602
139,1.0023947954177856,0.027285553514957428
140,1.0023112297058105,0.026810964569449425
141,1.0021370649337769,0.026330001652240753
142,1.0019619464874268,0.025875696912407875
143,1.0019227266311646,0.025445083156228065
144,1.0019586086273193,0.02498839795589447
145,1.00208580493927,0.02454998530447483
146,1.0021793842315674,0.02410971000790596
147,1.0020866394042969,0.023670626804232597
148,1.0018585920333862,0.023241834715008736
149,1.0018208026885986,0.02284703403711319
150,1.0018950700759888,0.022445550188422203
151,1.001861810684204,0.022029904648661613
152,1.0017517805099487,0.021658223122358322
153,1.0016084909439087,0.021331876516342163
154,1.0016796588897705,0.02100321836769581
155,1.0018075704574585,0.020623596385121346
156,1.0018384456634521,0.020306015387177467
157,1.0017857551574707,0.019987286999821663
158,1.0017807483673096,0.019678469747304916
159,1.0017967224121094,0.019380757585167885
160,1.0017595291137695,0.01907648704946041
161,1.0016586780548096,0.018780572339892387
162,1.001593828201294,0.018516793847084045
163,1.0015666484832764,0.018221117556095123
164,1.001607060432434,0.01794060319662094
165,1.0016610622406006,0.017672505229711533
166,1.001692533493042,0.01739625446498394
167,1.0016834735870361,0.017139075323939323
168,1.0016403198242188,0.016868311911821365
169,1.0016448497772217,0.016595138236880302
170,1.0015902519226074,0.016330653801560402
171,1.0014311075210571,0.016051961109042168
172,1.001397967338562,0.015805387869477272
173,1.0015050172805786,0.015559088438749313
174,1.0015515089035034,0.015336963348090649
175,1.00145423412323,0.015110813081264496
176,1.0013453960418701,0.014894294552505016
177,1.0013476610183716,0.014673239551484585
178,1.001391887664795,0.014442111365497112
179,1.0014902353286743,0.014229554682970047
180,1.0015496015548706,0.014005630277097225
181,1.0014586448669434,0.01380640547722578
182,1.0014241933822632,0.013603877276182175
183,1.0015603303909302,0.013406898826360703
184,1.0016487836837769,0.013207651674747467
185,1.001495122909546,0.013013708405196667
186,1.0013097524642944,0.012812760658562183
187,1.0013587474822998,0.012619356624782085
188,1.001530647277832,0.012452240101993084
189,1.0015814304351807,0.012284270487725735
190,1.0014991760253906,0.012113865464925766
191,1.0013446807861328,0.0119369737803936
192,1.0011920928955078,0.011771971359848976
193,1.0011337995529175,0.011608160100877285
194,1.0011394023895264,0.011450245045125484
195,1.0012043714523315,0.011282545514404774
196,1.001346230506897,0.011113426648080349
197,1.0013870000839233,0.010943439789116383
198,1.0012354850769043,0.010785543359816074
199,1.0011754035949707,0.01063661277294159
200,1.001151204109192,0.010491956025362015
201,1.0011699199676514,0.010346122086048126
202,1.0011506080627441,0.010195801965892315
203,1.0011309385299683,0.010051506571471691
204,1.0011881589889526,0.009915972128510475
205,1.0011872053146362,0.009785539470613003
206,1.0011522769927979,0.009668241254985332
207,1.0010986328125,0.009539684280753136
208,1.0010679960250854,0.009418635629117489
209,1.0010987520217896,0.00930284708738327
210,1.001156210899353,0.009181331843137741
211,1.00115168094635,0.009068316780030727
212,1.001125693321228,0.008945979177951813
213,1.0011634826660156,0.008832134306430817
214,1.0012106895446777,0.00871463306248188
215,1.0011428594589233,0.008601875975728035
216,1.001017451286316,0.008486444130539894
217,1.0008845329284668,0.008369453251361847
218,1.000838041305542,0.008259978145360947
219,1.0008695125579834,0.008145210333168507
220,1.0009269714355469,0.008037381805479527
221,1.0009739398956299,0.007930649444460869
222,1.0008845329284668,0.007823845371603966
223,1.0008153915405273,0.007726531475782394
224,1.0008240938186646,0.007625579833984375
225,1.0008811950683594,0.007526414934545755
226,1.0009444952011108,0.007429351564496756
227,1.0009626150131226,0.00733130844309926
228,1.0007685422897339,0.007239140570163727
229,1.0006285905838013,0.007154366467148066
230,1.0007823705673218,0.00705909077078104
231,1.0008995532989502,0.006976807024329901
232,1.0008270740509033,0.006894595921039581
233,1.0006526708602905,0.0068076178431510925
234,1.0006835460662842,0.006724555976688862
235,1.0007610321044922,0.006647732108831406
236,1.0007261037826538,0.0065640294924378395
237,1.000673770904541,0.006490354426205158
238,1.0007120370864868,0.006410674657672644
239,1.000726342201233,0.006334269884973764
240,1.0006893873214722,0.00625885184854269
241,1.0006167888641357,0.006187599152326584
242,1.0005992650985718,0.006112587172538042
243,1.0006452798843384,0.006039655301719904
244,1.0006636381149292,0.005966764409095049
245,1.0006866455078125,0.00589176919311285
246,1.0007758140563965,0.005822919774800539
247,1.0008517503738403,0.005751544609665871
248,1.0008220672607422,0.005678496789187193
249,1.0007082223892212,0.005601966753602028
250,1.000688910484314,0.005530650727450848
251,1.000738263130188,0.005463325418531895
252,1.000789999961853,0.00539832329377532
253,1.0008102655410767,0.005330922082066536
254,1.0008256435394287,0.005267838016152382
255,1.0007776021957397,0.005199741572141647
256,1.0007127523422241,0.005135941784828901
257,1.0006531476974487,0.005078944843262434
258,1.0006582736968994,0.005021148361265659
259,1.0006998777389526,0.004966122098267078
260,1.0007364749908447,0.004910220392048359
261,1.0007492303848267,0.004853744525462389
262,1.0007630586624146,0.004793924279510975
263,1.0007867813110352,0.004737451672554016
264,1.000773549079895,0.004676051437854767
265,1.0007221698760986,0.004609815310686827
266,1.0007238388061523,0.0045582810416817665
267,1.0007634162902832,0.00450517563149333
268,1.0007991790771484,0.004452885594218969
269,1.0006848573684692,0.004402135964483023
270,1.0006238222122192,0.004349591210484505
271,1.0006333589553833,0.004299725405871868
272,1.00070059299469,0.004245861433446407
273,1.000691294670105,0.004189847968518734
274,1.0007567405700684,0.004139015916734934
275,1.0007222890853882,0.004084785468876362
276,1.0006072521209717,0.00403776066377759
277,1.0005978345870972,0.003994621802121401
278,1.000698447227478,0.003947295248508453
279,1.0006637573242188,0.0038998862728476524
280,1.0006036758422852,0.0038577753584831953
281,1.0005834102630615,0.0038072841707617044
282,1.0006402730941772,0.0037690256722271442
283,1.0006548166275024,0.0037319448310881853
284,1.00075101852417,0.0036827209405601025
285,1.0007210969924927,0.003640261013060808
286,1.0006206035614014,0.003602540586143732
287,1.0006282329559326,0.003566136583685875
288,1.0007474422454834,0.003524965140968561
289,1.000775694847107,0.0034889839589595795
290,1.00068998336792,0.003447369672358036
291,1.0006036758422852,0.0034084650687873363
292,1.0005770921707153,0.0033730354625731707
293,1.0006325244903564,0.0033312321174889803
294,1.000732660293579,0.003295095171779394
295,1.0008065700531006,0.0032587177120149136
296,1.000756025314331,0.003222252707928419
297,1.0007069110870361,0.003187014954164624
298,1.0007095336914062,0.003151856828480959
299,1.00075101852417,0.0031175806652754545
300,1.0007401704788208,0.0030862092971801758
301,1.0007052421569824,0.0030515152029693127
302,1.0006259679794312,0.0030187026131898165
303,1.0006229877471924,0.0029856658075004816
304,1.0006606578826904,0.0029476715717464685
305,1.0006368160247803,0.002914419863373041
306,1.0005921125411987,0.0028815330006182194
307,1.0005532503128052,0.002851031720638275
308,1.0005526542663574,0.002823411487042904
309,1.000539779663086,0.0027957370039075613
310,1.0005382299423218,0.0027649065013974905
311,1.0005415678024292,0.0027411356568336487
312,1.0005075931549072,0.0027138765435665846
313,1.0004801750183105,0.002687642117962241
314,1.0004962682724,0.002657826291397214
315,1.0005031824111938,0.002630616305395961
316,1.000459909439087,0.002602464286610484
317,1.0004172325134277,0.0025733381044119596
318,1.0003975629806519,0.002546484349295497
319,1.000470519065857,0.0025188785512000322
320,1.000549077987671,0.0024905672762542963
321,1.0005441904067993,0.0024632851127535105
322,1.0005499124526978,0.002433412242680788
323,1.0005146265029907,0.002405086299404502
324,1.0004501342773438,0.002377765951678157
325,1.0003836154937744,0.002351835137233138
326,1.000366449356079,0.0023257045540958643
327,1.0004255771636963,0.0022974179591983557
328,1.0004991292953491,0.0022698300890624523
329,1.0004994869232178,0.0022456832230091095
330,1.0003612041473389,0.0022197833750396967
331,1.0003526210784912,0.0021924274042248726
332,1.0004611015319824,0.0021666553802788258
333,1.000520944595337,0.0021393031347543
334,1.0004551410675049,0.0021144801285117865
335,1.0003772974014282,0.002089052926748991
336,1.0003482103347778,0.0020655442494899035
337,1.000335693359375,0.0020415685139596462
338,1.0003039836883545,0.0020170528441667557
339,1.0003467798233032,0.0019956049509346485
340,1.0003246068954468,0.001973947510123253
341,1.0003905296325684,0.0019542486406862736
342,1.0003998279571533,0.001936008338816464
343,1.0003811120986938,0.0019169216975569725
344,1.0003130435943604,0.0018962541362270713
345,1.0003072023391724,0.0018758804071694613
346,1.0003252029418945,0.0018570262473076582
347,1.000370740890503,0.0018352458719164133
348,1.0003918409347534,0.0018113546539098024
349,1.0003565549850464,0.0017933318158611655
350,1.0002796649932861,0.0017707853112369776
351,1.0001918077468872,0.0017509673489257693
352,1.0001384019851685,0.0017329639522358775
353,1.0002013444900513,0.0017151950160041451
354,1.0003312826156616,0.0016998808132484555
355,1.0004128217697144,0.0016805012710392475
356,1.0003653764724731,0.0016643907874822617
357,1.0003082752227783,0.001644717762246728
358,1.0002464056015015,0.001625901903025806
359,1.000251054763794,0.0015992074040696025
360,1.0002492666244507,0.0015790160978212953
361,1.000182867050171,0.0015633483417332172
362,1.0001652240753174,0.0015450933715328574
363,1.0002105236053467,0.0015264889225363731
364,1.0002388954162598,0.001513287890702486
365,1.0002774000167847,0.0014983129221946
366,1.0002962350845337,0.001483207568526268
367,1.0002875328063965,0.0014704253990203142
368,1.000228762626648,0.0014533305075019598
369,1.0001884698867798,0.0014394705649465322
370,1.0001888275146484,0.001424909569323063
371,1.0002729892730713,0.0014107779134064913
372,1.0002835988998413,0.0013951652217656374
373,1.0002329349517822,0.0013804698828607798
374,1.0002092123031616,0.0013670192565768957
375,1.00017249584198,0.0013500833883881569
376,1.0002044439315796,0.0013363877078518271
377,1.000341773033142,0.0013168524019420147
378,1.0004594326019287,0.0012982010375708342
379,1.0005369186401367,0.0012872106162831187
380,1.000394344329834,0.0012770737521350384
381,1.0001795291900635,0.0012691961601376534
382,1.0001797676086426,0.00125710922293365
383,1.0003176927566528,0.0012444782769307494
384,1.0003654956817627,0.0012300097150728106
385,1.0003275871276855,0.0012170810950919986
386,1.000259280204773,0.0012039605062454939
387,1.0001957416534424,0.0011927124578505754
388,1.0001662969589233,0.0011778847547248006
389,1.0001660585403442,0.0011642568279057741
390,1.0001766681671143,0.0011496531078591943
391,1.0002672672271729,0.0011365300742909312
392,1.0002827644348145,0.0011239023879170418
393,1.0002623796463013,0.0011109604965895414
394,1.0002681016921997,0.001098441076464951
395,1.0002830028533936,0.001086090225726366
396,1.0002588033676147,0.0010750110959634185
397,1.0002025365829468,0.0010613345075398684
398,1.0001776218414307,0.0010482987854629755
399,1.0001925230026245,0.001036039786413312
400,1.0002727508544922,0.0010233632056042552
401,1.0002938508987427,0.0010116880293935537
402,1.0002597570419312,0.001000407268293202
403,1.000182032585144,0.0009903491009026766
404,1.0000944137573242,0.0009797712555155158
405,1.0000958442687988,0.0009659685310907662
406,1.00017249584198,0.0009542819461785257
407,1.0002318620681763,0.0009401020943187177
408,1.000167965888977,0.0009311542380601168
409,1.0001055002212524,0.0009210141724906862
410,1.0001089572906494,0.0009094094857573509
411,1.0002166032791138,0.0009030773653648794
412,1.0002470016479492,0.0008917900850065053
413,1.0001963376998901,0.0008823348325677216
414,1.0000914335250854,0.0008726439555175602
415,1.0000725984573364,0.0008639204897917807
416,1.0000587701797485,0.0008561052964068949
417,0.9999919533729553,0.0008468320593237877
418,0.9999755620956421,0.0008359268540516496
419,1.0000460147857666,0.000825150404125452
420,1.000170111656189,0.0008175655966624618
421,1.000207781791687,0.0008100531413219869
422,1.000165581703186,0.0008011037134565413
423,1.0000920295715332,0.000794204359408468
424,1.0001280307769775,0.0007869807886891067
425,1.0001206398010254,0.000778139743488282
426,1.000087022781372,0.0007696708780713379
427,1.0001046657562256,0.000761148170568049
428,1.0001904964447021,0.0007533167372457683
429,1.0001716613769531,0.0007452861755155027
430,1.000087022781372,0.000736834539566189
431,1.0000756978988647,0.0007283870363608003
432,1.0001498460769653,0.0007223418797366321
433,1.0001636743545532,0.0007126764976419508
434,1.0001378059387207,0.0007034934242255986
435,1.0001182556152344,0.0006946059293113649
436,1.000100016593933,0.000685946608427912
437,1.0000767707824707,0.0006780910189263523
438,1.0000115633010864,0.0006699428195133805
439,0.9999797344207764,0.0006625457317568362
440,1.0000009536743164,0.0006531914696097374
441,1.0000323057174683,0.0006452151574194431
442,0.9999933838844299,0.0006376066012308002
443,1.0000367164611816,0.0006301332032307982
444,1.0000433921813965,0.0006236309418454766
445,1.0000437498092651,0.0006171187269501388
446,1.0000712871551514,0.0006102673942223191
447,1.0001009702682495,0.0006047258502803743
448,1.0000892877578735,0.0005993562517687678
449,1.0000460147857666,0.0005932453786954284
450,0.9999967813491821,0.0005845582345500588
451,1.0000184774398804,0.0005762377986684442
452,1.0000343322753906,0.0005700727342627943
453,1.0000648498535156,0.00056287000188604
454,1.0000386238098145,0.0005554554518312216
455,1.000049352645874,0.0005489448667503893
456,1.00007963180542,0.0005441270768642426
457,1.000136137008667,0.0005383780808188021
458,1.0001822710037231,0.0005313325673341751
459,1.0001451969146729,0.0005235507269389927
460,1.0001182556152344,0.0005155630060471594
461,1.0000653266906738,0.0005116540705785155
462,1.000032663345337,0.000505640113260597
463,1.0000786781311035,0.0005000800010748208
464,1.0001575946807861,0.0004947367124259472
465,1.0001157522201538,0.0004890562267974019
466,1.0001038312911987,0.00048212354886345565
467,1.0000640153884888,0.00047647199244238436
468,1.0000361204147339,0.0004715453542303294
469,1.0000557899475098,0.00046495406422764063
470,1.0002233982086182,0.0004581098910421133
471,1.0003082752227783,0.0004533639585133642
472,1.0002989768981934,0.00044663652079179883
473,1.0002208948135376,0.0004427075036801398
474,1.0001814365386963,0.0004374651180114597
475,1.0002906322479248,0.00043262209510430694
476,1.0003423690795898,0.00042808696161955595
477,1.0002743005752563,0.00042256072629243135
478,1.0002082586288452,0.0004182043776381761
479,1.0001556873321533,0.00041413496364839375
480,1.0002044439315796,0.00041028010309673846
481,1.0002410411834717,0.0004046556423418224
482,1.0002707242965698,0.0003997893654741347
483,1.000213623046875,0.0003933193802367896
484,1.0001581907272339,0.0003878919524140656
485,1.0001280307769775,0.00038344840868376195
486,1.000229001045227,0.00037970690755173564
487,1.0002760887145996,0.00037526912637986243
488,1.0002927780151367,0.00037065797368995845
489,1.0002835988998413,0.00036690683919005096
490,1.0002644062042236,0.0003621912037488073
491,1.000224232673645,0.00035606976598501205
492,1.0001517534255981,0.0003523548075463623
493,1.0000674724578857,0.0003487943031359464
494,1.0001074075698853,0.000344640837283805
495,1.0001659393310547,0.00034003271139226854
496,1.0002384185791016,0.000334672600729391
497,1.0002686977386475,0.0003311369800940156
498,1.0003061294555664,0.0003266946296207607
499,1.0003403425216675,0.0003136610903311521
500,1.0003492832183838,0.00030247875838540494
501,1.0003303289413452,0.0003107558295596391
502,1.0003700256347656,0.00031176168704405427
503,1.0003538131713867,0.00031027416116558015
504,1.0003373622894287,0.000307798181893304
505,1.0003080368041992,0.00030561452149413526
506,1.000250220298767,0.0003020509029738605
507,1.0002682209014893,0.0002992379304487258
508,1.000333547592163,0.00029514843481592834
509,1.0003854036331177,0.00029201380675658584
510,1.0004065036773682,0.0002889602619688958
511,1.0003807544708252,0.000285529502434656
512,1.000334620475769,0.000281617947621271
513,1.0003087520599365,0.00027691753348335624
514,1.0002764463424683,0.00027532177045941353
515,1.0002952814102173,0.00027094234246760607
516,1.000259280204773,0.00026786234229803085
517,1.0002094507217407,0.00026404066011309624
518,1.000117540359497,0.0002625205379445106
519,1.0001184940338135,0.0002594043908175081
520,1.000138521194458,0.00025643763365224004
521,1.0001593828201294,0.00025261464179493487
522,1.0001720190048218,0.0002494661894161254
523,1.0002057552337646,0.0002458735543768853
524,1.0002293586730957,0.00024192155979108065
525,1.0001983642578125,0.00023973861243575811
526,1.0001955032348633,0.0002361714723519981
527,1.0002083778381348,0.00023367461108136922
528,1.0002232789993286,0.0002313201257493347
529,1.0002315044403076,0.00022970493591856211
530,1.0001777410507202,0.00022678382811136544
531,1.0001391172409058,0.00022414130216930062
532,1.0001274347305298,0.00022152153542265296
533,1.0001816749572754,0.00021916274272371083
534,1.0002137422561646,0.000217061213334091
535,1.0002368688583374,0.000214534840779379
536,1.0002169609069824,0.00021205436496529728
537,1.0001848936080933,0.0002092744834953919
538,1.00015127658844,0.00020657150889746845
539,1.0001699924468994,0.00020557004609145224
540,1.0001862049102783,0.00020352686988189816
541,1.0002591609954834,0.00020071008475497365
542,1.0002623796463013,0.0001986478455364704
543,1.000205397605896,0.0001965774572454393
544,1.0001633167266846,0.00019476919260341674
545,1.0001460313796997,0.00019195163622498512
546,1.0000832080841064,0.000190131482668221
547,1.000123143196106,0.0001874152076197788
548,1.0001407861709595,0.0001857482420746237
549,1.0001308917999268,0.00018383491260465235
550,1.0001163482666016,0.0001817527081584558
551,1.0000121593475342,0.00017903528350871056
552,1.0000529289245605,0.0001768985384842381
553,1.0000916719436646,0.00017517116793897003
554,1.0000877380371094,0.00017224185285158455
555,1.0000067949295044,0.00017095533257815987
556,1.0000020265579224,0.00016832060646265745
557,1.0000369548797607,0.00016673096979502589
558,1.000065803527832,0.00016490501002408564
559,1.0001009702682495,0.00016274167865049094
560,1.0000782012939453,0.0001608031161595136
561,0.9999983906745911,0.00015829790208954364
562,0.9999434351921082,0.00015673750021960586
563,0.9999474883079529,0.00015442792209796607
564,1.0000176429748535,0.00015207209798973054
565,1.0000779628753662,0.0001500314101576805
566,1.000048041343689,0.00014862127136439085
567,1.000009298324585,0.00014643039321526885
568,1.0000580549240112,0.00014568195911124349
569,1.00009024143219,0.0001443114597350359
570,1.0000865459442139,0.00014257640577852726
571,1.0000882148742676,0.00014005447155795991
572,1.0000656843185425,0.0001382868504151702
573,1.0000295639038086,0.00013661911361850798
574,0.9999417662620544,0.00013501488137990236
575,0.9999253153800964,0.00013420144387055188
576,0.999965250492096,0.00013322377344593406
577,1.0000572204589844,0.00013076029426883906
578,1.0001039505004883,0.00012892574886791408
579,1.000143051147461,0.0001272247318411246
580,1.000110149383545,0.00012563219934236258
581,1.000112771987915,0.00012388118193484843
582,1.0000861883163452,0.00012206211977172643
583,1.000064730644226,0.00012092051474610344
584,1.0000044107437134,0.00011943965364480391
585,1.000029444694519,0.00011848894791910425
586,1.0000652074813843,0.00011660719610517845
587,1.0000369548797607,0.00011529079347383231
588,1.0000146627426147,0.00011369764251867309
589,1.0000171661376953,0.00011231232201680541
590,1.0000319480895996,0.00011022468243027106
591,1.0000286102294922,0.00010882960486924276
592,1.0000495910644531,0.00010761584417195991
593,1.000005841255188,0.00010643022687872872
594,0.9999130368232727,0.00010550517617957667
595,0.9998992085456848,0.00010420857142889872
596,0.9999662637710571,0.00010275916429236531
597,0.9999735951423645,0.00010171810572501272
598,0.9999656677246094,0.00010055946040665731
599,0.9999936819076538,9.918065188685432e-05
600,0.9999933838844299,9.790334297576919e-05
601,1.000013828277588,9.617466275813058e-05
602,1.0000702142715454,9.439443238079548e-05
603,1.0001691579818726,9.251041774405167e-05
604,1.000209093093872,9.182663052342832e-05
605,1.0002002716064453,9.085528290597722e-05
606,1.0000882148742676,8.966644963948056e-05
607,1.00002121925354,8.881863323040307e-05
608,1.0000596046447754,8.691852417541668e-05
609,1.0000945329666138,8.573807281209156e-05
610,1.0001121759414673,8.488046296406537e-05
611,1.0001400709152222,8.374448225367814e-05
612,1.0001169443130493,8.298637112602592e-05
613,1.000106692314148,8.20796049083583e-05
614,1.000101923942566,8.091894414974377e-05
615,1.0001221895217896,7.938920316519216e-05
616,1.000157356262207,7.861657650209963e-05
617,1.000165343284607,7.683411968173459e-05
618,1.0001280307769775,7.621507393196225e-05
619,1.0000742673873901,7.525131513830274e-05
620,1.000068187713623,7.409524550894275e-05
621,1.0001227855682373,7.312908564927056e-05
622,1.0001741647720337,7.257625838974491e-05
623,1.0001810789108276,7.137536158552393e-05
624,1.0002098083496094,6.994748400757089e-05
625,1.0001908540725708,6.892318924656138e-05
626,1.0001472234725952,6.763847341062501e-05
627,1.0001215934753418,6.679845682810992e-05
628,1.0001466274261475,6.552735430886969e-05
629,1.0001591444015503,6.496187415905297e-05
630,1.0001355409622192,6.431699148379266e-05
631,1.0000567436218262,6.334073259495199e-05
632,1.0000686645507812,6.28215420874767e-05
633,1.0001461505889893,6.170190317789093e-05
634,1.0001628398895264,6.075760393287055e-05
635,1.0001611709594727,6.0598973504966125e-05
636,1.000152587890625,5.9366771893110126e-05
637,1.0001544952392578,5.854416303918697e-05
638,1.000181794166565,5.7737848692340776e-05
639,1.0001615285873413,5.6963192037073895e-05
640,1.0001546144485474,5.624838740914129e-05
641,1.0001256465911865,5.5389220506185666e-05
642,1.000085711479187,5.512313873623498e-05
643,1.000050663948059,5.446959403343499e-05
644,1.0001024007797241,5.3908079280517995e-05
645,1.000086784362793,5.2989391406299546e-05
646,1.0000914335250854,5.181690721656196e-05
647,1.0000933408737183,5.0734583055600524e-05
648,1.0000773668289185,4.9734775529941544e-05
649,1.0000659227371216,4.921765503240749e-05
650,1.00009286403656,4.837763117393479e-05
651,1.0000996589660645,4.798559893970378e-05
652,1.0001574754714966,4.717542469734326e-05
653,1.0001965761184692,4.684169834945351e-05
654,1.0001657009124756,4.630378680303693e-05
655,1.0001928806304932,4.569988959701732e-05
656,1.0001823902130127,4.5444310671882704e-05
657,1.0002533197402954,4.491457366384566e-05
658,1.0003019571304321,4.446731327334419e-05
659,1.0003163814544678,4.387183435028419e-05
660,1.0003557205200195,4.345202978583984e-05
661,1.000327229499817,4.296529004932381e-05
662,1.0002021789550781,4.265932147973217e-05
663,1.000091791152954,4.221145354676992e-05
664,1.000055193901062,4.1634830267867073e-05
665,1.000168800354004,4.081224324181676e-05
666,1.0002707242965698,4.030262789456174e-05
667,1.0003284215927124,3.968652163166553e-05
668,1.0003180503845215,3.9146972994785756e-05
669,1.0002909898757935,3.842050864477642e-05
670,1.0002145767211914,3.828802800853737e-05
671,1.000206470489502,3.712466059369035e-05
672,1.0001602172851562,3.647153062047437e-05
673,1.0001779794692993,3.6185840144753456e-05
674,1.0001683235168457,3.6111850931774825e-05
675,1.000164270401001,3.576907329261303e-05
676,1.0001977682113647,3.534870484145358e-05
677,1.0002273321151733,3.482085230643861e-05
678,1.000223159790039,3.422831287025474e-05
679,1.0002206563949585,3.367187673575245e-05
680,1.0002310276031494,3.298246156191453e-05
681,1.0002567768096924,3.248157736379653e-05
682,1.0002549886703491,3.205738539691083e-05
683,1.000256896018982,3.208742054994218e-05
684,1.0002689361572266,3.1583702366333455e-05
685,1.0002541542053223,3.1366482289740816e-05
686,1.0002189874649048,3.111187106696889e-05
687,1.0001856088638306,3.056676723645069e-05
688,1.0002309083938599,3.0385848731384613e-05
689,1.000253677368164,3.0273575248429552e-05
690,1.000259280204773,2.9983348213136196e-05
691,1.000285029411316,2.9469079890986905e-05
692,1.0002611875534058,2.9066715796943754e-05
693,1.0002602338790894,2.8602851671166718e-05
694,1.0002700090408325,2.808154749800451e-05
695,1.000288963317871,2.8165142794023268e-05
696,1.0003409385681152,2.7476840841700323e-05
697,1.0003114938735962,2.7485029931995086e-05
698,1.000288963317871,2.7009573386749253e-05
699,1.0002624988555908,2.63945221377071e-05
700,1.0003033876419067,2.6095647626789287e-05
701,1.0003300905227661,2.5567183911334723e-05
702,1.000281572341919,2.4970331651275046e-05
703,1.0002918243408203,2.4561186364735477e-05
704,1.0003045797348022,2.4476854378008284e-05
705,1.000351071357727,2.42016940319445e-05
706,1.000388741493225,2.3711350877420045e-05
707,1.0004013776779175,2.338822014280595e-05
708,1.0004035234451294,2.3190470528788865e-05
709,1.0004236698150635,2.271553603350185e-05
710,1.0004104375839233,2.2432013793149963e-05
711,1.0003764629364014,2.2054566215956584e-05
712,1.0003424882888794,2.1773406842839904e-05
713,1.0003199577331543,2.1480802388396114e-05
714,1.0003777742385864,2.1078640202176757e-05
715,1.0004284381866455,2.0940260583302006e-05
716,1.0004011392593384,2.0538378521450795e-05
717,1.000400185585022,2.0183721062494442e-05
718,1.000422477722168,1.9903362044715323e-05
719,1.0004432201385498,1.953005266841501e-05
720,1.000452995300293,1.9500630514812656e-05
721,1.000512957572937,1.931085716933012e-05
722,1.0005440711975098,1.9080147467320785e-05
723,1.000491738319397,1.8564680431154557e-05
724,1.0004417896270752,1.8094857296091504e-05
725,1.0003904104232788,1.7750220649759285e-05
726,1.0003747940063477,1.749192779243458e-05
727,1.0004444122314453,1.753524520609062e-05
728,1.0003846883773804,1.7409431166015565e-05
729,1.0003058910369873,1.7054693671525456e-05
730,1.0002837181091309,1.6927553588175215e-05
731,1.0002988576889038,1.6649657482048497e-05
732,1.0003130435943604,1.6259722542599775e-05
733,1.0002447366714478,1.601658914296422e-05
734,1.000225305557251,1.5601741324644536e-05
735,1.0002450942993164,1.5213066944852471e-05
736,1.0002758502960205,1.498191795690218e-05
737,1.0002225637435913,1.4801929864916019e-05
738,1.0001420974731445,1.4839328287052922e-05
739,1.0001282691955566,1.436395996279316e-05
740,1.000185251235962,1.4247433682612609e-05
741,1.0001906156539917,1.4109991752775386e-05
742,1.0001837015151978,1.4023599760548677e-05
743,1.0001888275146484,1.3697786926059052e-05
744,1.000229001045227,1.348260138911428e-05
745,1.0002648830413818,1.3244734873296693e-05
746,1.000283122062683,1.3016943739785347e-05
747,1.0002024173736572,1.2835971574531868e-05
748,1.0001780986785889,1.2692811651504599e-05
749,1.0002102851867676,1.2552551197586581e-05
750,1.0002411603927612,1.2375880942272488e-05
751,1.0002198219299316,1.2259615687071346e-05
752,1.0001763105392456,1.2160767255409155e-05
753,1.0001555681228638,1.2017711014777888e-05
754,1.0002163648605347,1.1853787327709142e-05
755,1.0002349615097046,1.1678127521008719e-05
756,1.000231385231018,1.1420551345509011e-05
757,1.0002379417419434,1.1306040505587589e-05
758,1.0001933574676514,1.1128374353575055e-05
759,1.000224232673645,1.0799103620229289e-05
760,1.0002226829528809,1.0567629942670465e-05
761,1.0002089738845825,1.0537572961766273e-05
762,1.000166893005371,1.0528812708798796e-05
763,1.000187635421753,1.0463550097483676e-05
764,1.000194787979126,1.008346771413926e-05
765,1.0001182556152344,9.999943358707242e-06
766,1.0000861883163452,9.888401109492406e-06
767,1.0001866817474365,9.835047421802301e-06
768,1.0002719163894653,9.612591384211555e-06
769,1.0002808570861816,9.54877759795636e-06
770,1.0002741813659668,9.419679372513201e-06
771,1.0002108812332153,9.327549378213007e-06
772,1.0002305507659912,9.128857527684886e-06
773,1.0002995729446411,8.939927283790894e-06
774,1.0003345012664795,8.817292837193236e-06
775,1.0003377199172974,8.693022209627088e-06
776,1.0003376007080078,8.555292879464105e-06
777,1.000382423400879,8.505224286636803e-06
778,1.000339150428772,8.314630576933268e-06
779,1.0002903938293457,8.205739504774101e-06
780,1.0002797842025757,8.173109563358594e-06
781,1.0002267360687256,7.994713996595237e-06
782,1.0001873970031738,7.903968253231142e-06
783,1.0002118349075317,7.794536941219121e-06
784,1.0002214908599854,7.68449990573572e-06
785,1.0002069473266602,7.644962352060247e-06
786,1.0000859498977661,7.42471138437395e-06
787,1.000059723854065,7.321401881199563e-06
788,1.000105857849121,7.233376891235821e-06
789,1.000191330909729,7.033730071270838e-06
790,1.0002721548080444,7.043763616820797e-06
791,1.0002650022506714,6.845724328741198e-06
792,1.0002646446228027,6.7951186792925e-06
793,1.0002493858337402,6.753136403858662e-06
794,1.0002062320709229,6.655877314187819e-06
795,1.0002111196517944,6.558809218404349e-06
796,1.000219464302063,6.448930434999056e-06
797,1.0002704858779907,6.377455520123476e-06
798,1.0003294944763184,6.2857120610715356e-06
799,1.0002776384353638,6.2511021496902686e-06
800,1.0002894401550293,6.132712314865785e-06
801,1.0003455877304077,6.031656994309742e-06
802,1.0003464221954346,5.882388450118015e-06
803,1.0003321170806885,5.720627086702734e-06
804,1.000260353088379,5.647671514452668e-06
805,1.0002002716064453,5.578243417403428e-06
806,1.0003310441970825,5.478505499922903e-06
807,1.0003653764724731,5.389031684899237e-06
808,1.0003248453140259,5.35275967195048e-06
809,1.000333547592163,5.324989160726545e-06
810,1.0004122257232666,5.198911367187975e-06
811,1.000427484512329,5.132210844749352e-06
812,1.0003931522369385,5.090710601507453e-06
813,1.0003509521484375,5.033239631302422e-06
814,1.0003951787948608,4.928930138703436e-06
815,1.0003679990768433,4.8503584366699215e-06
816,1.0003889799118042,4.775160959979985e-06
817,1.0003507137298584,4.675046056945575e-06
818,1.000394582748413,4.576015271595679e-06
819,1.0004408359527588,4.523458756011678e-06
820,1.0004403591156006,4.461031949176686e-06
821,1.0004725456237793,4.3702407310775016e-06
822,1.000524878501892,4.316912054491695e-06
823,1.0004994869232178,4.251572590874275e-06
824,1.0004985332489014,4.259857632860076e-06
825,1.0004853010177612,4.193461791146547e-06
826,1.0004571676254272,4.104899744561408e-06
827,1.0004006624221802,4.051386440551141e-06
828,1.0003597736358643,3.9975539039005525e-06
829,1.00030517578125,3.915497472917195e-06
830,1.000319004058838,3.801584171014838e-06
831,1.0003429651260376,3.7290619729901664e-06
832,1.0004040002822876,3.675161906357971e-06
833,1.0004202127456665,3.5842335819324944e-06
834,1.0004255771636963,3.4873517051892122e-06
835,1.0004531145095825,3.466009047770058e-06
836,1.000471830368042,3.413358399484423e-06
837,1.0004857778549194,3.394853820282151e-06
838,1.0004832744598389,3.336776217111037e-06
839,1.0004279613494873,3.3499088658572873e-06
840,1.0003600120544434,3.305169229861349e-06
841,1.0003353357315063,3.224047532057739e-06
842,1.0002905130386353,3.224637111998163e-06
843,1.0002468824386597,3.1423905966221355e-06
844,1.0002398490905762,3.0985313514975132e-06
845,1.000282883644104,3.0479491215373855e-06
846,1.000321626663208,2.9884151899750577e-06
847,1.0003612041473389,2.9482218906196067e-06
848,1.0002883672714233,2.898357251979178e-06
849,1.0002988576889038,2.86331078314106e-06
850,1.000307559967041,2.7661928925226675e-06
851,1.0003156661987305,2.7306186893838458e-06
852,1.0003207921981812,2.7222779408475617e-06
853,1.0003288984298706,2.683755155885592e-06
854,1.0003126859664917,2.657920958881732e-06
855,1.0003330707550049,2.6252930638293037e-06
856,1.0003865957260132,2.6113202693522908e-06
857,1.000342845916748,2.560664142947644e-06
858,1.0003492832183838,2.5240324248443358e-06
859,1.0003552436828613,2.4670625862199813e-06
860,1.0003747940063477,2.418647000013152e-06
861,1.0003103017807007,2.3835068532207515e-06
862,1.0002576112747192,2.3568525193695677e-06
863,1.0002875328063965,2.3206455352919875e-06
864,1.0003033876419067,2.283385811097105e-06
865,1.0003098249435425,2.242813934572041e-06
866,1.000313639640808,2.2124224869912723e-06
867,1.0003372430801392,2.174332848881022e-06
868,1.0002659559249878,2.1491518964467105e-06
869,1.0002362728118896,2.11599967769871e-06
870,1.000218152999878,2.0906300051137805e-06
871,1.000253677368164,2.053848447758355e-06
872,1.000326156616211,2.0060579117853194e-06
873,1.0003896951675415,1.9805629563052207e-06
874,1.0004216432571411,1.957244194272789e-06
875,1.0004570484161377,1.9338046968186973e-06
876,1.0004198551177979,1.912804691528436e-06
877,1.000349998474121,1.8863694322135416e-06
878,1.0002959966659546,1.8549737887951778e-06
879,1.0003273487091064,1.8241976249555591e-06
880,1.0003318786621094,1.7884339058582555e-06
881,1.0003395080566406,1.7671621890258393e-06
882,1.000368595123291,1.7521315385238267e-06
883,1.0003036260604858,1.7353758039462264e-06
884,1.0002810955047607,1.6991471056826413e-06
885,1.0002965927124023,1.666957359702792e-06
886,1.0003142356872559,1.6352001921404735e-06
887,1.0002554655075073,1.6188150766538456e-06
888,1.000190019607544,1.6045643178586033e-06
889,1.0001914501190186,1.5933173926896416e-06
890,1.0001834630966187,1.5591285773552954e-06
891,1.0001771450042725,1.534074158371368e-06
892,1.0001548528671265,1.5064985063872882e-06
893,1.0001533031463623,1.4927617257853854e-06
894,1.0001792907714844,1.4787271993554896e-06
895,1.0001673698425293,1.4598107327401522e-06
896,1.0001531839370728,1.4421364085137611e-06
897,1.0002024173736572,1.4067352367419517e-06
898,1.0002903938293457,1.3786665249426733e-06
899,1.000250220298767,1.3620240224554436e-06
900,1.0002176761627197,1.3391997981671011e-06
901,1.0002027750015259,1.312084123128443e-06
902,1.0001749992370605,1.2816640264645685e-06
903,1.0001871585845947,1.2592233815666987e-06
904,1.0002048015594482,1.231641135746031e-06
905,1.0002295970916748,1.2154117712270818e-06
906,1.0002248287200928,1.1945145388381206e-06
907,1.0002031326293945,1.186129907182476e-06
908,1.0002211332321167,1.1712111245287815e-06
909,1.0002148151397705,1.1470025356175029e-06
910,1.0002249479293823,1.1276401892246213e-06
911,1.000184178352356,1.1064375939895399e-06
912,1.0001810789108276,1.0847948033188004e-06
913,1.000145435333252,1.0792875855258899e-06
914,1.0001343488693237,1.053762503033795e-06
915,1.0001990795135498,1.0355295216868399e-06
916,1.000232458114624,1.0064703701573308e-06
917,1.000238299369812,9.817114232646418e-07
918,1.0002063512802124,9.595744359103264e-07
919,1.0001652240753174,9.476685818299302e-07
920,1.0001325607299805,9.461090257900651e-07
921,1.0000959634780884,9.248897754332575e-07
922,1.0001128911972046,9.136538778875547e-07
923,1.0001364946365356,8.964737503447395e-07
924,1.0001600980758667,8.729947467145394e-07
925,1.0001640319824219,8.524409054189164e-07
926,1.000127911567688,8.42439817461127e-07
927,1.0000832080841064,8.246877314377343e-07
928,1.0001392364501953,7.993992880983569e-07
929,1.0001698732376099,7.857336754568678e-07
930,1.0001158714294434,7.705301072746806e-07
931,1.0000985860824585,7.527830803155666e-07
932,1.000128984451294,7.297905426639772e-07
933,1.000060796737671,7.137913939914142e-07
934,1.0000805854797363,7.030343454061949e-07
935,1.0001081228256226,6.927177196303091e-07
936,1.0002156496047974,6.734022122145689e-07
937,1.000230312347412,6.572924462489027e-07
938,1.000187873840332,6.350260264298413e-07
939,1.0001890659332275,6.227858193597058e-07
940,1.000176191329956,6.021803642397572e-07
941,1.0001940727233887,5.855573022017779e-07
942,1.0002553462982178,5.731421879318077e-07
943,1.0002905130386353,5.587462510447949e-07
944,1.0001806020736694,5.463678007799899e-07
945,1.0001614093780518,5.332964860826905e-07
946,1.0002613067626953,5.205272373132175e-07
947,1.0003471374511719,5.103192393107747e-07
948,1.0003186464309692,4.990774868929293e-07
949,1.000321865081787,4.939653308611014e-07
950,1.000345230102539,4.791907031176379e-07
951,1.00042724609375,4.744651960209012e-07
952,1.0004055500030518,4.628330998457386e-07
953,1.0003987550735474,4.5089990408087033e-07
954,1.0004197359085083,4.3652849512909597e-07
955,1.0004241466522217,4.255043108969403e-07
956,1.0003613233566284,4.165318330251466e-07
957,1.0003551244735718,4.064843608375668e-07
958,1.0004088878631592,3.9329484025074635e-07
959,1.0004734992980957,3.821021152816684e-07
960,1.0003914833068848,3.6997650454395625e-07
961,1.0003238916397095,3.6362573041515134e-07
962,1.0003048181533813,3.5302667811265565e-07
963,1.000293254852295,3.4401688253637985e-07
964,1.0003129243850708,3.365263694377063e-07
965,1.0003389120101929,3.264088093146711e-07
966,1.0003682374954224,3.18393546194784e-07
967,1.0003663301467896,3.1107765607885085e-07
968,1.0003576278686523,3.04739103285101e-07
969,1.000357985496521,2.980991951062606e-07
970,1.000328779220581,2.905414930864936e-07
971,1.0002979040145874,2.83458547301052e-07
972,1.0003072023391724,2.769509137579007e-07
973,1.00031316280365,2.7107898858957924e-07
974,1.000270128250122,2.6470047487237025e-07
975,1.0002679824829102,2.600366144633881e-07
976,1.0002405643463135,2.531141376493906e-07
977,1.0002201795578003,2.464213366693002e-07
978,1.0002042055130005,2.397825369371276e-07
979,1.0001835823059082,2.344095832995663e-07
980,1.0002189874649048,2.3048339414799557e-07
981,1.0002912282943726,2.2595970960992418e-07
982,1.0003094673156738,2.207938365472728e-07
983,1.0002974271774292,2.152255973442152e-07
984,1.0001829862594604,2.105843037725208e-07
985,1.0002424716949463,2.0466444539124495e-07
986,1.000260591506958,2.000904117949176e-07
987,1.0002713203430176,1.9643984217054822e-07
988,1.000251054763794,1.9253268135344115e-07
989,1.0002059936523438,1.8810206370289961e-07
990,1.0002161264419556,1.8504097454297153e-07
991,1.000203013420105,1.8037474092125194e-07
992,1.0002281665802002,1.7721605161113985e-07
993,1.0002280473709106,1.7305974608916586e-07
994,1.0001825094223022,1.6920239431783557e-07
995,1.0002086162567139,1.648876519766418e-07
996,1.0001673698425293,1.6253268597665738e-07
997,1.0001158714294434,1.5968640809660428e-07
998,1.0001131296157837,1.5690228849507548e-07
999,1.0001206398010254,1.5397570507502678e-07


==> a_star_weights_1000_100_random_inpainting.csv <==
t,a_p,a_l
0,1.332723617553711,7.210993766784668
1,1.181328296661377,5.100773334503174
2,1.139846920967102,4.356597900390625
3,1.1175190210342407,3.884946346282959
4,1.102908730506897,3.512363910675049
5,1.0920568704605103,3.1954545974731445
6,1.0843126773834229,2.9241232872009277
7,1.0783777236938477,2.685849666595459
8,1.0731279850006104,2.470996618270874
9,1.0683097839355469,2.2783288955688477
10,1.0637983083724976,2.102966547012329
11,1.0595346689224243,1.9434001445770264
12,1.0557465553283691,1.8005259037017822
13,1.0524431467056274,1.6723082065582275
14,1.0493642091751099,1.5570385456085205
15,1.0465302467346191,1.4538387060165405
16,1.043986201286316,1.3602268695831299
17,1.0415725708007812,1.2743265628814697
18,1.0393271446228027,1.195434331893921
19,1.0373185873031616,1.1232731342315674
20,1.0354253053665161,1.0584343671798706
21,1.033564805984497,0.9981632232666016
22,1.0317833423614502,0.9421323537826538
23,1.0300930738449097,0.891221821308136
24,1.0285862684249878,0.8441558480262756
25,1.027263879776001,0.8004487752914429
26,1.0260555744171143,0.7602111101150513
27,1.0249103307724,0.7227893471717834
28,1.0238043069839478,0.6876956820487976
29,1.0227384567260742,0.65379798412323
30,1.0217180252075195,0.6243075728416443
31,1.0207849740982056,0.596172571182251
32,1.019918441772461,0.5697978138923645
33,1.0190833806991577,0.5449448823928833
34,1.0182982683181763,0.5215020775794983
35,1.0175416469573975,0.49974116683006287
36,1.0167980194091797,0.47878497838974
37,1.0161042213439941,0.45962104201316833
38,1.0154778957366943,0.4413503110408783
39,1.0148931741714478,0.4240736663341522
40,1.0143377780914307,0.4078100621700287
41,1.013789176940918,0.39258402585983276
42,1.0132633447647095,0.37839576601982117
43,1.0127661228179932,0.3649674654006958
44,1.0122843980789185,0.35205918550491333
45,1.0118259191513062,0.3392832577228546
46,1.0113921165466309,0.3279528319835663
47,1.010975956916809,0.31696251034736633
48,1.0105783939361572,0.30639830231666565
49,1.0102274417877197,0.2963258922100067
50,1.009907841682434,0.2868649959564209
51,1.0095592737197876,0.27784857153892517
52,1.0092337131500244,0.26908302307128906
53,1.0089457035064697,0.2607203722000122
54,1.0086441040039062,0.2526983916759491
55,1.0083595514297485,0.24506913125514984
56,1.0081058740615845,0.23781439661979675
57,1.0078620910644531,0.23080725967884064
58,1.0075981616973877,0.2240891009569168
59,1.0073405504226685,0.21776564419269562
60,1.007117748260498,0.21164023876190186
61,1.006889820098877,0.20570488274097443
62,1.0066864490509033,0.19989077746868134
63,1.006500005722046,0.19435997307300568
64,1.0063097476959229,0.18926948308944702
65,1.0061312913894653,0.18406985700130463
66,1.0059573650360107,0.17918448150157928
67,1.0057719945907593,0.17449109256267548
68,1.0055888891220093,0.16994675993919373
69,1.005423665046692,0.165572851896286
70,1.005275845527649,0.16133958101272583
71,1.005142331123352,0.15725286304950714
72,1.0050181150436401,0.15333381295204163
73,1.0048890113830566,0.14953064918518066
74,1.0047372579574585,0.14588327705860138
75,1.0045936107635498,0.1423686444759369
76,1.0044676065444946,0.13900509476661682
77,1.0043506622314453,0.13583599030971527
78,1.0042343139648438,0.13278590142726898
79,1.0041207075119019,0.12980854511260986
80,1.0040119886398315,0.12689921259880066
81,1.0038927793502808,0.12410809099674225
82,1.0037764310836792,0.12138666957616806
83,1.0036811828613281,0.11874353140592575
84,1.003603219985962,0.11614596843719482
85,1.0035176277160645,0.11358645558357239
86,1.003429651260376,0.11116387695074081
87,1.0033413171768188,0.1088230162858963
88,1.0032414197921753,0.10653074085712433
89,1.0031461715698242,0.10427822917699814
90,1.0030720233917236,0.10206325352191925
91,1.002997875213623,0.09989450126886368
92,1.0029226541519165,0.09779979288578033
93,1.0028585195541382,0.09583668410778046
94,1.0027953386306763,0.09399285167455673
95,1.0027064085006714,0.09221135079860687
96,1.0026212930679321,0.09045873582363129
97,1.0025628805160522,0.08872111141681671
98,1.002518892288208,0.08699934184551239
99,1.002462387084961,0.08522912114858627
100,1.0023889541625977,0.08373548835515976
101,1.0023306608200073,0.0822298601269722
102,1.0022574663162231,0.08070283383131027
103,1.0022053718566895,0.07919738441705704
104,1.0021554231643677,0.07773531228303909
105,1.0021075010299683,0.07631959766149521
106,1.002070665359497,0.07494668662548065
107,1.0020359754562378,0.07361135631799698
108,1.0019901990890503,0.07230150699615479
109,1.0019328594207764,0.07101528346538544
110,1.0018776655197144,0.06975982338190079
111,1.001825213432312,0.0685315728187561
112,1.0017837285995483,0.06732489168643951
113,1.001752257347107,0.06618920713663101
114,1.0017074346542358,0.06512311846017838
115,1.001659631729126,0.06407443434000015
116,1.0016154050827026,0.06302699446678162
117,1.0015716552734375,0.061980750411748886
118,1.0015298128128052,0.06094016879796982
119,1.0014948844909668,0.059926588088274
120,1.001462459564209,0.058946769684553146
121,1.0014196634292603,0.05799587815999985
122,1.0013872385025024,0.05706312507390976
123,1.0013635158538818,0.05614111199975014
124,1.0013391971588135,0.05524156242609024
125,1.001300573348999,0.05437392741441727
126,1.0012638568878174,0.05351470783352852
127,1.0012322664260864,0.052656278014183044
128,1.0012056827545166,0.05181856080889702
129,1.0011814832687378,0.051007263362407684
130,1.0011622905731201,0.050205059349536896
131,1.0011262893676758,0.049408599734306335
132,1.0010911226272583,0.04861893504858017
133,1.0010709762573242,0.04784052073955536
134,1.0010539293289185,0.047073666006326675
135,1.0010278224945068,0.046320248395204544
136,1.0010035037994385,0.0455763004720211
137,1.0009987354278564,0.0448438823223114
138,1.0009865760803223,0.04414640739560127
139,1.000958800315857,0.04350217804312706
140,1.0009368658065796,0.042903605848550797
141,1.0009150505065918,0.042351216077804565
142,1.0008846521377563,0.041801147162914276
143,1.0008593797683716,0.04123617708683014
144,1.0008426904678345,0.04066541790962219
145,1.0008164644241333,0.04008835181593895
146,1.0008008480072021,0.039491917937994
147,1.0007858276367188,0.0389348566532135
148,1.0007644891738892,0.03839457780122757
149,1.0007514953613281,0.03785378485918045
150,1.0007294416427612,0.03732222318649292
151,1.0007076263427734,0.03680361062288284
152,1.0006921291351318,0.03629172593355179
153,1.000678539276123,0.035790346562862396
154,1.0006639957427979,0.03530942276120186
155,1.0006470680236816,0.034841202199459076
156,1.0006358623504639,0.03437604010105133
157,1.0006355047225952,0.033914901316165924
158,1.0006259679794312,0.033466339111328125
159,1.0005989074707031,0.033029165118932724
160,1.0005725622177124,0.03259669616818428
161,1.0005509853363037,0.03216750547289848
162,1.000542402267456,0.03173813223838806
163,1.0005395412445068,0.03131115436553955
164,1.000533938407898,0.030891677364706993
165,1.0005214214324951,0.030485106632113457
166,1.0005040168762207,0.030094139277935028
167,1.0004938840866089,0.02971072867512703
168,1.0004785060882568,0.02933136187493801
169,1.0004562139511108,0.02896014414727688
170,1.000436782836914,0.028592875227332115
171,1.0004249811172485,0.028228390961885452
172,1.0004265308380127,0.027869263663887978
173,1.0004245042800903,0.027522997930645943
174,1.0004053115844727,0.02719239331781864
175,1.000382423400879,0.02686478942632675
176,1.0003679990768433,0.02653464674949646
177,1.0003595352172852,0.026202011853456497
178,1.0003457069396973,0.025873301550745964
179,1.00032377243042,0.02555742673575878
180,1.0003072023391724,0.025251485407352448
181,1.0003094673156738,0.024949051439762115
182,1.0003116130828857,0.02465081214904785
183,1.000292181968689,0.02435530722141266
184,1.000275731086731,0.024053655564785004
185,1.0002697706222534,0.023751283064484596
186,1.0002633333206177,0.0234585739672184
187,1.0002672672271729,0.023175986483693123
188,1.000260829925537,0.02290499210357666
189,1.0002399682998657,0.02263900451362133
190,1.0002182722091675,0.022371085360646248
191,1.0002110004425049,0.022098250687122345
192,1.0002102851867676,0.02182394079864025
193,1.0002115964889526,0.021555541083216667
194,1.0002098083496094,0.02129722386598587
195,1.0001965761184692,0.021050631999969482
196,1.000184416770935,0.020807743072509766
197,1.000174880027771,0.0205666646361351
198,1.0001661777496338,0.02032562717795372
199,1.000167965888977,0.020078886300325394
200,1.000165343284607,0.019834890961647034
201,1.0001543760299683,0.019605576992034912
202,1.0001466274261475,0.01938861608505249
203,1.0001388788223267,0.01917625591158867
204,1.0001344680786133,0.01896645501255989
205,1.0001271963119507,0.01876015029847622
206,1.0001119375228882,0.0185562651604414
207,1.0000989437103271,0.018351303413510323
208,1.0000923871994019,0.018146075308322906
209,1.0000908374786377,0.017941441386938095
210,1.0000897645950317,0.01773836277425289
211,1.0000863075256348,0.017536379396915436
212,1.0000780820846558,0.017337217926979065
213,1.0000673532485962,0.017141427844762802
214,1.0000600814819336,0.01694936491549015
215,1.0000560283660889,0.016760731115937233
216,1.0000571012496948,0.01657474786043167
217,1.0000534057617188,0.016391970217227936
218,1.0000478029251099,0.016212569549679756
219,1.0000391006469727,0.016037851572036743
220,1.0000247955322266,0.015866972506046295
221,1.0000196695327759,0.015697116032242775
222,1.0000163316726685,0.01552710309624672
223,1.0000184774398804,0.015357046388089657
224,1.000026822090149,0.015187562443315983
225,1.0000250339508057,0.015021083876490593
226,1.0000003576278687,0.014860615134239197
227,0.9999873042106628,0.014697259292006493
228,0.9999909996986389,0.01452958956360817
229,0.999994158744812,0.014366596937179565
230,1.000000238418579,0.01420609001070261
231,0.9999988079071045,0.014049532823264599
232,0.9999938607215881,0.013896673917770386
233,0.9999852180480957,0.013746453449130058
234,0.9999808669090271,0.01359532866626978
235,0.9999826550483704,0.013442650437355042
236,0.99997478723526,0.013295119628310204
237,0.9999651312828064,0.013149787671864033
238,0.9999632239341736,0.013001027517020702
239,0.9999650120735168,0.012847359292209148
240,0.9999701976776123,0.012687957845628262
241,0.9999741911888123,0.012538033537566662
242,0.999971330165863,0.012411524541676044
243,0.9999650716781616,0.01229484286159277
244,0.9999608993530273,0.012175350449979305
245,0.9999582767486572,0.012051181867718697
246,0.9999542236328125,0.01192525215446949
247,0.9999545812606812,0.011798051185905933
248,0.9999516010284424,0.011672255583107471
249,0.9999483227729797,0.011544868350028992
250,0.9999527931213379,0.011414168402552605
251,0.9999552965164185,0.011284716427326202
252,0.9999522566795349,0.011160734109580517
253,0.9999470114707947,0.011041948571801186
254,0.999944269657135,0.010926781222224236
255,0.9999428391456604,0.010813410393893719
256,0.9999427795410156,0.0107007697224617
257,0.9999407529830933,0.010589128360152245
258,0.9999377727508545,0.010479800403118134
259,0.9999349117279053,0.010373407043516636
260,0.9999368190765381,0.010268918238580227
261,0.9999428391456604,0.01016717217862606
262,0.9999430775642395,0.0100686801597476
263,0.999935507774353,0.009974257089197636
264,0.9999245405197144,0.009880010969936848
265,0.9999188184738159,0.009784281253814697
266,0.9999158382415771,0.009688296355307102
267,0.9999077320098877,0.009596086107194424
268,0.9998995065689087,0.00950657669454813
269,0.9998964071273804,0.009415904991328716
270,0.9998908042907715,0.009323682636022568
271,0.9998916983604431,0.00923034455627203
272,0.9998937845230103,0.009139252826571465
273,0.9998926520347595,0.009050981141626835
274,0.9998916387557983,0.008963461965322495
275,0.9998884797096252,0.00887411180883646
276,0.9998792409896851,0.008783419616520405
277,0.9998725056648254,0.008691593073308468
278,0.9998785853385925,0.00859652366489172
279,0.9998819231987,0.008502289652824402
280,0.9998767375946045,0.008412586525082588
281,0.9998719096183777,0.008331358432769775
282,0.9998695850372314,0.00825596321374178
283,0.9998615980148315,0.008180021308362484
284,0.9998598694801331,0.008099251426756382
285,0.9998644590377808,0.008016453124582767
286,0.9998588562011719,0.007937519811093807
287,0.9998507499694824,0.00786053016781807
288,0.9998547434806824,0.007779920939356089
289,0.999862015247345,0.0076979659497737885
290,0.9998607039451599,0.007617640774697065
291,0.9998605251312256,0.007538128178566694
292,0.999861478805542,0.007460451684892178
293,0.9998589158058167,0.007384743075817823
294,0.9998534917831421,0.007310493849217892
295,0.9998523592948914,0.00723543344065547
296,0.9998499751091003,0.007159579545259476
297,0.9998496770858765,0.007083454634994268
298,0.9998522400856018,0.007006991188973188
299,0.9998554587364197,0.006929493043571711
300,0.9998619556427002,0.006849660538136959
301,0.9998607039451599,0.006772245280444622
302,0.9998530149459839,0.006701633334159851
303,0.9998493790626526,0.006636753212660551
304,0.9998545050621033,0.006573586259037256
305,0.9998576641082764,0.006509763188660145
306,0.9998592734336853,0.006443582009524107
307,0.999859094619751,0.0063734943978488445
308,0.9998575448989868,0.00629852432757616
309,0.9998639225959778,0.0062172068282961845
310,0.9998703002929688,0.006150895729660988
311,0.9998645186424255,0.006111704278737307
312,0.9998563528060913,0.006069136783480644
313,0.9998510479927063,0.006018653977662325
314,0.9998474717140198,0.005964125040918589
315,0.9998433589935303,0.0059083919040858746
316,0.9998390078544617,0.005851415917277336
317,0.9998343586921692,0.005793505813926458
318,0.999828577041626,0.005736079998314381
319,0.9998326301574707,0.005679454654455185
320,0.9998397827148438,0.005622493103146553
321,0.9998369812965393,0.005566583946347237
322,0.9998339414596558,0.0055116466246545315
323,0.999828040599823,0.005457269959151745
324,0.9998263716697693,0.00540117034688592
325,0.9998324513435364,0.005343405529856682
326,0.9998393654823303,0.005286707077175379
327,0.9998363256454468,0.005232121329754591
328,0.9998453259468079,0.00517323287203908
329,0.999859631061554,0.005108959041535854
330,0.9998583793640137,0.00504187261685729
331,0.9998621344566345,0.004979827906936407
332,0.9998713135719299,0.004933688789606094
333,0.9998729228973389,0.00489247078076005
334,0.9998659491539001,0.004849445074796677
335,0.9998608827590942,0.004803286865353584
336,0.999858021736145,0.004757009446620941
337,0.999855101108551,0.004712194204330444
338,0.9998576045036316,0.0046677677892148495
339,0.9998624920845032,0.004624807741492987
340,0.9998605251312256,0.004583928734064102
341,0.9998572468757629,0.004543260671198368
342,0.999856173992157,0.004500741139054298
343,0.9998557567596436,0.0044571575708687305
344,0.9998522400856018,0.00441434932872653
345,0.9998483657836914,0.00437401607632637
346,0.9998422861099243,0.004336235579103231
347,0.9998411536216736,0.004298659972846508
348,0.9998438954353333,0.004260479938238859
349,0.9998471140861511,0.004221653565764427
350,0.9998447299003601,0.004183631390333176
351,0.9998358488082886,0.004146951716393232
352,0.9998279213905334,0.004111230373382568
353,0.9998278617858887,0.004075211007148027
354,0.999833881855011,0.004037812352180481
355,0.9998393058776855,0.003998456988483667
356,0.999835193157196,0.003959839232265949
357,0.9998294711112976,0.003922686446458101
358,0.9998279213905334,0.003884989768266678
359,0.9998300671577454,0.0038461736403405666
360,0.9998306632041931,0.0038075875490903854
361,0.9998315572738647,0.003767959540709853
362,0.9998371601104736,0.003726658411324024
363,0.9998456239700317,0.003680661553516984
364,0.9998607039451599,0.003619031747803092
365,0.9998602271080017,0.0035864165984094143
366,0.9998487830162048,0.003569719148799777
367,0.9998461008071899,0.0035410511773079634
368,0.9998417496681213,0.0035085345152765512
369,0.9998350143432617,0.0034762383438646793
370,0.9998319745063782,0.00344373332336545
371,0.9998325109481812,0.003410890232771635
372,0.999829113483429,0.0033792986068874598
373,0.9998229742050171,0.003349063452333212
374,0.9998229146003723,0.00331774796359241
375,0.9998286366462708,0.003284061560407281
376,0.9998340606689453,0.003250689012929797
377,0.9998316764831543,0.0032197274267673492
378,0.9998238682746887,0.0031902287155389786
379,0.9998270869255066,0.003159614745527506
380,0.9998225569725037,0.003130951663479209
381,0.9998118281364441,0.003103442257270217
382,0.9998152256011963,0.003072059014812112
383,0.9998220801353455,0.0030389237217605114
384,0.999820351600647,0.0030075986869633198
385,0.9998170733451843,0.002978091361001134
386,0.9998185038566589,0.0029491689056158066
387,0.9998182654380798,0.0029210669454187155
388,0.9998152852058411,0.0028930609114468098
389,0.9998158812522888,0.0028641477692872286
390,0.9998158812522888,0.002835485152900219
391,0.9998199343681335,0.002807019045576453
392,0.9998194575309753,0.002779856789857149
393,0.999820351600647,0.002753930166363716
394,0.9998157024383545,0.0027300671208649874
395,0.9998091459274292,0.002706872997805476
396,0.9998039603233337,0.0026830043643712997
397,0.9998045563697815,0.0026580526027828455
398,0.9998068809509277,0.0026336947921663523
399,0.9998064041137695,0.002610576804727316
400,0.9998062252998352,0.002587721450254321
401,0.9998072385787964,0.002563662128522992
402,0.9998050928115845,0.0025390014052391052
403,0.9998001456260681,0.0025150540750473738
404,0.9997972846031189,0.0024919298011809587
405,0.9997972846031189,0.0024690646678209305
406,0.9998009204864502,0.00244550290517509
407,0.9998042583465576,0.002421111799776554
408,0.9998014569282532,0.002396771451458335
409,0.9997968673706055,0.0023722914047539234
410,0.9997958540916443,0.0023475270718336105
411,0.9997978806495667,0.0023225892800837755
412,0.9997960329055786,0.0022983024828135967
413,0.9997928738594055,0.002274957252666354
414,0.9997933506965637,0.0022523985244333744
415,0.9997933506965637,0.002231294522061944
416,0.9997942447662354,0.002211407758295536
417,0.9997937679290771,0.0021927542984485626
418,0.9997916221618652,0.002173846820369363
419,0.9997884035110474,0.002154173096641898
420,0.9997861385345459,0.0021336276549845934
421,0.9997836947441101,0.0021132533438503742
422,0.9997808337211609,0.0020932327024638653
423,0.9997804760932922,0.0020730453543365
424,0.9997819066047668,0.0020524603314697742
425,0.9997811317443848,0.002031262731179595
426,0.9997822642326355,0.002009816700592637
427,0.9997851252555847,0.0019883280619978905
428,0.9997845888137817,0.0019672811031341553
429,0.9997866153717041,0.001946012955158949
430,0.9997884631156921,0.0019258747342973948
431,0.9997867345809937,0.0019067019456997514
432,0.9997881054878235,0.0018856489332392812
433,0.9997918009757996,0.0018630678532645106
434,0.9997934103012085,0.0018411967903375626
435,0.999791145324707,0.001821182668209076
436,0.9997882843017578,0.0018016246613115072
437,0.9997901320457458,0.0017817920306697488
438,0.9997914433479309,0.0017629180802032351
439,0.999791145324707,0.0017444777768105268
440,0.9997932314872742,0.0017258611042052507
441,0.9997971057891846,0.0017072664340958
442,0.9997998476028442,0.001689551747404039
443,0.999801516532898,0.0016728792106732726
444,0.999800980091095,0.001656982465647161
445,0.9998000264167786,0.001641145907342434
446,0.999801516532898,0.0016247478779405355
447,0.9998027682304382,0.0016085158567875624
448,0.9998031258583069,0.0015930450754240155
449,0.9998023509979248,0.0015781880356371403
450,0.9998019933700562,0.0015632744180038571
451,0.9997999668121338,0.0015480879228562117
452,0.9997946619987488,0.0015325135318562388
453,0.9997937083244324,0.001516395015642047
454,0.9997961521148682,0.001500747981481254
455,0.9997990727424622,0.0014857291243970394
456,0.9998012185096741,0.0014705359935760498
457,0.9998047947883606,0.0014548732433468103
458,0.9998053908348083,0.0014390734722837806
459,0.9998024106025696,0.0014234358677640557
460,0.9998036026954651,0.0014075005892664194
461,0.9998077154159546,0.0013916994212195277
462,0.9998086094856262,0.001376444473862648
463,0.9998109936714172,0.0013615231728181243
464,0.9998136162757874,0.0013470272533595562
465,0.999812662601471,0.0013331067748367786
466,0.999815821647644,0.0013191326288506389
467,0.9998183250427246,0.0013057165779173374
468,0.9998167753219604,0.0012927398784086108
469,0.9998137950897217,0.0012791795888915658
470,0.9998148083686829,0.0012649722630158067
471,0.999812662601471,0.0012517445720732212
472,0.9998099207878113,0.0012395494850352407
473,0.9998126029968262,0.0012270126026123762
474,0.9998159408569336,0.0012140128528699279
475,0.999816358089447,0.0012007588520646095
476,0.9998105764389038,0.0011885673739016056
477,0.999803900718689,0.0011774447048082948
478,0.9998021125793457,0.0011665900237858295
479,0.9998058080673218,0.001155255944468081
480,0.9998127818107605,0.0011432208120822906
481,0.9998146891593933,0.0011315012816339731
482,0.9998138546943665,0.00111992412712425
483,0.9998131394386292,0.0011081300908699632
484,0.9998130798339844,0.001096347812563181
485,0.9998122453689575,0.0010851373663172126
486,0.9998135566711426,0.001074227038770914
487,0.99981290102005,0.0010636370861902833
488,0.999809741973877,0.0010532275773584843
489,0.9998080730438232,0.0010422669583931565
490,0.9998108744621277,0.0010305071482434869
491,0.9998114109039307,0.0010192072950303555
492,0.9998120665550232,0.0010086414404213428
493,0.9998112320899963,0.0009987136581912637
494,0.9998112916946411,0.000988664454780519
495,0.9998106956481934,0.0009784545982256532
496,0.9998102188110352,0.0009680849616415799
497,0.9998082518577576,0.0009581433841958642
498,0.9998087286949158,0.0009479683940298855
499,0.9998091459274292,0.0009373842622153461
500,0.9998081922531128,0.0009271507733501494
501,0.9998078942298889,0.0009177635656669736
502,0.9998100996017456,0.0009083186159841716
503,0.9998089075088501,0.0008987301262095571
504,0.999808132648468,0.000889091519638896
505,0.9998081922531128,0.0008796682232059538
506,0.9998056888580322,0.0008705405634827912
507,0.999807596206665,0.0008605871116742492
508,0.9998122453689575,0.0008501889533363283
509,0.9998120665550232,0.0008403294486925006
510,0.9998065829277039,0.0008314749575220048
511,0.9998012781143188,0.0008231850806623697
512,0.9997996091842651,0.0008147404296323657
513,0.9998013973236084,0.0008061188273131847
514,0.9998061060905457,0.0007974142208695412
515,0.9998091459274292,0.0007887148531153798
516,0.9998086094856262,0.0007803108310326934
517,0.9998079538345337,0.0007722785230726004
518,0.999808669090271,0.0007644672878086567
519,0.9998094439506531,0.000756169727537781
520,0.9998103380203247,0.0007472249562852085
521,0.9998090267181396,0.0007384761120192707
522,0.9998080730438232,0.0007301429868675768
523,0.9998103976249695,0.0007219806429930031
524,0.9998107552528381,0.0007141288369894028
525,0.9998102188110352,0.0007062674267217517
526,0.999813437461853,0.0006972756236791611
527,0.9998161792755127,0.0006876281695440412
528,0.9998148679733276,0.0006787397433072329
529,0.9998142123222351,0.0006709945155307651
530,0.9998170137405396,0.0006639601779170334
531,0.9998201131820679,0.0006568843964487314
532,0.9998233914375305,0.0006481264135800302
533,0.9998279213905334,0.0006376035162247717
534,0.9998224377632141,0.0006324436399154365
535,0.9998125433921814,0.0006290848832577467
536,0.9998085498809814,0.0006235469481907785
537,0.9998108148574829,0.0006168611580505967
538,0.9998143315315247,0.0006100525497458875
539,0.9998155236244202,0.0006031130906194448
540,0.9998144507408142,0.0005956446984782815
541,0.9998146891593933,0.0005873512709513307
542,0.9998182654380798,0.000578806851990521
543,0.9998218417167664,0.0005712068523280323
544,0.9998210072517395,0.0005653485422953963
545,0.9998188018798828,0.000560332671739161
546,0.9998171925544739,0.0005550048081204295
547,0.999817967414856,0.0005493324715644121
548,0.999821662902832,0.0005434746271930635
549,0.9998211860656738,0.0005378891946747899
550,0.9998142123222351,0.0005327665712684393
551,0.9998080134391785,0.0005280370241962373
552,0.9998074769973755,0.0005227867513895035
553,0.9998058080673218,0.0005169613286852837
554,0.9998065233230591,0.0005107673932798207
555,0.9998112320899963,0.000504744122736156
556,0.9998157620429993,0.0004987852298654616
557,0.9998184442520142,0.0004925442626699805
558,0.9998192191123962,0.0004862631030846387
559,0.9998178482055664,0.0004802494659088552
560,0.9998166561126709,0.00047456996981054544
561,0.9998213648796082,0.000469102815259248
562,0.9998264312744141,0.00046386668691411614
563,0.9998284578323364,0.0004584347771015018
564,0.9998279213905334,0.0004526496632024646
565,0.9998263120651245,0.0004469880659598857
566,0.9998257160186768,0.00044156404328532517
567,0.9998278021812439,0.0004363207845017314
568,0.9998291730880737,0.0004314311663620174
569,0.9998282790184021,0.0004266273172106594
570,0.999826192855835,0.0004218003305140883
571,0.9998264908790588,0.0004167432489339262
572,0.9998272061347961,0.00041185616282746196
573,0.9998281002044678,0.0004072525189258158
574,0.9998300075531006,0.0004029119445476681
575,0.9998307228088379,0.00039873638888821006
576,0.9998313188552856,0.0003941427276004106
577,0.9998313188552856,0.0003890058724209666
578,0.9998303055763245,0.0003840083081740886
579,0.99983149766922,0.00037926260847598314
580,0.9998350739479065,0.00037499642348848283
581,0.9998379349708557,0.0003706857387442142
582,0.9998390674591064,0.0003664940013550222
583,0.9998389482498169,0.0003623356460593641
584,0.9998384714126587,0.00035794166615232825
585,0.9998383522033691,0.00035304020275361836
586,0.9998419284820557,0.00034780098940245807
587,0.9998455047607422,0.0003430439392104745
588,0.9998457431793213,0.00033926733885891736
589,0.9998424053192139,0.0003363971190992743
590,0.9998400211334229,0.00033365655690431595
591,0.9998387098312378,0.00033073220402002335
592,0.9998373985290527,0.00032775505678728223
593,0.9998371601104736,0.0003247238346375525
594,0.9998393654823303,0.00032168481266126037
595,0.9998399019241333,0.0003185499517712742
596,0.9998372793197632,0.00031525109079666436
597,0.9998330473899841,0.0003118561871815473
598,0.9998313784599304,0.0003084269992541522
599,0.9998331069946289,0.0003049062506761402
600,0.9998354911804199,0.000301239313557744
601,0.9998359084129333,0.000297565566143021
602,0.9998308420181274,0.0002941764541901648
603,0.9998214840888977,0.00029078120132908225
604,0.9998189210891724,0.0002870915050152689
605,0.9998250007629395,0.00028349540662020445
606,0.9998311400413513,0.00028043321799486876
607,0.9998336434364319,0.0002772012376226485
608,0.9998352527618408,0.00027350190794095397
609,0.9998354315757751,0.0002698747848626226
610,0.9998311400413513,0.00026658325805328786
611,0.9998291730880737,0.00026337066083215177
612,0.9998319149017334,0.0002600786683615297
613,0.9998342394828796,0.0002568045165389776
614,0.9998359680175781,0.00025345681933686137
615,0.9998353719711304,0.00025006107171066105
616,0.9998312592506409,0.00024688636767677963
617,0.9998289346694946,0.00024378078524023294
618,0.999834418296814,0.00024059029237832874
619,0.9998403787612915,0.00023721707111690193
620,0.9998421669006348,0.00023385125678032637
621,0.9998401999473572,0.00023063452681526542
622,0.9998363852500916,0.00022759073181077838
623,0.9998349547386169,0.00022455726866610348
624,0.9998359680175781,0.00022140370856504887
625,0.999839723110199,0.00021819771791342646
626,0.9998441934585571,0.00021513122192118317
627,0.9998459815979004,0.00021217101311776787
628,0.9998444318771362,0.00020931770268362015
629,0.9998413324356079,0.00020669838704634458
630,0.9998440146446228,0.00020405169925652444
631,0.9998522996902466,0.00020125089213252068
632,0.9998565912246704,0.00019836860883515328
633,0.9998552799224854,0.00019561886438168585
634,0.999851644039154,0.00019298147526569664
635,0.9998497366905212,0.00019040566985495389
636,0.9998498558998108,0.0001878938201116398
637,0.9998507499694824,0.00018556436407379806
638,0.9998502731323242,0.00018331740284338593
639,0.9998517632484436,0.0001811530819395557
640,0.9998534321784973,0.00017896432837005705
641,0.9998565912246704,0.0001766447676345706
642,0.9998583793640137,0.00017434415349271148
643,0.9998610019683838,0.00017201191803906113
644,0.9998613595962524,0.00016971045988611877
645,0.9998599886894226,0.00016762921586632729
646,0.9998602867126465,0.00016551617591176182
647,0.9998607039451599,0.00016320757276844233
648,0.999862551689148,0.00016077501641120762
649,0.9998648762702942,0.0001584464916959405
650,0.9998664855957031,0.00015607256500516087
651,0.9998697638511658,0.000153535685967654
652,0.999871551990509,0.000150890409713611
653,0.9998737573623657,0.00014821637887507677
654,0.9998773336410522,0.00014558304974343628
655,0.9998818635940552,0.00014334538718685508
656,0.999882698059082,0.00014185688633006066
657,0.9998771548271179,0.0001409696415066719
658,0.9998707175254822,0.00014022352115716785
659,0.9998677968978882,0.00013932399451732635
660,0.9998642206192017,0.0001380859612254426
661,0.999860942363739,0.00013671640772372484
662,0.9998646378517151,0.00013551909069065005
663,0.9998676776885986,0.00013451988343149424
664,0.9998676180839539,0.00013328599743545055
665,0.9998607039451599,0.00013151763414498419
666,0.9998533129692078,0.0001297104317927733
667,0.9998494982719421,0.0001281586883123964
668,0.9998519420623779,0.00012672232696786523
669,0.9998565912246704,0.0001251907815458253
670,0.9998619556427002,0.00012352215708233416
671,0.9998629093170166,0.00012177255848655477
672,0.999860942363739,0.00011998994887107983
673,0.9998588562011719,0.00011825755791505799
674,0.9998579621315002,0.0001166253350675106
675,0.999860942363739,0.00011500270920805633
676,0.9998621344566345,0.00011343198275426403
677,0.9998628497123718,0.00011191222438355908
678,0.9998636245727539,0.00011036481009796262
679,0.999866783618927,0.0001088179851649329
680,0.9998635053634644,0.00010735908290371299
681,0.9998636245727539,0.00010586485586827621
682,0.9998659491539001,0.00010436311276862398
683,0.9998664855957031,0.00010293030209140852
684,0.9998658299446106,0.00010151342576136813
685,0.9998663663864136,0.0001000509801087901
686,0.9998695850372314,9.864365711109713e-05
687,0.9998721480369568,9.744579438120127e-05
688,0.9998723864555359,9.630269778426737e-05
689,0.9998717308044434,9.510474046692252e-05
690,0.9998690485954285,9.382903226651251e-05
691,0.9998666644096375,9.256329212803394e-05
692,0.9998645782470703,9.13973999558948e-05
693,0.9998645186424255,9.024115570355207e-05
694,0.9998672008514404,8.903101115720347e-05
695,0.9998676776885986,8.780606731306762e-05
696,0.9998664259910583,8.653238182887435e-05
697,0.9998695850372314,8.524151053279638e-05
698,0.9998712539672852,8.395346958423033e-05
699,0.9998725652694702,8.286386582767591e-05
700,0.9998680949211121,8.191946835722774e-05
701,0.9998700022697449,8.083602733677253e-05
702,0.9998782873153687,7.963323150761425e-05
703,0.9998782873153687,7.842082413844764e-05
704,0.999875009059906,7.722940790699795e-05
705,0.9998742341995239,7.598083902848884e-05
706,0.9998762011528015,7.483345689252019e-05
707,0.9998775720596313,7.390245446003973e-05
708,0.9998761415481567,7.301318692043424e-05
709,0.9998750686645508,7.198751700343564e-05
710,0.9998762607574463,7.093992462614551e-05
711,0.999880313873291,6.994304567342624e-05
712,0.9998844265937805,6.895491242175922e-05
713,0.9998854398727417,6.801360723329708e-05
714,0.999880850315094,6.713967741234228e-05
715,0.9998770356178284,6.63083337713033e-05
716,0.9998765587806702,6.545946962432936e-05
717,0.9998766183853149,6.463222962338477e-05
718,0.9998762607574463,6.376897363224998e-05
719,0.9998763203620911,6.2879866163712e-05
720,0.9998791217803955,6.20464124949649e-05
721,0.999875545501709,6.121565820649266e-05
722,0.9998723864555359,6.033522367943078e-05
723,0.9998756051063538,5.943182259215973e-05
724,0.9998833537101746,5.8540805184748024e-05
725,0.9998891949653625,5.7656543503981084e-05
726,0.9998871088027954,5.6810684327501804e-05
727,0.9998824000358582,5.603565296041779e-05
728,0.999884843826294,5.530464113689959e-05
729,0.9998891949653625,5.450814569485374e-05
730,0.999889612197876,5.3729148930869997e-05
731,0.999890148639679,5.293828508001752e-05
732,0.9998892545700073,5.215479905018583e-05
733,0.9998878240585327,5.146093826624565e-05
734,0.9998842477798462,5.0841958000091836e-05
735,0.9998840689659119,5.0152688345406204e-05
736,0.9998849630355835,4.9414080422138795e-05
737,0.9998899102210999,4.8732290451880544e-05
738,0.9998965859413147,4.810512837138958e-05
739,0.999899685382843,4.742251621792093e-05
740,0.9998947978019714,4.6700712118763477e-05
741,0.9998902678489685,4.599394014803693e-05
742,0.999891996383667,4.532977254712023e-05
743,0.999893307685852,4.468388942768797e-05
744,0.9998899102210999,4.405686559039168e-05
745,0.9998860955238342,4.348820948507637e-05
746,0.9998865127563477,4.297498890082352e-05
747,0.9998962879180908,4.241031638230197e-05
748,0.9999000430107117,4.170436295680702e-05
749,0.9998953938484192,4.094116229680367e-05
750,0.99989253282547,4.027050090371631e-05
751,0.9998983144760132,3.9645772631047294e-05
752,0.9999067783355713,3.895863483194262e-05
753,0.9999054670333862,3.830330751952715e-05
754,0.999898374080658,3.7756359233753756e-05
755,0.9998933672904968,3.724193084053695e-05
756,0.9998949766159058,3.666231714305468e-05
757,0.9998980164527893,3.606448444770649e-05
758,0.9999012351036072,3.549889152054675e-05
759,0.9999006390571594,3.4978096664417535e-05
760,0.9998987317085266,3.443938112468459e-05
761,0.999896228313446,3.3877353416755795e-05
762,0.9998977780342102,3.3313925086986274e-05
763,0.9999008774757385,3.276223287684843e-05
764,0.9999046921730042,3.227735942346044e-05
765,0.9999077916145325,3.187335096299648e-05
766,0.9999107122421265,3.146556264255196e-05
767,0.999904990196228,3.099178138654679e-05
768,0.9998999834060669,3.049070801353082e-05
769,0.9999025464057922,2.9986265872139484e-05
770,0.9999060034751892,2.9529608582379296e-05
771,0.9999096393585205,2.9132814233889803e-05
772,0.9999091029167175,2.8732589271385223e-05
773,0.999900758266449,2.830071753123775e-05
774,0.9998972415924072,2.7880909328814596e-05
775,0.9998943209648132,2.747411963355262e-05
776,0.9998952746391296,2.7077046979684383e-05
777,0.9998902082443237,2.6704785341280513e-05
778,0.9998907446861267,2.633863186929375e-05
779,0.9998948574066162,2.596472404547967e-05
780,0.9998979568481445,2.5632072720327415e-05
781,0.9999025464057922,2.5344665118609555e-05
782,0.9999027848243713,2.502537245163694e-05
783,0.999900221824646,2.467714512022212e-05
784,0.999894380569458,2.4336004571523517e-05
785,0.9998996257781982,2.3987740860320628e-05
786,0.9999109506607056,2.361993392696604e-05
787,0.9999157190322876,2.3251941456692293e-05
788,0.9999112486839294,2.291421333211474e-05
789,0.9999025464057922,2.258686799905263e-05
790,0.9998957514762878,2.2259413526626304e-05
791,0.9998936653137207,2.1925192413618788e-05
792,0.9998902678489685,2.1610367184621282e-05
793,0.9998960494995117,2.1319585357559845e-05
794,0.9999058842658997,2.1034153178334236e-05
795,0.9999110698699951,2.0733581550302915e-05
796,0.9999088644981384,2.041563857346773e-05
797,0.9998985528945923,2.0111368939979002e-05
798,0.9998894333839417,1.9835244529531337e-05
799,0.9998893141746521,1.9581184460548684e-05
800,0.9998934864997864,1.933283419930376e-05
801,0.9998928308486938,1.906175930344034e-05
802,0.999898374080658,1.8758835722110234e-05
803,0.9999089241027832,1.84648743015714e-05
804,0.9999237060546875,1.821295518311672e-05
805,0.9999268054962158,1.7946475054486655e-05
806,0.9999088048934937,1.7622043742449023e-05
807,0.9999040961265564,1.7343436411465518e-05
808,0.9999123215675354,1.716439874144271e-05
809,0.9999132752418518,1.69640716194408e-05
810,0.9999015927314758,1.667750439082738e-05
811,0.9998969435691833,1.6402971596107818e-05
812,0.9999011158943176,1.6179623344214633e-05
813,0.9999046921730042,1.5968371371855028e-05
814,0.9999017119407654,1.5704883480793796e-05
815,0.999908447265625,1.5434781744261272e-05
816,0.9999101161956787,1.5183818504738156e-05
817,0.9999152421951294,1.495078504376579e-05
818,0.9999099969863892,1.4744022337254137e-05
819,0.9999108910560608,1.4549619663739577e-05
820,0.9999053478240967,1.4360757631948218e-05
821,0.9998924136161804,1.4187884517014027e-05
822,0.9998823404312134,1.3977583876112476e-05
823,0.9998840689659119,1.372630777041195e-05
824,0.9998841285705566,1.3495912753569428e-05
825,0.9998846054077148,1.3305965694598854e-05
826,0.9998894333839417,1.3116493391862605e-05
827,0.9998968243598938,1.2903731658298057e-05
828,0.9999085068702698,1.270149186893832e-05
829,0.9999191164970398,1.2501263881858904e-05
830,0.9999209046363831,1.2309400517551694e-05
831,0.9999144077301025,1.2146027074777521e-05
832,0.9999052286148071,1.198489098896971e-05
833,0.9999021887779236,1.1812884622486308e-05
834,0.9999016523361206,1.1627385902102105e-05
835,0.9999006390571594,1.1456147149147e-05
836,0.9998972415924072,1.1269899005128536e-05
837,0.9998839497566223,1.108648120862199e-05
838,0.999884307384491,1.0924824891844764e-05
839,0.9998918175697327,1.0788037798192818e-05
840,0.9999027848243713,1.065142441802891e-05
841,0.999904990196228,1.0475893759576138e-05
842,0.9999098181724548,1.0275882232235745e-05
843,0.9999218583106995,1.0082519111165311e-05
844,0.9999276399612427,9.911331289913505e-06
845,0.9999225735664368,9.751358447829261e-06
846,0.9999101758003235,9.60087709245272e-06
847,0.9998988509178162,9.472169949731324e-06
848,0.9999058246612549,9.33460978558287e-06
849,0.9999100565910339,9.174484148388728e-06
850,0.9999178647994995,9.016594958666246e-06
851,0.9999142289161682,8.890498065738939e-06
852,0.9999111890792847,8.784038982412312e-06
853,0.9999065399169922,8.662594154884573e-06
854,0.9999120235443115,8.514865839970298e-06
855,0.9999087452888489,8.367983355128672e-06
856,0.9999048709869385,8.231135325331707e-06
857,0.9999062418937683,8.111899660434574e-06
858,0.9999006390571594,8.005068593774922e-06
859,0.9998940229415894,7.891228051448707e-06
860,0.9998900294303894,7.753003956167959e-06
861,0.999898374080658,7.6125661507830955e-06
862,0.9999085068702698,7.498228569602361e-06
863,0.9999048709869385,7.394181466224836e-06
864,0.9998980760574341,7.269900379469618e-06
865,0.9998990297317505,7.1503686740470584e-06
866,0.9998965859413147,7.036145689198747e-06
867,0.9998990893363953,6.91282957632211e-06
868,0.9999079704284668,6.790599854866741e-06
869,0.9999272227287292,6.6811376200348604e-06
870,0.9999305605888367,6.577861768164439e-06
871,0.999920666217804,6.4729129007901065e-06
872,0.9999063014984131,6.36344793747412e-06
873,0.9998853206634521,6.25443226454081e-06
874,0.9998711943626404,6.1591135818162e-06
875,0.9998545050621033,6.0744118854927365e-06
876,0.9998577237129211,5.980877631373005e-06
877,0.9998776912689209,5.867332220077515e-06
878,0.9998909831047058,5.7538022701919544e-06
879,0.9998892545700073,5.654020242218394e-06
880,0.9998863339424133,5.557954864343628e-06
881,0.9998883008956909,5.479551418829942e-06
882,0.9998810291290283,5.415497525973478e-06
883,0.999884307384491,5.340150892152451e-06
884,0.9998947381973267,5.237130608293228e-06
885,0.9998913407325745,5.1245624490547925e-06
886,0.9998961091041565,5.031830824009376e-06
887,0.9999094009399414,4.963630090060178e-06
888,0.9999188780784607,4.902005002804799e-06
889,0.9999150037765503,4.828908913623309e-06
890,0.9999181628227234,4.741240445582662e-06
891,0.9999241232872009,4.6575105443480425e-06
892,0.9999375939369202,4.581392659019912e-06
893,0.9999450445175171,4.508352958509931e-06
894,0.9999400973320007,4.433280992088839e-06
895,0.9999333620071411,4.354130396677647e-06
896,0.9999305605888367,4.2722026591945905e-06
897,0.999918520450592,4.1878547563101165e-06
898,0.9999029040336609,4.111526777705876e-06
899,0.9999041557312012,4.046548838232411e-06
900,0.9999138116836548,3.983120222983416e-06
901,0.9999186396598816,3.920149993064115e-06
902,0.9999255537986755,3.854631813737797e-06
903,0.9999204874038696,3.779810867854394e-06
904,0.9999169111251831,3.7009281186328735e-06
905,0.9999116659164429,3.631357230915455e-06
906,0.9999130964279175,3.569276032067137e-06
907,0.9999206066131592,3.504593678371748e-06
908,0.9999184608459473,3.4377676456642803e-06
909,0.99991774559021,3.3740132039383752e-06
910,0.9999121427536011,3.308031182314153e-06
911,0.9999191164970398,3.2437897061754484e-06
912,0.99992436170578,3.1856186524237273e-06
913,0.9999249577522278,3.1298854992201086e-06
914,0.9999254941940308,3.0685446290590335e-06
915,0.9999139308929443,3.0055559818720212e-06
916,0.9999043941497803,2.9463353712344542e-06
917,0.9999082684516907,2.891199073928874e-06
918,0.9999251365661621,2.8370081963657867e-06
919,0.9999391436576843,2.78152492683148e-06
920,0.9999496340751648,2.7262724415777484e-06
921,0.9999588131904602,2.6725640509539517e-06
922,0.9999573826789856,2.620757413751562e-06
923,0.9999539256095886,2.569978960309527e-06
924,0.9999464154243469,2.5189158350258367e-06
925,0.999941349029541,2.4682124148966977e-06
926,0.9999488592147827,2.4160895009117667e-06
927,0.9999526143074036,2.3643297026865184e-06
928,0.9999426603317261,2.313325467184768e-06
929,0.9999415278434753,2.267026047775289e-06
930,0.9999520778656006,2.2265035113377962e-06
931,0.9999561905860901,2.1818661934958072e-06
932,0.9999550580978394,2.1365440261433832e-06
933,0.9999617338180542,2.0937111457897117e-06
934,0.9999603033065796,2.044391294475645e-06
935,0.9999573230743408,1.997777417273028e-06
936,0.9999393820762634,1.957727363333106e-06
937,0.9999418258666992,1.9214298845326994e-06
938,0.9999538064002991,1.8808825643645832e-06
939,0.9999637007713318,1.8406833532935707e-06
940,0.999970018863678,1.8041386056211195e-06
941,0.9999661445617676,1.7673568208920187e-06
942,0.9999587535858154,1.7318430991508649e-06
943,0.9999613165855408,1.6993841427392908e-06
944,0.9999743700027466,1.6654086039125104e-06
945,0.9999830722808838,1.6293665794364642e-06
946,0.9999776482582092,1.5928310403978685e-06
947,0.9999701976776123,1.5567720765830018e-06
948,0.9999747276306152,1.5243833786371397e-06
949,0.9999788999557495,1.4937124888092512e-06
950,0.9999836683273315,1.4628523103965563e-06
951,0.999981164932251,1.429139729225426e-06
952,0.9999858140945435,1.4002723673911532e-06
953,0.99998939037323,1.3739773976340075e-06
954,0.9999863505363464,1.3460714853863465e-06
955,0.9999874830245972,1.3192403685025056e-06
956,0.9999925494194031,1.2928222759001073e-06
957,0.999995768070221,1.2647224139072932e-06
958,0.9999927282333374,1.2336259942458128e-06
959,0.9999889731407166,1.2050103350702557e-06
960,0.9999914765357971,1.18129059956118e-06
961,0.9999971985816956,1.1602840004343307e-06
962,1.0000001192092896,1.1360206144672702e-06
963,1.000002384185791,1.111581923396443e-06
964,1.0000035762786865,1.0870880942093208e-06
965,1.0000028610229492,1.0637287459758227e-06
966,1.0000029802322388,1.0423913181512034e-06
967,1.000003457069397,1.024249968395452e-06
968,1.0000052452087402,1.004586806629959e-06
969,1.000007152557373,9.84782332125178e-07
970,1.0000085830688477,9.637744824431138e-07
971,1.0000098943710327,9.439836503588594e-07
972,1.000009298324585,9.273544492316432e-07
973,1.0000079870224,9.122804272010399e-07
974,1.0000070333480835,8.969095119937265e-07
975,1.000008225440979,8.772844353188702e-07
976,1.0000113248825073,8.556499437872844e-07
977,1.0000133514404297,8.362645758097642e-07
978,1.0000134706497192,8.219661253860977e-07
979,1.0000104904174805,8.09096661669173e-07
980,1.0000108480453491,7.927798719720158e-07
981,1.0000132322311401,7.781862336742051e-07
982,1.0000165700912476,7.626909450664243e-07
983,1.0000165700912476,7.484248385480896e-07
984,1.0000064373016357,7.365879355347715e-07
985,1.000003695487976,7.228877052511962e-07
986,1.0000040531158447,7.082612683007028e-07
987,1.0000077486038208,6.942260597497807e-07
988,1.0000073909759521,6.823250942034065e-07
989,1.000006914138794,6.703974122501677e-07
990,1.0000123977661133,6.566998536072788e-07
991,1.0000123977661133,6.444005862249469e-07
992,1.00001859664917,6.330288329081668e-07
993,1.0000202655792236,6.232281180018617e-07
994,1.0000184774398804,6.135508101579035e-07
995,1.0000170469284058,6.017125429025327e-07
996,1.0000156164169312,5.894401056139031e-07
997,1.000010371208191,5.79337211092934e-07
998,1.0000073909759521,5.710612640541513e-07
999,1.0000077486038208,5.644099019264104e-07


==> a_star_weights_1000_100_super_resolution.csv <==
t,a_p,a_l
0,1.4774527549743652,10.143393516540527
1,1.2741425037384033,7.402325630187988
2,1.2032946348190308,6.402218818664551
3,1.1637320518493652,5.836028099060059
4,1.1373779773712158,5.454822063446045
5,1.1175700426101685,5.148335933685303
6,1.1035771369934082,4.9420013427734375
7,1.0931209325790405,4.780996799468994
8,1.0848197937011719,4.634960174560547
9,1.0775744915008545,4.510732173919678
10,1.0711437463760376,4.387035369873047
11,1.0653434991836548,4.261148452758789
12,1.060601830482483,4.163702487945557
13,1.0565931797027588,4.056922435760498
14,1.053018569946289,3.9508566856384277
15,1.04971182346344,3.851625919342041
16,1.0469201803207397,3.7592878341674805
17,1.0442732572555542,3.670320749282837
18,1.042069673538208,3.583606004714966
19,1.0401538610458374,3.495676279067993
20,1.0383718013763428,3.4109067916870117
21,1.0365757942199707,3.3245561122894287
22,1.0347990989685059,3.241657018661499
23,1.0329307317733765,3.1604676246643066
24,1.0313221216201782,3.080709457397461
25,1.0301259756088257,3.0057106018066406
26,1.0291615724563599,2.9365668296813965
27,1.0282131433486938,2.8624839782714844
28,1.0271137952804565,2.7943532466888428
29,1.0261846780776978,2.7217750549316406
30,1.0253199338912964,2.651029586791992
31,1.0247297286987305,2.583139181137085
32,1.0240546464920044,2.518275499343872
33,1.0232024192810059,2.4554686546325684
34,1.0224770307540894,2.395397901535034
35,1.0217149257659912,2.3355226516723633
36,1.0208911895751953,2.2777602672576904
37,1.0200505256652832,2.2194924354553223
38,1.0194975137710571,2.1623024940490723
39,1.0189310312271118,2.1079297065734863
40,1.0183360576629639,2.0546071529388428
41,1.0177019834518433,2.0040078163146973
42,1.0172224044799805,1.9555931091308594
43,1.0166629552841187,1.9077205657958984
44,1.0161749124526978,1.8601824045181274
45,1.015712022781372,1.8141378164291382
46,1.0150964260101318,1.7691117525100708
47,1.0144283771514893,1.7257381677627563
48,1.0140002965927124,1.6848121881484985
49,1.013871431350708,1.6433054208755493
50,1.0136133432388306,1.6037912368774414
51,1.0133551359176636,1.56297767162323
52,1.0130870342254639,1.5247924327850342
53,1.0127474069595337,1.4882768392562866
54,1.0122759342193604,1.4528766870498657
55,1.0118359327316284,1.4190881252288818
56,1.0116312503814697,1.385766625404358
57,1.0113134384155273,1.353721261024475
58,1.011157512664795,1.3216211795806885
59,1.0110081434249878,1.2906020879745483
60,1.0108338594436646,1.2621972560882568
61,1.0104222297668457,1.2332370281219482
62,1.010116696357727,1.2054951190948486
63,1.00990629196167,1.1793962717056274
64,1.0097030401229858,1.1526719331741333
65,1.009504795074463,1.1265815496444702
66,1.009199619293213,1.1014584302902222
67,1.0088869333267212,1.0758466720581055
68,1.0086309909820557,1.051639437675476
69,1.008475422859192,1.0280169248580933
70,1.0082814693450928,1.0053329467773438
71,1.0079684257507324,0.9830297231674194
72,1.0078413486480713,0.9616200923919678
73,1.0078130960464478,0.9411224126815796
74,1.007622241973877,0.9209930896759033
75,1.0072983503341675,0.9016166925430298
76,1.0071290731430054,0.8820258975028992
77,1.0070459842681885,0.8636765480041504
78,1.0068975687026978,0.8457668423652649
79,1.006732702255249,0.8277434706687927
80,1.0065103769302368,0.8108270168304443
81,1.0063214302062988,0.7936336398124695
82,1.0062276124954224,0.777508020401001
83,1.0061055421829224,0.7616027593612671
84,1.0060310363769531,0.746171772480011
85,1.0060983896255493,0.7318364381790161
86,1.0060142278671265,0.7177504897117615
87,1.0056476593017578,0.7039339542388916
88,1.005447506904602,0.6901586651802063
89,1.0054620504379272,0.6766996383666992
90,1.0054750442504883,0.6634426116943359
91,1.0052118301391602,0.6506253480911255
92,1.0048582553863525,0.6380525231361389
93,1.0046751499176025,0.6265509128570557
94,1.0046448707580566,0.6143364310264587
95,1.0045881271362305,0.6029031276702881
96,1.0043796300888062,0.5912842750549316
97,1.0042611360549927,0.5802884101867676
98,1.0043236017227173,0.569341778755188
99,1.0043646097183228,0.5591916441917419
100,1.0041812658309937,0.5487253665924072
101,1.004036545753479,0.5385011434555054
102,1.0039713382720947,0.5287625193595886
103,1.004002332687378,0.5187729597091675
104,1.0039149522781372,0.5094833374023438
105,1.0037559270858765,0.5000349283218384
106,1.0036391019821167,0.4913646876811981
107,1.0035871267318726,0.4826749265193939
108,1.003617286682129,0.4740610122680664
109,1.0036097764968872,0.4658753275871277
110,1.0035653114318848,0.4577895998954773
111,1.0034586191177368,0.4498608112335205
112,1.0033766031265259,0.44227850437164307
113,1.0033528804779053,0.43459296226501465
114,1.0033464431762695,0.4270153343677521
115,1.0033005475997925,0.41966065764427185
116,1.003208875656128,0.412418395280838
117,1.0032113790512085,0.405764102935791
118,1.0031330585479736,0.39894095063209534
119,1.0031291246414185,0.39237114787101746
120,1.0030573606491089,0.38564446568489075
121,1.0029547214508057,0.3791505992412567
122,1.0028736591339111,0.3726981580257416
123,1.002750039100647,0.36615189909935
124,1.0026248693466187,0.3603786528110504
125,1.0026307106018066,0.35441625118255615
126,1.0027668476104736,0.3489130139350891
127,1.0026482343673706,0.3434205949306488
128,1.0024508237838745,0.33819857239723206
129,1.002478837966919,0.33290112018585205
130,1.0026018619537354,0.3276526629924774
131,1.002537488937378,0.32244521379470825
132,1.0024034976959229,0.3175750970840454
133,1.0024330615997314,0.312364786863327
134,1.0024685859680176,0.3073612451553345
135,1.0023711919784546,0.30269384384155273
136,1.0022814273834229,0.2977028489112854
137,1.0023201704025269,0.2930697500705719
138,1.002502679824829,0.288561075925827
139,1.002524495124817,0.284144788980484
140,1.0024336576461792,0.2796943187713623
141,1.0022820234298706,0.2752898931503296
142,1.0020999908447266,0.2710947096347809
143,1.0020328760147095,0.2672083377838135
144,1.002105474472046,0.2634114921092987
145,1.0022499561309814,0.2594909965991974
146,1.0023547410964966,0.2556118369102478
147,1.0022906064987183,0.2520054280757904
148,1.0020484924316406,0.2480044960975647
149,1.0020073652267456,0.24399328231811523
150,1.0020447969436646,0.24030233919620514
151,1.0020616054534912,0.23698391020298004
152,1.0019035339355469,0.2334546446800232
153,1.001774787902832,0.23020678758621216
154,1.0018610954284668,0.22695043683052063
155,1.001993179321289,0.22369788587093353
156,1.0020166635513306,0.22065211832523346
157,1.0019670724868774,0.217463880777359
158,1.0019617080688477,0.2146204113960266
159,1.0019381046295166,0.21141387522220612
160,1.0018994808197021,0.2084159553050995
161,1.001807451248169,0.20555320382118225
162,1.001726746559143,0.2029576599597931
163,1.0016454458236694,0.20019982755184174
164,1.0016766786575317,0.1974441260099411
165,1.0016838312149048,0.19483155012130737
166,1.00169038772583,0.19197481870651245
167,1.0017273426055908,0.1893731951713562
168,1.001659631729126,0.1868707537651062
169,1.0016366243362427,0.1843368262052536
170,1.0015931129455566,0.18200479447841644
171,1.0013726949691772,0.17962510883808136
172,1.0013651847839355,0.17715637385845184
173,1.001475214958191,0.17496444284915924
174,1.0015078783035278,0.1726757287979126
175,1.001405119895935,0.17031191289424896
176,1.0013002157211304,0.16827964782714844
177,1.0012692213058472,0.1660878211259842
178,1.0012922286987305,0.16374491155147552
179,1.001416802406311,0.16167698800563812
180,1.0014197826385498,0.15956492722034454
181,1.0013502836227417,0.15726058185100555
182,1.0013327598571777,0.15461783111095428
183,1.001433253288269,0.1525503695011139
184,1.0014508962631226,0.15122275054454803
185,1.0012651681900024,0.14973197877407074
186,1.0010936260223389,0.14785075187683105
187,1.001213788986206,0.14608238637447357
188,1.001399040222168,0.1442440003156662
189,1.001462459564209,0.14246194064617157
190,1.0013840198516846,0.14057934284210205
191,1.0012539625167847,0.13870373368263245
192,1.001078486442566,0.13667115569114685
193,1.0010688304901123,0.13473288714885712
194,1.0010963678359985,0.13341400027275085
195,1.001153588294983,0.1319296956062317
196,1.0012809038162231,0.13049548864364624
197,1.0012844800949097,0.12887617945671082
198,1.0011130571365356,0.12729321420192719
199,1.0010172128677368,0.12571990489959717
200,1.0010037422180176,0.12432897090911865
201,1.0009820461273193,0.12284504622220993
202,1.000955581665039,0.12139008194208145
203,1.000956416130066,0.11990748345851898
204,1.0010175704956055,0.11834016442298889
205,1.0010546445846558,0.11678162962198257
206,1.0009843111038208,0.1153758093714714
207,1.0008896589279175,0.11390833556652069
208,1.000839114189148,0.11242926120758057
209,1.000892996788025,0.11113467067480087
210,1.0009303092956543,0.1098281741142273
211,1.0009132623672485,0.10835724323987961
212,1.0009469985961914,0.10715281218290329
213,1.0009818077087402,0.10590757429599762
214,1.0010044574737549,0.10467429459095001
215,1.0009480714797974,0.10339756309986115
216,1.0008420944213867,0.10205183178186417
217,1.000685214996338,0.100794218480587
218,1.0006526708602905,0.09959127008914948
219,1.0007013082504272,0.09836004674434662
220,1.000760555267334,0.0970856174826622
221,1.0008471012115479,0.09585107862949371
222,1.0007504224777222,0.09447970986366272
223,1.0005918741226196,0.0932386964559555
224,1.0005993843078613,0.09209319949150085
225,1.0007050037384033,0.0910588800907135
226,1.0007332563400269,0.09008414298295975
227,1.0007312297821045,0.08909277617931366
228,1.0005525350570679,0.08794523030519485
229,1.000382661819458,0.08696019649505615
230,1.0005418062210083,0.08585470914840698
231,1.0007247924804688,0.0850396603345871
232,1.0006515979766846,0.08415338397026062
233,1.0005263090133667,0.08321325480937958
234,1.0006170272827148,0.08235445618629456
235,1.0006835460662842,0.08140575885772705
236,1.0006500482559204,0.08057986944913864
237,1.0006054639816284,0.07966548204421997
238,1.0006283521652222,0.07873668521642685
239,1.0006475448608398,0.07785104215145111
240,1.000568151473999,0.0771598219871521
241,1.0004874467849731,0.0761939138174057
242,1.0005015134811401,0.07530040293931961
243,1.000532627105713,0.07440641522407532
244,1.0005407333374023,0.07361283153295517
245,1.0005658864974976,0.07268965244293213
246,1.0006294250488281,0.07171279191970825
247,1.0007193088531494,0.0707445964217186
248,1.0007004737854004,0.0699826255440712
249,1.0005465745925903,0.0691198855638504
250,1.000529408454895,0.06841633468866348
251,1.0005244016647339,0.06757258623838425
252,1.00058114528656,0.06696692109107971
253,1.0006264448165894,0.06637890636920929
254,1.0006694793701172,0.06556930392980576
255,1.0006065368652344,0.06491228938102722
256,1.0005569458007812,0.06415130198001862
257,1.000523567199707,0.06340969353914261
258,1.0005632638931274,0.0627056211233139
259,1.0006076097488403,0.061946723610162735
260,1.0005996227264404,0.061298660933971405
261,1.0006269216537476,0.06071547791361809
262,1.0006316900253296,0.059997592121362686
263,1.0006375312805176,0.059484973549842834
264,1.0005643367767334,0.058870766311883926
265,1.0005266666412354,0.058229781687259674
266,1.0005457401275635,0.057587072253227234
267,1.0006215572357178,0.057028867304325104
268,1.000673770904541,0.0564984567463398
269,1.0006047487258911,0.055966660380363464
270,1.0005439519882202,0.05536334589123726
271,1.0005937814712524,0.05475232005119324
272,1.000641942024231,0.05419838801026344
273,1.0006482601165771,0.05369971692562103
274,1.000689148902893,0.05313144996762276
275,1.0006352663040161,0.05255748704075813
276,1.0005064010620117,0.05196280777454376
277,1.0004644393920898,0.05143387243151665
278,1.0005325078964233,0.05089103430509567
279,1.0005122423171997,0.050299663096666336
280,1.0004589557647705,0.049792833626270294
281,1.0004651546478271,0.04924996569752693
282,1.000490427017212,0.048685748130083084
283,1.0004998445510864,0.048110004514455795
284,1.0005273818969727,0.04752426967024803
285,1.0004775524139404,0.04699360579252243
286,1.0003776550292969,0.046512916684150696
287,1.0003914833068848,0.04599325358867645
288,1.0004843473434448,0.04554774612188339
289,1.0005748271942139,0.04500552639365196
290,1.0005029439926147,0.04450754076242447
291,1.0004205703735352,0.0440516397356987
292,1.0003976821899414,0.043589841574430466
293,1.0003949403762817,0.04320468381047249
294,1.0004788637161255,0.04277786612510681
295,1.0005619525909424,0.042355041950941086
296,1.0004826784133911,0.04190981388092041
297,1.0003983974456787,0.04145136848092079
298,1.0003623962402344,0.040983494371175766
299,1.000403642654419,0.040577858686447144
300,1.000413417816162,0.040103547275066376
301,1.0003738403320312,0.039611488580703735
302,1.0003284215927124,0.039293073117733
303,1.000303030014038,0.03889591619372368
304,1.0003156661987305,0.03849596157670021
305,1.0002952814102173,0.038044244050979614
306,1.0002532005310059,0.03765168413519859
307,1.0002440214157104,0.03722282126545906
308,1.0002049207687378,0.03683895245194435
309,1.0001901388168335,0.036494214087724686
310,1.0002120733261108,0.03614678606390953
311,1.0002025365829468,0.03580128401517868
312,1.0001362562179565,0.035482704639434814
313,1.0001252889633179,0.03510233759880066
314,1.0001466274261475,0.034768737852573395
315,1.0001616477966309,0.03437081724405289
316,1.0000817775726318,0.033975716680288315
317,1.0000758171081543,0.033597711473703384
318,1.0000672340393066,0.03325942903757095
319,1.000174880027771,0.032923534512519836
320,1.0002321004867554,0.03255011886358261
321,1.0002211332321167,0.03220445662736893
322,1.000208854675293,0.031870994716882706
323,1.0001672506332397,0.03154635801911354
324,1.0000990629196167,0.03121662326157093
325,1.0000189542770386,0.030896630138158798
326,1.0000673532485962,0.030569421127438545
327,1.0001006126403809,0.03026667609810829
328,1.0001857280731201,0.02998504228889942
329,1.0001640319824219,0.0297085028141737
330,1.0000280141830444,0.029422467574477196
331,1.0000287294387817,0.029134508222341537
332,1.0001461505889893,0.028824089094996452
333,1.0001850128173828,0.02851177379488945
334,1.0001169443130493,0.02820694074034691
335,1.0000460147857666,0.0278390534222126
336,0.9999473094940186,0.02749405801296234
337,0.9999335408210754,0.027193980291485786
338,0.9999300241470337,0.026884648948907852
339,0.9999839663505554,0.02661053277552128
340,1.0000089406967163,0.026295647025108337
341,1.0000890493392944,0.026040952652692795
342,1.0001115798950195,0.025753861293196678
343,1.000089168548584,0.025435198098421097
344,1.000002145767212,0.025129657238721848
345,1.0000070333480835,0.02481895312666893
346,1.0000011920928955,0.024648873135447502
347,1.000048041343689,0.02441074140369892
348,1.0001076459884644,0.024100301787257195
349,1.000127911567688,0.023848772048950195
350,1.000044345855713,0.023596342653036118
351,0.9999557733535767,0.02332286164164543
352,0.9999375343322754,0.023053351789712906
353,0.9999938607215881,0.022797295823693275
354,1.000113844871521,0.022545335814356804
355,1.0002148151397705,0.022378258407115936
356,1.0001611709594727,0.022127484902739525
357,1.0001204013824463,0.021953407675027847
358,1.0000624656677246,0.021740157157182693
359,1.0000898838043213,0.021499639376997948
360,1.0001040697097778,0.021209854632616043
361,1.0000358819961548,0.02098606340587139
362,0.9999911189079285,0.0207462627440691
363,1.0000019073486328,0.020603371784090996
364,1.000033974647522,0.020348938181996346
365,1.0000666379928589,0.020163454115390778
366,1.0000627040863037,0.019947851076722145
367,1.0000594854354858,0.019762704148888588
368,0.9999955892562866,0.019545752555131912
369,0.999920129776001,0.019321277737617493
370,0.9999532699584961,0.0191002506762743
371,1.0000312328338623,0.0189044289290905
372,1.0000383853912354,0.018683411180973053
373,0.9999923706054688,0.018502576276659966
374,0.9999573826789856,0.018117759376764297
375,0.9999337792396545,0.017982207238674164
376,0.9999900460243225,0.017902513965964317
377,1.0001202821731567,0.017759211361408234
378,1.0001991987228394,0.017622746527194977
379,1.000282645225525,0.017419444397091866
380,1.0001013278961182,0.01724874973297119
381,0.9998694062232971,0.017106056213378906
382,0.9998537302017212,0.016926653683185577
383,1.000002145767212,0.016781292855739594
384,1.0000747442245483,0.01662377268075943
385,1.0000741481781006,0.016449417918920517
386,1.000051498413086,0.016270702704787254
387,1.0000364780426025,0.016114678233861923
388,0.9999759793281555,0.015944259241223335
389,0.9999556541442871,0.01577250473201275
390,1.0000072717666626,0.015605748631060123
391,1.0000603199005127,0.015445206314325333
392,1.000053882598877,0.015285267494618893
393,1.0001143217086792,0.015077797695994377
394,1.0001364946365356,0.01492797676473856
395,1.0001516342163086,0.014762233011424541
396,1.0001180171966553,0.014599161222577095
397,1.000050663948059,0.01444491557776928
398,1.0000197887420654,0.01430355291813612
399,0.9999984502792358,0.014152520336210728
400,1.00006902217865,0.01403842493891716
401,1.0001057386398315,0.013895864598453045
402,1.0000816583633423,0.013754220679402351
403,1.0000274181365967,0.013567732647061348
404,0.9999405145645142,0.013416719622910023
405,0.9999557733535767,0.01320167351514101
406,1.0000249147415161,0.01315563265234232
407,1.0000958442687988,0.012931537814438343
408,1.0000317096710205,0.012835893779993057
409,0.9999678730964661,0.012708159163594246
410,0.9999540448188782,0.012537646107375622
411,1.0000947713851929,0.012407942675054073
412,1.0001113414764404,0.01227815356105566
413,1.0000391006469727,0.012192527763545513
414,0.9999021887779236,0.01205417700111866
415,0.9998854994773865,0.011918782256543636
416,0.9998540282249451,0.01180092804133892
417,0.9997979998588562,0.01165105402469635
418,0.9997692108154297,0.011565941385924816
419,0.9998719096183777,0.011438241228461266
420,0.9999673962593079,0.011301299557089806
421,1.000001072883606,0.011182475835084915
422,0.9999608993530273,0.011056450195610523
423,0.999931275844574,0.01093993429094553
424,0.999967098236084,0.010808384977281094
425,0.9999134540557861,0.010620523244142532
426,0.999866783618927,0.010580355301499367
427,0.9998764991760254,0.01043745968490839
428,0.999965488910675,0.010324133560061455
429,0.9999380707740784,0.010197160765528679
430,0.9998681545257568,0.010077551938593388
431,0.9998348951339722,0.009966708719730377
432,0.9999225735664368,0.009890967980027199
433,0.9999645948410034,0.009748426266014576
434,0.9999874234199524,0.009651663713157177
435,0.9999973773956299,0.009556368924677372
436,0.9999991059303284,0.009453926235437393
437,0.9999435544013977,0.009367115795612335
438,0.9998959302902222,0.009278413839638233
439,0.9998903870582581,0.009154417552053928
440,0.9998887777328491,0.009040937758982182
441,0.9998824596405029,0.00893818773329258
442,0.9998652338981628,0.008837811648845673
443,0.999923825263977,0.008745978586375713
444,0.9998934268951416,0.008654160425066948
445,0.9999135136604309,0.008574116975069046
446,0.9999375939369202,0.00846114195883274
447,0.9999640583992004,0.00838217232376337
448,0.9999651312828064,0.008300883695483208
449,0.9999528527259827,0.008208517916500568
450,0.9999169707298279,0.00811273418366909
451,0.9999115467071533,0.00803338922560215
452,0.9998787045478821,0.007970556616783142
453,0.9999169111251831,0.00787573866546154
454,0.9999029636383057,0.007815038785338402
455,0.9998733401298523,0.007730728946626186
456,0.9998990297317505,0.0076431166380643845
457,0.9999531507492065,0.007582735735923052
458,0.9999851584434509,0.007491884287446737
459,0.9999433755874634,0.007430997211486101
460,0.9999329447746277,0.007389547768980265
461,0.9998920559883118,0.007262453902512789
462,0.9998946785926819,0.007187142036855221
463,1.000003457069397,0.007118804845958948
464,1.0000648498535156,0.0070529780350625515
465,1.0000065565109253,0.006989539600908756
466,0.9999852776527405,0.006934890057891607
467,0.9999333620071411,0.0068666753359138966
468,0.9999100565910339,0.006820600479841232
469,0.9999373555183411,0.006746941711753607
470,1.0000673532485962,0.006665707100182772
471,1.0001417398452759,0.006606594193726778
472,1.0000900030136108,0.006504376418888569
473,0.9999456405639648,0.006432404741644859
474,0.9999263286590576,0.006365510169416666
475,1.0000205039978027,0.006302479188889265
476,1.0000553131103516,0.006217377260327339
477,1.000003457069397,0.006131496746093035
478,0.9999141097068787,0.00605840515345335
479,0.9998614192008972,0.005989859811961651
480,0.9999032616615295,0.005922245793044567
481,0.9999555349349976,0.005865035112947226
482,0.9999750256538391,0.005800541955977678
483,0.9999356269836426,0.0057229106314480305
484,0.9999240636825562,0.005646575707942247
485,0.9998943209648132,0.005585724953562021
486,0.9999832510948181,0.0055236248299479485
487,1.000058650970459,0.005470408126711845
488,1.0000697374343872,0.005400952883064747
489,1.000041127204895,0.005327462684363127
490,1.0000123977661133,0.005270257126539946
491,0.9999266862869263,0.0052297948859632015
492,0.9998506903648376,0.005179350730031729
493,0.9998171329498291,0.005104871466755867
494,0.9998589754104614,0.0050617665983736515
495,0.9998975992202759,0.004995032679289579
496,0.9999812245368958,0.004954506177455187
497,0.9999879598617554,0.00489358976483345
498,1.0000529289245605,0.004844859708100557
499,1.00005042552948,0.0047890422865748405
500,1.0000667572021484,0.004713325761258602
501,1.0000462532043457,0.004659281577914953
502,1.000092625617981,0.004586806986480951
503,1.000117540359497,0.004547854885458946
504,1.0001274347305298,0.0045000300742685795
505,1.0001312494277954,0.004430860280990601
506,1.0000900030136108,0.00438380753621459
507,1.0000969171524048,0.004324811510741711
508,1.0001640319824219,0.004281770437955856
509,1.0001966953277588,0.0042428974993526936
510,1.0001970529556274,0.004188761580735445
511,1.000166654586792,0.004158374387770891
512,1.0001341104507446,0.004110343754291534
513,1.0000925064086914,0.004066457040607929
514,1.0000746250152588,0.004008518531918526
515,1.0000697374343872,0.0039593009278178215
516,1.0000587701797485,0.0039256964810192585
517,1.0000073909759521,0.0038911025039851665
518,0.9999428391456604,0.0038520130328834057
519,0.999945878982544,0.003816104494035244
520,0.9999364614486694,0.0037640612572431564
521,0.9999421238899231,0.0037183768581598997
522,0.9998996257781982,0.0036844981368631124
523,0.9999127388000488,0.0036310998257249594
524,0.9999585747718811,0.0035916876513510942
525,0.9999240040779114,0.003564222250133753
526,0.9998805522918701,0.0035314196720719337
527,0.9998979568481445,0.0034799708519130945
528,0.9999517798423767,0.0034508127719163895
529,0.9999282956123352,0.0034168316051363945
530,0.9998706579208374,0.003382232505828142
531,0.9998732209205627,0.0033499859273433685
532,0.9998669028282166,0.0033198108430951834
533,0.9999533891677856,0.003278286661952734
534,1.0000427961349487,0.0032305950298905373
535,1.0000710487365723,0.0031842368189245462
536,1.0000667572021484,0.0031396751292049885
537,1.000051736831665,0.003088301746174693
538,1.0000097751617432,0.0030594943091273308
539,1.0000288486480713,0.0030189950484782457
540,1.000042200088501,0.002965963678434491
541,1.0000941753387451,0.0029404619708657265
542,1.0000706911087036,0.0029059203807264566
543,1.000040054321289,0.002874834928661585
544,0.9999979138374329,0.002835186431184411
545,0.9999750852584839,0.0028044101782143116
546,0.999938428401947,0.002762614516541362
547,0.9999490976333618,0.0027370003517717123
548,1.0000057220458984,0.0026952452026307583
549,1.0000406503677368,0.0026653835084289312
550,1.0000253915786743,0.0026272768154740334
551,0.9999348521232605,0.0026080242823809385
552,0.9999558925628662,0.0025789744686335325
553,0.9999929666519165,0.002553365658968687
554,1.0000029802322388,0.002499842317774892
555,0.9999741911888123,0.0024734875187277794
556,0.9999843835830688,0.002451279666274786
557,1.0000618696212769,0.0024113114923238754
558,1.0001121759414673,0.0023856223560869694
559,1.000113844871521,0.002376370597630739
560,1.0000884532928467,0.0023584184236824512
561,1.0000065565109253,0.002335665747523308
562,0.9999443888664246,0.0023145508021116257
563,0.999955415725708,0.0022855608258396387
564,1.0000412464141846,0.002235916443169117
565,1.0000966787338257,0.0022139709908515215
566,1.000101923942566,0.002182966098189354
567,1.0000663995742798,0.0021467506885528564
568,1.0000782012939453,0.0021224357187747955
569,1.0001001358032227,0.0020993389189243317
570,1.0000838041305542,0.0020726309157907963
571,1.000119686126709,0.002044551307335496
572,1.0001448392868042,0.002017302205786109
573,1.0001076459884644,0.0019818965811282396
574,1.000073790550232,0.001967853168025613
575,1.0000413656234741,0.001953954342752695
576,1.0000642538070679,0.0019332285737618804
577,1.0001472234725952,0.0019101115176454186
578,1.000192403793335,0.0018897991394624114
579,1.0002186298370361,0.0018655667081475258
580,1.0001903772354126,0.0018471298972144723
581,1.0001906156539917,0.001830867724493146
582,1.0001931190490723,0.001813368173316121
583,1.0001786947250366,0.0017977970419451594
584,1.0001329183578491,0.001772905234247446
585,1.0001283884048462,0.001752646523527801
586,1.0001709461212158,0.0017249253578484058
587,1.0001424551010132,0.001717206323519349
588,1.0001497268676758,0.0016930937999859452
589,1.0001426935195923,0.0016663616988807917
590,1.0001437664031982,0.0016390550881624222
591,1.000165581703186,0.0016320422291755676
592,1.000165343284607,0.0015995671274140477
593,1.0001546144485474,0.0015918472781777382
594,1.0001004934310913,0.0015644694212824106
595,1.0000712871551514,0.0015460776630789042
596,1.0000975131988525,0.0015273495810106397
597,1.0001190900802612,0.0015013831434771419
598,1.0001568794250488,0.0014771722489967942
599,1.0001609325408936,0.00146165129262954
600,1.0001617670059204,0.0014420608058571815
601,1.0001533031463623,0.0014242248144000769
602,1.000184416770935,0.0014076048973947763
603,1.0002777576446533,0.0013902029022574425
604,1.0003318786621094,0.0013625981518998742
605,1.0003209114074707,0.001335052540525794
606,1.0002050399780273,0.001321284449659288
607,1.0001429319381714,0.0013030240079388022
608,1.0001651048660278,0.0012795674847438931
609,1.000224232673645,0.0012655124301090837
610,1.0002379417419434,0.0012703496031463146
611,1.0002624988555908,0.0012569385580718517
612,1.000212550163269,0.0012415973469614983
613,1.000158429145813,0.0012373820645734668
614,1.0001389980316162,0.0012236619368195534
615,1.0001791715621948,0.0012108861701563
616,1.000252604484558,0.0011918533127754927
617,1.000264286994934,0.0011780504137277603
618,1.0002045631408691,0.0011661744210869074
619,1.000185489654541,0.001148568349890411
620,1.0002037286758423,0.0011265897192060947
621,1.0002280473709106,0.0011094532674178481
622,1.0002535581588745,0.0011086172889918089
623,1.0002870559692383,0.0010932735167443752
624,1.0003241300582886,0.0010798792354762554
625,1.0003137588500977,0.0010719387792050838
626,1.000277042388916,0.0010653219651430845
627,1.0002846717834473,0.0010487763211131096
628,1.0003008842468262,0.001038042944855988
629,1.0003033876419067,0.0010298711713403463
630,1.0002976655960083,0.0010098902275785804
631,1.0002152919769287,0.0009925069753080606
632,1.0002013444900513,0.0009750229655764997
633,1.0002589225769043,0.0009589848341420293
634,1.0002833604812622,0.0009546953369863331
635,1.0002673864364624,0.0009387622121721506
636,1.0002257823944092,0.0009329807362519205
637,1.0002200603485107,0.0009164387010969222
638,1.0002241134643555,0.0009012422524392605
639,1.0002284049987793,0.0008968981564976275
640,1.00023353099823,0.0008819405338726938
641,1.0002237558364868,0.000867664348334074
642,1.0001935958862305,0.0008546020835638046
643,1.0001944303512573,0.0008394882897846401
644,1.0002264976501465,0.0008267028606496751
645,1.0002340078353882,0.0008257480803877115
646,1.0002144575119019,0.000807571632321924
647,1.0001951456069946,0.0007972391322255135
648,1.0002013444900513,0.0007923145312815905
649,1.0001980066299438,0.000781149254180491
650,1.0002150535583496,0.0007692784420214593
651,1.0002319812774658,0.0007574143237434328
652,1.0002464056015015,0.000742074626032263
653,1.0002529621124268,0.0007344204932451248
654,1.0002670288085938,0.0007244255975820124
655,1.0002598762512207,0.0007148957811295986
656,1.000244379043579,0.0007010797271504998
657,1.0002776384353638,0.0006842660368420184
658,1.000317096710205,0.0006585092633031309
659,1.0003058910369873,0.0006682131788693368
660,1.0003458261489868,0.0006688839057460427
661,1.0003769397735596,0.0006546371732838452
662,1.0002920627593994,0.0006550105172209442
663,1.0001721382141113,0.0006474045221693814
664,1.000137448310852,0.0006435044342651963
665,1.0002628564834595,0.0006329327006824315
666,1.0003527402877808,0.0006221334333531559
667,1.000408411026001,0.0006078884471207857
668,1.00033700466156,0.0005993787781335413
669,1.000242829322815,0.0005893984925933182
670,1.0002326965332031,0.000580269901547581
671,1.0001870393753052,0.0005757785402238369
672,1.0001581907272339,0.000568832503631711
673,1.000183343887329,0.0005585925537161529
674,1.0002163648605347,0.0005493272328749299
675,1.000191330909729,0.0005424319533631206
676,1.0002247095108032,0.0005348875420168042
677,1.000287652015686,0.0005242381594143808
678,1.000261902809143,0.0005159033462405205
679,1.0002459287643433,0.0005072547355666757
680,1.0002641677856445,0.0005022902623750269
681,1.0002655982971191,0.0004944743704982102
682,1.0002583265304565,0.0004877108440268785
683,1.0002821683883667,0.0004793311527464539
684,1.000312328338623,0.00047052151057869196
685,1.0003015995025635,0.0004634107172023505
686,1.000286340713501,0.0004551135061774403
687,1.0002328157424927,0.0004478188056964427
688,1.000218391418457,0.0004458120674826205
689,1.0002050399780273,0.0004392757546156645
690,1.0002251863479614,0.00043696429929696023
691,1.0002236366271973,0.0004338102007750422
692,1.0001970529556274,0.00043093826388940215
693,1.0002079010009766,0.0004249407793395221
694,1.000221848487854,0.00041504521504975855
695,1.0002050399780273,0.00040885398630052805
696,1.0002387762069702,0.0004042945511173457
697,1.0002259016036987,0.0003953932027798146
698,1.0001745223999023,0.00039286300307139754
699,1.0001096725463867,0.0003891160013154149
700,1.000127911567688,0.0003802412247750908
701,1.0001574754714966,0.00038017655606381595
702,1.0001285076141357,0.0003747781156562269
703,1.0001227855682373,0.00037099214387126267
704,1.000124454498291,0.0003623280208557844
705,1.000146508216858,0.0003554708673618734
706,1.0002021789550781,0.0003523572231642902
707,1.0002232789993286,0.00034937440068461
708,1.000221610069275,0.00034302996937185526
709,1.000288963317871,0.000337691861204803
710,1.0003281831741333,0.000336295401211828
711,1.0003011226654053,0.0003341025148984045
712,1.0002809762954712,0.0003315267385914922
713,1.000231385231018,0.0003271030727773905
714,1.0002374649047852,0.00032351387199014425
715,1.000285029411316,0.0003184453526046127
716,1.0002819299697876,0.0003138171450700611
717,1.0002400875091553,0.0003101522452197969
718,1.0002237558364868,0.00030466861790046096
719,1.0002400875091553,0.0003014358226209879
720,1.000239372253418,0.00029675301630049944
721,1.0002248287200928,0.00029559736140072346
722,1.0002589225769043,0.00029260123847052455
723,1.0002520084381104,0.0002872378099709749
724,1.0002292394638062,0.00028314287192188203
725,1.0001733303070068,0.00027737164054997265
726,1.000242829322815,0.00027027702890336514
727,1.000246524810791,0.0002681287005543709
728,1.0001989603042603,0.0002656114811543375
729,1.000130295753479,0.0002628707734402269
730,1.0001410245895386,0.00026093097403645515
731,1.0001661777496338,0.00025694534997455776
732,1.0002208948135376,0.00025138587807305157
733,1.0002192258834839,0.000249432516284287
734,1.0002162456512451,0.00024512180243618786
735,1.0001859664916992,0.0002401544916210696
736,1.000168800354004,0.00023743022757116705
737,1.0001020431518555,0.0002340267674298957
738,1.000017762184143,0.00023089913884177804
739,1.0000039339065552,0.0002246725489385426
740,1.000031590461731,0.00022361242736224085
741,1.0000545978546143,0.00022104094387032092
742,1.0000110864639282,0.00021847433527000248
743,0.9999935030937195,0.00021472932712640613
744,1.000052571296692,0.00021121629106346518
745,1.0000771284103394,0.000210104655707255
746,1.0000625848770142,0.00020785861124750227
747,0.9999969601631165,0.00020299013704061508
748,0.9999696612358093,0.00020170881180092692
749,1.0000361204147339,0.00019830658857244998
750,1.0001096725463867,0.0001948796125361696
751,1.0000696182250977,0.00019219846581108868
752,1.000045657157898,0.00018854154041036963
753,1.0000531673431396,0.0001861720229499042
754,1.0000708103179932,0.00018296299094799906
755,1.000069260597229,0.00018020653806161135
756,1.0000691413879395,0.00017730719991959631
757,1.0000673532485962,0.00017352215945720673
758,1.0000759363174438,0.000172254498465918
759,1.000072956085205,0.00017137920076493174
760,1.0000735521316528,0.00016899804177228361
761,1.0000672340393066,0.00016678446263540536
762,1.0000518560409546,0.0001633872016100213
763,1.0000834465026855,0.0001613698696019128
764,1.0000783205032349,0.00015951393288560212
765,1.0000485181808472,0.00015885234461165965
766,1.0000150203704834,0.00015724233526270837
767,1.0001050233840942,0.00015330655151046813
768,1.000171422958374,0.0001506416592746973
769,1.000161051750183,0.00014728764654137194
770,1.000107765197754,0.00014436402125284076
771,1.0000766515731812,0.00014153579832054675
772,1.000069260597229,0.00013946849503554404
773,1.000191569328308,0.0001377352891722694
774,1.0002106428146362,0.0001346286735497415
775,1.0002161264419556,0.00013182284601498395
776,1.0001987218856812,0.00013111646694596857
777,1.0002471208572388,0.0001305954938288778
778,1.0002130270004272,0.00013049037079326808
779,1.000145435333252,0.00012794380018021911
780,1.0001013278961182,0.00012584321666508913
781,1.0000332593917847,0.00012357682862784714
782,1.0000255107879639,0.0001238597760675475
783,1.0000689029693604,0.00012237283226568252
784,1.0000931024551392,0.0001205185180879198
785,1.0000534057617188,0.00011996352986898273
786,0.9999982714653015,0.00011728920799214393
787,0.9999334216117859,0.0001145393616752699
788,1.0000033378601074,0.00011419862858019769
789,1.0000933408737183,0.00011187788913957775
790,1.0001215934753418,0.00011027531581930816
791,1.0001517534255981,0.00010909405682468787
792,1.0001455545425415,0.00010788694635266438
793,1.0000975131988525,0.00010681369167286903
794,1.0000580549240112,0.00010613194899633527
795,1.0000611543655396,0.00010468278924236074
796,1.0000635385513306,0.000102309524663724
797,1.0001355409622192,0.00010125276457984
798,1.0001529455184937,9.978870366467163e-05
799,1.000109314918518,9.86901213764213e-05
800,1.0000604391098022,9.753788617672399e-05
801,1.0000271797180176,9.572350245434791e-05
802,1.0000381469726562,9.408011828782037e-05
803,1.0000262260437012,9.231528383679688e-05
804,0.9999436140060425,9.100349416257814e-05
805,0.9999019503593445,8.990397327579558e-05
806,1.00002920627594,8.797725604381412e-05
807,1.0000617504119873,8.711912232683972e-05
808,0.999972403049469,8.606402116129175e-05
809,0.9999756813049316,8.448425069218501e-05
810,1.000059723854065,8.328176045324653e-05
811,1.0000675916671753,8.135973621392623e-05
812,1.0000325441360474,8.01694841356948e-05
813,1.0000377893447876,7.898910553194582e-05
814,1.0000483989715576,7.808425289113075e-05
815,0.9999834299087524,7.632089545950294e-05
816,0.9999549984931946,7.491244468837976e-05
817,0.9999465346336365,7.382650073850527e-05
818,1.0000038146972656,7.246111636050045e-05
819,1.0000131130218506,7.136938802432269e-05
820,1.0000405311584473,7.20605457900092e-05
821,1.0000957250595093,7.106828707037494e-05
822,1.000159502029419,7.045047095743939e-05
823,1.0001389980316162,6.923016917426139e-05
824,1.0001261234283447,6.831251812400296e-05
825,1.000119686126709,6.76609852234833e-05
826,1.0001167058944702,6.671909795841202e-05
827,1.0000776052474976,6.599622429348528e-05
828,1.0000373125076294,6.445566395996138e-05
829,0.9999610185623169,6.35492178844288e-05
830,0.9999511241912842,6.24154054094106e-05
831,0.9999387264251709,6.196224421728402e-05
832,0.9999736547470093,6.141872290754691e-05
833,0.9999797344207764,6.095562639529817e-05
834,1.000023365020752,5.976979446131736e-05
835,1.0000337362289429,5.834777039126493e-05
836,1.0000247955322266,5.824858453706838e-05
837,1.000101923942566,5.752308788942173e-05
838,1.0001389980316162,5.693340062862262e-05
839,1.000106930732727,5.606541526503861e-05
840,1.0000711679458618,5.5184147640829906e-05
841,1.0000574588775635,5.444226189865731e-05
842,1.0000689029693604,5.358977796277031e-05
843,1.0000370740890503,5.2433719247346744e-05
844,1.0000814199447632,5.2040508307982236e-05
845,1.0001336336135864,5.1223520131316036e-05
846,1.0001394748687744,5.030646934756078e-05
847,1.00017249584198,4.924486347590573e-05
848,1.0001145601272583,4.8554022214375436e-05
849,1.0001213550567627,4.788104706676677e-05
850,1.0000783205032349,4.705622995970771e-05
851,1.000119924545288,4.6430319343926385e-05
852,1.000110149383545,4.594847996486351e-05
853,1.0001323223114014,4.501349394558929e-05
854,1.0001029968261719,4.4458138290792704e-05
855,1.0001468658447266,4.35534784628544e-05
856,1.000152587890625,4.280372377252206e-05
857,1.0001510381698608,4.242579234414734e-05
858,1.0001623630523682,4.198805982014164e-05
859,1.0001510381698608,4.1375267755938694e-05
860,1.0001585483551025,4.051081123179756e-05
861,1.0001338720321655,3.988248136010952e-05
862,1.0001018047332764,3.908449434675276e-05
863,1.000144600868225,3.81347635993734e-05
864,1.0001435279846191,3.766743975575082e-05
865,1.0001531839370728,3.7133322621230036e-05
866,1.0001399517059326,3.6462741263676435e-05
867,1.0002081394195557,3.584401201806031e-05
868,1.0002198219299316,3.5104148992104456e-05
869,1.000182032585144,3.476832353044301e-05
870,1.000115156173706,3.408771590329707e-05
871,1.000147819519043,3.351243503857404e-05
872,1.0001940727233887,3.291835309937596e-05
873,1.0002145767211914,3.253683098591864e-05
874,1.0002434253692627,3.1515166483586654e-05
875,1.0002777576446533,3.099768946412951e-05
876,1.0002541542053223,3.044974982913118e-05
877,1.0001797676086426,2.9894245017203502e-05
878,1.0001213550567627,2.9230453947093338e-05
879,1.0001378059387207,2.8674396162386984e-05
880,1.0001561641693115,2.8136608307249844e-05
881,1.0001484155654907,2.7856485758093186e-05
882,1.0001975297927856,2.756957292149309e-05
883,1.0001609325408936,2.7396363293519244e-05
884,1.0001106262207031,2.69724569079699e-05
885,1.0001757144927979,2.6555802833172493e-05
886,1.0001674890518188,2.6104931748704985e-05
887,1.0001263618469238,2.5989405912696384e-05
888,1.0000579357147217,2.566215698607266e-05
889,1.000044822692871,2.5280762201873586e-05
890,1.0000724792480469,2.4763543478911743e-05
891,1.0000274181365967,2.4594335627625696e-05
892,0.9999920129776001,2.4275203031720594e-05
893,0.9999861121177673,2.3866217816248536e-05
894,0.9999733567237854,2.340649371035397e-05
895,1.0000314712524414,2.3087775844032876e-05
896,1.0000548362731934,2.261640656797681e-05
897,1.000091314315796,2.2083868316258304e-05
898,1.0001378059387207,2.1706253392039798e-05
899,1.000148892402649,2.173064240196254e-05
900,1.0000979900360107,2.148516614397522e-05
901,1.0000767707824707,2.1170515537960455e-05
902,1.0000598430633545,2.0979474356863648e-05
903,1.0000954866409302,2.075371958198957e-05
904,1.000190258026123,2.0356919776531868e-05
905,1.0002713203430176,1.997082836169284e-05
906,1.0002433061599731,1.960558620339725e-05
907,1.0001946687698364,1.9411554603721015e-05
908,1.000199317932129,1.9113645976176485e-05
909,1.0002104043960571,1.8829427062883042e-05
910,1.0002635717391968,1.8501665181247517e-05
911,1.0002628564834595,1.8199190890300088e-05
912,1.0001864433288574,1.7843753084889613e-05
913,1.000144600868225,1.7550755728734657e-05
914,1.0001567602157593,1.721085027384106e-05
915,1.0002158880233765,1.695716673566494e-05
916,1.0002756118774414,1.6598920410615392e-05
917,1.0002838373184204,1.621611590962857e-05
918,1.0002360343933105,1.5962972611305304e-05
919,1.000227928161621,1.5696208720328286e-05
920,1.0002222061157227,1.5502768292208202e-05
921,1.000168800354004,1.5389952750410885e-05
922,1.0001661777496338,1.4959492546040565e-05
923,1.00017249584198,1.4704798559250776e-05
924,1.0002493858337402,1.4492929949483369e-05
925,1.000258207321167,1.4161199032969307e-05
926,1.0002636909484863,1.3839798157277983e-05
927,1.000266432762146,1.3389430932875257e-05
928,1.0003552436828613,1.3084277270536404e-05
929,1.0003670454025269,1.2608182260009926e-05
930,1.0002962350845337,1.2455834621505346e-05
931,1.0003023147583008,1.2063141184626147e-05
932,1.0003199577331543,1.1745764822990168e-05
933,1.0003230571746826,1.1591180737013929e-05
934,1.0003674030303955,1.1227162758586928e-05
935,1.0004510879516602,1.0999425285262987e-05
936,1.000559687614441,1.0843412383110262e-05
937,1.0005234479904175,1.0614625352900475e-05
938,1.0004799365997314,1.0272299732605461e-05
939,1.0004318952560425,9.999782378145028e-06
940,1.0004209280014038,9.702410352474544e-06
941,1.0003951787948608,9.449843673792202e-06
942,1.0004520416259766,9.234616300091147e-06
943,1.000447154045105,8.921043445297983e-06
944,1.0003705024719238,8.713849638297688e-06
945,1.0003501176834106,8.537659596186131e-06
946,1.000388264656067,8.405160770053044e-06
947,1.0004446506500244,8.160947800206486e-06
948,1.0004581212997437,7.952558917168062e-06
949,1.0004312992095947,7.801540959917475e-06
950,1.0004240274429321,7.551550424977904e-06
951,1.000477910041809,7.406145869026659e-06
952,1.000399112701416,7.252337127283681e-06
953,1.0003752708435059,7.090030976542039e-06
954,1.0004419088363647,6.949107500986429e-06
955,1.000490665435791,6.705210580548737e-06
956,1.0004456043243408,6.54190671411925e-06
957,1.0004278421401978,6.413640676328214e-06
958,1.000515103340149,6.314948223007377e-06
959,1.0005613565444946,6.136921001598239e-06
960,1.000486969947815,5.985795723972842e-06
961,1.0003576278686523,5.889525255042827e-06
962,1.000361442565918,5.756520295108203e-06
963,1.0003546476364136,5.536999196920078e-06
964,1.0003747940063477,5.399208475864725e-06
965,1.000409483909607,5.3142621254664846e-06
966,1.000410795211792,5.257722477836069e-06
967,1.000365138053894,5.153407528268872e-06
968,1.0004252195358276,5.0254429879714735e-06
969,1.0004271268844604,4.924887889501406e-06
970,1.0003890991210938,4.7343082769657485e-06
971,1.000426173210144,4.633177013602108e-06
972,1.0003957748413086,4.530056230578339e-06
973,1.0003776550292969,4.414616796566406e-06
974,1.0003910064697266,4.328884642745834e-06
975,1.0003615617752075,4.2039841900987085e-06
976,1.0004056692123413,4.09240965382196e-06
977,1.0004048347473145,3.963181825383799e-06
978,1.0004397630691528,3.889687832270283e-06
979,1.000403881072998,3.8311768548737746e-06
980,1.0003726482391357,3.7397624055302003e-06
981,1.0004196166992188,3.6462645311985398e-06
982,1.0004503726959229,3.521779490256449e-06
983,1.0004656314849854,3.464144356257748e-06
984,1.0003998279571533,3.3679200441838475e-06
985,1.000375509262085,3.2798072879813844e-06
986,1.0003643035888672,3.2191112495638663e-06
987,1.000350832939148,3.140309672744479e-06
988,1.0003430843353271,3.0796816190559184e-06
989,1.0003540515899658,3.0216656341508497e-06
990,1.000401258468628,2.9594255011033965e-06
991,1.0003823041915894,2.8934996407770086e-06
992,1.0003939867019653,2.8192303034302313e-06
993,1.0003873109817505,2.7766179755417397e-06
994,1.0003712177276611,2.725588501562015e-06
995,1.000302791595459,2.6671903015085263e-06
996,1.000264286994934,2.6033014819404343e-06
997,1.0002086162567139,2.5649549115769332e-06
998,1.0001981258392334,2.5001706944749458e-06
999,1.0001487731933594,2.4651851617818465e-06


==> a_star_weights_1000_50_imagenet_box_inpainting.csv <==
t,a_p,a_l
0,1.2772445678710938,5.336464881896973
1,1.163199543952942,4.05193567276001
2,1.1120420694351196,3.445596933364868
3,1.084028720855713,2.995469570159912
4,1.0667582750320435,2.518171787261963
5,1.0556061267852783,2.2329134941101074
6,1.0465072393417358,1.874601125717163
7,1.0397053956985474,1.569027304649353
8,1.0362498760223389,1.412211537361145
9,1.0327662229537964,1.3354750871658325
10,1.0298603773117065,1.18055260181427
11,1.0270229578018188,1.039676308631897
12,1.0250294208526611,0.9433884620666504
13,1.023634672164917,0.8542972803115845
14,1.0221022367477417,0.7915094494819641
15,1.02091646194458,0.7060148119926453
16,1.0193973779678345,0.6425590515136719
17,1.0186468362808228,0.5913314819335938
18,1.0176979303359985,0.5405261516571045
19,1.0171490907669067,0.5212038159370422
20,1.0163527727127075,0.45642584562301636
21,1.0154846906661987,0.4311133623123169
22,1.015026330947876,0.4196014404296875
23,1.0144327878952026,0.38922107219696045
24,1.0140284299850464,0.35718145966529846
25,1.012740135192871,0.301939457654953
26,1.013187289237976,0.3213731348514557
27,1.0126912593841553,0.3054544925689697
28,1.0121815204620361,0.28612038493156433
29,1.0117223262786865,0.2684497833251953
30,1.0115855932235718,0.2524779736995697
31,1.011222004890442,0.24127590656280518
32,1.0099730491638184,0.17699050903320312
33,1.0105328559875488,0.21269692480564117
34,1.0101858377456665,0.20539677143096924
35,1.0098344087600708,0.19421201944351196
36,1.0098856687545776,0.18261167407035828
37,1.0092507600784302,0.16368551552295685
38,1.009221076965332,0.1675904542207718
39,1.0091707706451416,0.16292661428451538
40,1.0089644193649292,0.15253691375255585
41,1.008891224861145,0.14916527271270752
42,1.008664846420288,0.14400824904441833
43,1.0083141326904297,0.12402620911598206
44,1.0084208250045776,0.12910911440849304
45,1.0081833600997925,0.12703900039196014
46,1.0080912113189697,0.12101370841264725
47,1.0078853368759155,0.11765620857477188
48,1.0077741146087646,0.11356722563505173
49,1.0077165365219116,0.10317187756299973
50,1.007537841796875,0.10470960289239883
51,1.0075244903564453,0.1006084531545639
52,1.0075180530548096,0.0976485088467598
53,1.0073713064193726,0.09442300349473953
54,1.0071502923965454,0.09106035530567169
55,1.0070085525512695,0.08620700985193253
56,1.0069236755371094,0.08425751328468323
57,1.0068813562393188,0.08282360434532166
58,1.0068339109420776,0.079256571829319
59,1.0067059993743896,0.07441575825214386
60,1.0065480470657349,0.07176214456558228
61,1.0064599514007568,0.0718352273106575
62,1.0065898895263672,0.07098666578531265
63,1.0066604614257812,0.07068989425897598
64,1.006455659866333,0.06863903999328613
65,1.0063828229904175,0.06662765890359879
66,1.0062254667282104,0.06476979702711105
67,1.006233811378479,0.06260383129119873
68,1.0061320066452026,0.06129341572523117
69,1.0061041116714478,0.056154876947402954
70,1.00586998462677,0.05828991159796715
71,1.005845308303833,0.05693691223859787
72,1.0059996843338013,0.055013805627822876
73,1.005837321281433,0.054117556661367416
74,1.005890130996704,0.0530269555747509
75,1.0057791471481323,0.05173991993069649
76,1.005537748336792,0.05046716332435608
77,1.0057352781295776,0.048955582082271576
78,1.005638599395752,0.047929856926202774
79,1.0055890083312988,0.04592201113700867
80,1.0054357051849365,0.04530739784240723
81,1.0054258108139038,0.04455508664250374
82,1.005318284034729,0.043655116111040115
83,1.005445122718811,0.042513199150562286
84,1.0052568912506104,0.04162364825606346
85,1.0052201747894287,0.04071807488799095
86,1.0051859617233276,0.039837248623371124
87,1.0051811933517456,0.03894836828112602
88,1.0051780939102173,0.03799726441502571
89,1.0050809383392334,0.037229642271995544
90,1.0050430297851562,0.036304209381341934
91,1.0049844980239868,0.035517822951078415
92,1.0050344467163086,0.03455936536192894
93,1.004933476448059,0.03382865712046623
94,1.0048742294311523,0.03310380131006241
95,1.0049165487289429,0.03241581469774246
96,1.0047125816345215,0.03179386630654335
97,1.0047314167022705,0.031181320548057556
98,1.0047281980514526,0.030564039945602417
99,1.004579782485962,0.02906886488199234
100,1.0046008825302124,0.029356148093938828
101,1.0045796632766724,0.028730077669024467
102,1.0046077966690063,0.028225243091583252
103,1.00453782081604,0.027696942910552025
104,1.0043615102767944,0.02718043513596058
105,1.0044739246368408,0.026529112830758095
106,1.0044596195220947,0.026106558740139008
107,1.0042552947998047,0.02561166137456894
108,1.004325032234192,0.02502841129899025
109,1.0042619705200195,0.02475522644817829
110,1.0042506456375122,0.024326426908373833
111,1.0041630268096924,0.02385271154344082
112,1.0041117668151855,0.023541714996099472
113,1.004075050354004,0.02306835725903511
114,1.0040658712387085,0.02267252467572689
115,1.0040286779403687,0.022193588316440582
116,1.0040500164031982,0.021903958171606064
117,1.0039527416229248,0.020860811695456505
118,1.0039894580841064,0.021207967773079872
119,1.0039364099502563,0.020818505436182022
120,1.0039310455322266,0.020446764305233955
121,1.0039104223251343,0.0199994295835495
122,1.0039148330688477,0.019667787477374077
123,1.0038764476776123,0.019376663491129875
124,1.0037527084350586,0.019016923382878304
125,1.0037696361541748,0.018696948885917664
126,1.0038697719573975,0.018349042162299156
127,1.0038466453552246,0.01812022365629673
128,1.0038403272628784,0.01795339770615101
129,1.0038245916366577,0.0176994688808918
130,1.00379478931427,0.017406146973371506
131,1.0038453340530396,0.01716109924018383
132,1.0037761926651,0.01687033101916313
133,1.0037624835968018,0.01663292944431305
134,1.0037280321121216,0.01635531149804592
135,1.0037378072738647,0.016134899109601974
136,1.0036479234695435,0.015897395089268684
137,1.0037643909454346,0.015413704328238964
138,1.0037086009979248,0.015409811399877071
139,1.0037479400634766,0.015190258622169495
140,1.0036799907684326,0.014954390935599804
141,1.0036908388137817,0.01475678849965334
142,1.0036128759384155,0.014550413936376572
143,1.003659963607788,0.014323835261166096
144,1.0035830736160278,0.0141340596601367
145,1.0036401748657227,0.01391321886330843
146,1.003602385520935,0.01369048934429884
147,1.0035549402236938,0.0134727219119668
148,1.0034881830215454,0.013287649489939213
149,1.0035436153411865,0.013072666712105274
150,1.003503680229187,0.012858034111559391
151,1.0035923719406128,0.0126405730843544
152,1.0035943984985352,0.012431993149220943
153,1.003409504890442,0.012165037915110588
154,1.0035877227783203,0.012126450426876545
155,1.0035550594329834,0.011971710249781609
156,1.0035209655761719,0.01184296514838934
157,1.003495454788208,0.011659565381705761
158,1.0034526586532593,0.011480924673378468
159,1.0034700632095337,0.011312580667436123
160,1.0034022331237793,0.011189348064363003
161,1.0034440755844116,0.011022292077541351
162,1.0033748149871826,0.010821778327226639
163,1.003268837928772,0.010740246623754501
164,1.003179907798767,0.010578860528767109
165,1.0031672716140747,0.01041592936962843
166,1.003130555152893,0.01017516478896141
167,1.003147840499878,0.01012885756790638
168,1.0032119750976562,0.009991119615733624
169,1.003173828125,0.009831604547798634
170,1.0030512809753418,0.009718120098114014
171,1.0031139850616455,0.009593561291694641
172,1.003186583518982,0.009450746700167656
173,1.0031204223632812,0.00933921616524458
174,1.0031307935714722,0.009206335060298443
175,1.0030803680419922,0.009087099693715572
176,1.0030182600021362,0.008915400132536888
177,1.0030416250228882,0.00877111591398716
178,1.003015398979187,0.008636090904474258
179,1.0029805898666382,0.008611706085503101
180,1.002903938293457,0.008546968922019005
181,1.0029270648956299,0.008437649346888065
182,1.0028642416000366,0.00836164690554142
183,1.0028895139694214,0.008260306902229786
184,1.0028135776519775,0.008164173923432827
185,1.0027999877929688,0.008007630705833435
186,1.002790927886963,0.007944023236632347
187,1.0027438402175903,0.007809039670974016
188,1.002747893333435,0.007770311087369919
189,1.0028343200683594,0.007680451963096857
190,1.0027836561203003,0.0075705223716795444
191,1.002720832824707,0.00745603209361434
192,1.0025713443756104,0.007182545494288206
193,1.0028076171875,0.007118948735296726
194,1.0026886463165283,0.007147755939513445
195,1.0026826858520508,0.00709758372977376
196,1.0025818347930908,0.0069472938776016235
197,1.0026801824569702,0.006914213299751282
198,1.0025392770767212,0.006859698798507452
199,1.0026031732559204,0.0067634377628564835
200,1.0025546550750732,0.006671893876045942
201,1.002553105354309,0.006615672260522842
202,1.0024465322494507,0.00655859662219882
203,1.0026148557662964,0.006463648751378059
204,1.002649188041687,0.006401197984814644
205,1.0025856494903564,0.006327817682176828
206,1.0025761127471924,0.00626590009778738
207,1.0025465488433838,0.006192299537360668
208,1.0025665760040283,0.006107708439230919
209,1.0024791955947876,0.006016211584210396
210,1.0024536848068237,0.005959406495094299
211,1.0023635625839233,0.005944183096289635
212,1.0024285316467285,0.005868930835276842
213,1.0024664402008057,0.005780464969575405
214,1.0023373365402222,0.005730948876589537
215,1.0023609399795532,0.005695325322449207
216,1.0025092363357544,0.005619884934276342
217,1.0023984909057617,0.005529085639864206
218,1.0024362802505493,0.005489398259669542
219,1.002387523651123,0.005388037767261267
220,1.0024518966674805,0.005341189447790384
221,1.0024198293685913,0.005320247728377581
222,1.0024760961532593,0.005296109244227409
223,1.0022964477539062,0.005205388180911541
224,1.0023339986801147,0.00514241075143218
225,1.002279281616211,0.005093927029520273
226,1.0023020505905151,0.005052819848060608
227,1.0022433996200562,0.004994926042854786
228,1.002309799194336,0.004948921035975218
229,1.0022591352462769,0.004916750360280275
230,1.0021721124649048,0.00484724435955286
231,1.002223014831543,0.004791238810867071
232,1.002030849456787,0.004726343788206577
233,1.0020558834075928,0.004662894178181887
234,1.002065896987915,0.004584586247801781
235,1.0020451545715332,0.004529956728219986
236,1.0020543336868286,0.0044953301548957825
237,1.002122163772583,0.004407966509461403
238,1.002071738243103,0.004385824780911207
239,1.0020339488983154,0.0044013746082782745
240,1.002058982849121,0.004347894340753555
241,1.0020627975463867,0.004318718332797289
242,1.0019986629486084,0.004253671504557133
243,1.0019067525863647,0.004216071218252182
244,1.0019407272338867,0.004182678181678057
245,1.002000093460083,0.004087901674211025
246,1.0019981861114502,0.004083753097802401
247,1.0020164251327515,0.004017592873424292
248,1.0020250082015991,0.0039830440655350685
249,1.0021326541900635,0.003916840068995953
250,1.0020036697387695,0.00385293853469193
251,1.0020393133163452,0.0038541676476597786
252,1.0020935535430908,0.0038328878581523895
253,1.0021238327026367,0.0037995483726263046
254,1.0021177530288696,0.0037609387654811144
255,1.0020819902420044,0.003711863188073039
256,1.0020155906677246,0.003666136646643281
257,1.0020142793655396,0.0036264886148273945
258,1.0019277334213257,0.003583995858207345
259,1.0021307468414307,0.003497910685837269
260,1.0020105838775635,0.0034808183554559946
261,1.0019780397415161,0.0034352540969848633
262,1.0019458532333374,0.003427949734032154
263,1.001814365386963,0.003394076833501458
264,1.0019489526748657,0.003351254388689995
265,1.001916527748108,0.0033019057009369135
266,1.0017763376235962,0.0032536094076931477
267,1.0018659830093384,0.003230347065255046
268,1.0019081830978394,0.0031937616877257824
269,1.0019758939743042,0.003139171516522765
270,1.00190269947052,0.003111844416707754
271,1.0018099546432495,0.003092594910413027
272,1.001869559288025,0.0030453382059931755
273,1.001774549484253,0.0030126662459224463
274,1.001830816268921,0.003007897175848484
275,1.0018292665481567,0.0029761267360299826
276,1.0019781589508057,0.002949486719444394
277,1.001800298690796,0.002927363384515047
278,1.001849889755249,0.002902999520301819
279,1.0016447305679321,0.002861609449610114
280,1.0017967224121094,0.002849297598004341
281,1.0018515586853027,0.002810010453686118
282,1.0017091035842896,0.00278884987346828
283,1.0017164945602417,0.0027556985151022673
284,1.0017268657684326,0.0027270223945379257
285,1.0017224550247192,0.0026704499032348394
286,1.001645565032959,0.0026565841399133205
287,1.0016273260116577,0.0026292218826711178
288,1.00172758102417,0.002588366623967886
289,1.001605749130249,0.002578258514404297
290,1.0017249584197998,0.0025636565405875444
291,1.0016566514968872,0.002530511934310198
292,1.0015689134597778,0.002498102141544223
293,1.0014792680740356,0.002456359099596739
294,1.0015912055969238,0.002418628428131342
295,1.0016608238220215,0.0024257488548755646
296,1.0016270875930786,0.002411423483863473
297,1.0015969276428223,0.002392403781414032
298,1.001528024673462,0.002371888142079115
299,1.0014699697494507,0.0023432387970387936
300,1.0015761852264404,0.002308453666046262
301,1.0017995834350586,0.0022742049768567085
302,1.001637578010559,0.002248927252367139
303,1.0016276836395264,0.002257145009934902
304,1.0016343593597412,0.002241067588329315
305,1.0015558004379272,0.0022247310262173414
306,1.001482367515564,0.0022178995423018932
307,1.0015126466751099,0.002200245624408126
308,1.001570701599121,0.0021705646067857742
309,1.0015085935592651,0.0021499001886695623
310,1.0014604330062866,0.0021247395779937506
311,1.0013883113861084,0.002102033933624625
312,1.0014865398406982,0.0020839653443545103
313,1.001446008682251,0.002063170773908496
314,1.0014938116073608,0.0020412178710103035
315,1.0014561414718628,0.0020140211563557386
316,1.0015754699707031,0.001997158396989107
317,1.0015525817871094,0.0019853266421705484
318,1.0015419721603394,0.0019535787869244814
319,1.0015153884887695,0.001919209840707481
320,1.001515507698059,0.0019038560567423701
321,1.0015662908554077,0.0018854063237085938
322,1.001563549041748,0.0018704826943576336
323,1.0015226602554321,0.0018527235370129347
324,1.0015414953231812,0.001837794785387814
325,1.0014863014221191,0.0018123548943549395
326,1.0014259815216064,0.001801530015654862
327,1.0014277696609497,0.0017833135789260268
328,1.0014594793319702,0.0017806432442739606
329,1.0014235973358154,0.0017521906411275268
330,1.0014125108718872,0.0017514800420030951
331,1.0013269186019897,0.0017427601851522923
332,1.0013651847839355,0.0017152768559753895
333,1.001353144645691,0.0017190754879266024
334,1.001403570175171,0.0016979650827124715
335,1.0014342069625854,0.0016947912517935038
336,1.0013296604156494,0.001685188035480678
337,1.0013186931610107,0.0016613401239737868
338,1.001389980316162,0.0016448207898065448
339,1.0013391971588135,0.00163735868409276
340,1.001429557800293,0.0016214977949857712
341,1.0013798475265503,0.0016119538340717554
342,1.0013926029205322,0.0015843568835407495
343,1.001365065574646,0.0015660036588087678
344,1.0013153553009033,0.0015521965688094497
345,1.0013618469238281,0.0015451094368472695
346,1.0013208389282227,0.0015225651441141963
347,1.0012375116348267,0.0015076977433636785
348,1.0012269020080566,0.0014906976139172912
349,1.001352071762085,0.001478385180234909
350,1.0012621879577637,0.0014555848902091384
351,1.0013428926467896,0.0014329012483358383
352,1.0013123750686646,0.0014403018867596984
353,1.0012763738632202,0.0014232608955353498
354,1.0013000965118408,0.0014052401529625058
355,1.001270055770874,0.0013906745007261634
356,1.0012362003326416,0.0013835019199177623
357,1.0012344121932983,0.0013740528374910355
358,1.0012489557266235,0.001361019560135901
359,1.0012521743774414,0.0013513185549527407
360,1.0011401176452637,0.0013291926588863134
361,1.0011147260665894,0.001316465437412262
362,1.0010876655578613,0.001302268821746111
363,1.0011740922927856,0.0012933859834447503
364,1.001246452331543,0.0012862086296081543
365,1.0011183023452759,0.0012700660154223442
366,1.001076579093933,0.0012486629420891404
367,1.0010995864868164,0.0012075889389961958
368,1.0011106729507446,0.0011980124982073903
369,1.0010985136032104,0.0011976576643064618
370,1.0010768175125122,0.001203603227622807
371,1.0010353326797485,0.0011961193522438407
372,1.0011301040649414,0.0011791776632890105
373,1.000951886177063,0.0011633808026090264
374,1.0010939836502075,0.0011573758674785495
375,1.0009790658950806,0.001135550788603723
376,1.000962257385254,0.0011316920863464475
377,1.0011650323867798,0.0011226956266909838
378,1.0010658502578735,0.001095580984838307
379,1.000920057296753,0.001101614674553275
380,1.001143455505371,0.0010819229064509273
381,1.001064419746399,0.0010767695493996143
382,1.0011887550354004,0.0010616708314046264
383,1.001119613647461,0.0010381758911535144
384,1.0012036561965942,0.001023289980366826
385,1.0012202262878418,0.0010046171955764294
386,1.0011367797851562,0.0009963909396901727
387,1.0010015964508057,0.0009849527850747108
388,1.0010381937026978,0.0009806357556954026
389,1.001091480255127,0.0009540027240291238
390,1.0010554790496826,0.0009403075673617423
391,1.001077651977539,0.0009439308778382838
392,1.001259684562683,0.0009383494034409523
393,1.0010725259780884,0.0009331572218798101
394,1.0011515617370605,0.0009248533751815557
395,1.0010794401168823,0.0009223012020811439
396,1.0011390447616577,0.0009159132023341954
397,1.001144289970398,0.0009047581697814167
398,1.0010148286819458,0.0009043549071066082
399,1.0010286569595337,0.0008997572003863752
400,1.0011521577835083,0.0008839270449243486
401,1.000991702079773,0.0008738795877434313
402,1.0009856224060059,0.000867701368406415
403,1.0011756420135498,0.0008680969476699829
404,1.0011215209960938,0.0008656731806695461
405,1.0010627508163452,0.0008415499469265342
406,1.001085638999939,0.0008307944517582655
407,1.001057505607605,0.0008265164215117693
408,1.0010957717895508,0.0008239828166551888
409,1.001033902168274,0.0008032150799408555
410,1.0010422468185425,0.0008110330090858042
411,1.0010017156600952,0.0008047802839428186
412,1.0010485649108887,0.0007911844877526164
413,1.0010578632354736,0.0007734164246357977
414,1.001029133796692,0.000769887410569936
415,1.001011848449707,0.0007587189902551472
416,1.0011014938354492,0.0007518146303482354
417,1.0009516477584839,0.0007388835656456649
418,1.0009489059448242,0.0007374922861345112
419,1.0010275840759277,0.0007257353863678873
420,1.0010441541671753,0.0007262000581249595
421,1.0009413957595825,0.0007195727666839957
422,1.0010193586349487,0.0007089008577167988
423,1.000992774963379,0.0007061766809783876
424,1.0010313987731934,0.0006981866899877787
425,1.0009783506393433,0.0006846833857707679
426,1.0009729862213135,0.0006767759332433343
427,1.001188039779663,0.000666472187731415
428,1.001188039779663,0.0006564906798303127
429,1.0011847019195557,0.0006458134739659727
430,1.000982403755188,0.0006496248533949256
431,1.0010268688201904,0.0006483322358690202
432,1.0009994506835938,0.0006456777919083834
433,1.0010792016983032,0.0006432917434722185
434,1.0010091066360474,0.0006378437392413616
435,1.0010465383529663,0.0006280238158069551
436,1.0010002851486206,0.0006234394386410713
437,1.0009361505508423,0.0006098277517594397
438,1.0010159015655518,0.0005982370348647237
439,1.0010218620300293,0.0005756663740612566
440,1.001010775566101,0.0005817998317070305
441,1.001099944114685,0.0005871261819265783
442,1.0010607242584229,0.0005787685513496399
443,1.0010149478912354,0.0005631943931803107
444,1.000956416130066,0.000558964442461729
445,1.0010335445404053,0.0005551451467908919
446,1.0010565519332886,0.0005493943463079631
447,1.0009710788726807,0.0005379499052651227
448,1.0010547637939453,0.0005262771155685186
449,1.0010555982589722,0.0005296383169479668
450,1.0009558200836182,0.0005208371439948678
451,1.0009948015213013,0.0005135812680236995
452,1.0009937286376953,0.0005104278679937124
453,1.000999093055725,0.000503341609146446
454,1.0008862018585205,0.0005025230348110199
455,1.0009534358978271,0.0005006982246413827
456,1.0009527206420898,0.0004884493537247181
457,1.0009859800338745,0.000483673153212294
458,1.0008450746536255,0.0004800177412107587
459,1.0009570121765137,0.0004697793920058757
460,1.000905156135559,0.00047657685354352
461,1.000972032546997,0.0004684066225308925
462,1.0008971691131592,0.00046323990682139993
463,1.0009196996688843,0.0004624726134352386
464,1.0008991956710815,0.0004571820318233222
465,1.0009477138519287,0.0004483005322981626
466,1.0008012056350708,0.00044781286851502955
467,1.0008717775344849,0.0004360823368187994
468,1.0007209777832031,0.0004351713287178427
469,1.0008251667022705,0.0004301168373785913
470,1.0008049011230469,0.00042099645361304283
471,1.0009156465530396,0.0004161153919994831
472,1.0008207559585571,0.00041731345118023455
473,1.0009524822235107,0.00041479014907963574
474,1.000895619392395,0.0004129245935473591
475,1.0008541345596313,0.0003984422655776143
476,1.0009030103683472,0.000401348719606176
477,1.0008820295333862,0.0003782340791076422
478,1.000735878944397,0.00039012052002362907
479,1.0007911920547485,0.0003844906168524176
480,1.0008010864257812,0.00038737792056053877
481,1.0007725954055786,0.0003883091267198324
482,1.0008294582366943,0.0003898544528055936
483,1.000817060470581,0.0003727481234818697
484,1.0007718801498413,0.00037626660196110606
485,1.0007119178771973,0.00036986503982916474
486,1.000662922859192,0.00036305145476944745
487,1.0007070302963257,0.00036141715827398
488,1.0007343292236328,0.0003445515176281333
489,1.0007692575454712,0.0003515020362101495
490,1.0008286237716675,0.0003399965644348413
491,1.0007374286651611,0.00034232824691571295
492,1.0007532835006714,0.00034265301655977964
493,1.0007795095443726,0.0003415808314457536
494,1.0007848739624023,0.0003377115644980222
495,1.0008138418197632,0.0003349504549987614
496,1.0008364915847778,0.00033661210909485817
497,1.000679850578308,0.0003312818007543683
498,1.0006215572357178,0.00032685138285160065
499,1.0006986856460571,0.0003200193459633738
500,1.0007330179214478,0.0003142462810501456
501,1.0008368492126465,0.00030460747075267136
502,1.0007930994033813,0.00031492888228967786
503,1.0007836818695068,0.0003060674644075334
504,1.0007977485656738,0.0003036967245861888
505,1.0007762908935547,0.00030408852035179734
506,1.0007398128509521,0.0003004709433298558
507,1.000785231590271,0.00028951483545824885
508,1.0007901191711426,0.00028918185853399336
509,1.0009071826934814,0.00027930710348300636
510,1.0007970333099365,0.0002885269350372255
511,1.0007737874984741,0.000274473219178617
512,1.000806212425232,0.0002690235269255936
513,1.0008751153945923,0.000253841164521873
514,1.0007792711257935,0.0002681652258615941
515,1.000648856163025,0.0002652751572895795
516,1.0007658004760742,0.00025545162498019636
517,1.0008271932601929,0.00026163007714785635
518,1.00072181224823,0.00026152803911827505
519,1.0007048845291138,0.0002603715693112463
520,1.0008056163787842,0.00025193512556143105
521,1.0007429122924805,0.00025259697576984763
522,1.0007740259170532,0.0002550237695686519
523,1.000701665878296,0.00025184883270412683
524,1.000699758529663,0.000246713258093223
525,1.000749945640564,0.00024180143373087049
526,1.0008268356323242,0.0002433554909657687
527,1.0007628202438354,0.00023860357759986073
528,1.0006978511810303,0.0002377067576162517
529,1.0006284713745117,0.00023477345530409366
530,1.000724196434021,0.000229004435823299
531,1.000723958015442,0.00022696568339597434
532,1.0006940364837646,0.0002267437375849113
533,1.0007150173187256,0.00022394982806872576
534,1.0007832050323486,0.00022374119726009667
535,1.0007200241088867,0.00021976525022182614
536,1.0007386207580566,0.0002194778062403202
537,1.0007387399673462,0.0002147749619325623
538,1.0007009506225586,0.00020952355407644063
539,1.0007187128067017,0.00020512739138212055
540,1.0008143186569214,0.00020548806060105562
541,1.000718116760254,0.0002037841477431357
542,1.000670313835144,0.00020339291950222105
543,1.0006948709487915,0.0001916562468977645
544,1.0006195306777954,0.0001959621877176687
545,1.0006394386291504,0.00019340911239851266
546,1.0006651878356934,0.00019270593475084752
547,1.0005992650985718,0.00018977432046085596
548,1.0007097721099854,0.00018891289073508233
549,1.0006648302078247,0.0001916017645271495
550,1.0006701946258545,0.0001905142271425575
551,1.000746250152588,0.00018362885748501867
552,1.0006017684936523,0.00018260927754454315
553,1.000537633895874,0.00018317063222639263
554,1.0006892681121826,0.0001794933486962691
555,1.0006322860717773,0.0001785996719263494
556,1.0005085468292236,0.0001772803661879152
557,1.0005334615707397,0.00017065423890016973
558,1.0007001161575317,0.0001646322780288756
559,1.0006698369979858,0.00015540883759967983
560,1.0006290674209595,0.00016152887837961316
561,1.0006864070892334,0.00015997285663615912
562,1.0006150007247925,0.00015494837134610862
563,1.0007096529006958,0.00015484679897781461
564,1.0006412267684937,0.00015855506353545934
565,1.0006136894226074,0.00015524684567935765
566,1.0005996227264404,0.00014950893819332123
567,1.0005911588668823,0.00014648606884293258
568,1.0006400346755981,0.00014594315143767744
569,1.000599980354309,0.00014775473391637206
570,1.0005755424499512,0.00014375346654560417
571,1.0005757808685303,0.00014486782310996205
572,1.0006576776504517,0.0001410238037351519
573,1.000582218170166,0.00014157885743770748
574,1.0005905628204346,0.0001440912892576307
575,1.0005813837051392,0.0001398665044689551
576,1.0006729364395142,0.00013592280447483063
577,1.0005526542663574,0.00013658395619131625
578,1.0005428791046143,0.00013357569696381688
579,1.000609040260315,0.00013482158828992397
580,1.0006409883499146,0.00013417449372354895
581,1.0005884170532227,0.00012831081403419375
582,1.0004909038543701,0.00012841197894886136
583,1.0005468130111694,0.00012849626364186406
584,1.0006110668182373,0.00012150713882874697
585,1.000576376914978,0.00012181102647446096
586,1.0005470514297485,0.00012025339674437419
587,1.0005486011505127,0.00011994875967502594
588,1.0006057024002075,0.00011605191684793681
589,1.0005619525909424,0.00011232696851948276
590,1.0005698204040527,0.00011138778791064397
591,1.000618577003479,0.00011235368583584204
592,1.0006074905395508,0.00011141828872496262
593,1.0005340576171875,0.00011220856686122715
594,1.000515103340149,0.00011099837138317525
595,1.0005228519439697,0.00010802345786942169
596,1.0005041360855103,0.00010817479051183909
597,1.0004844665527344,0.00010642876441124827
598,1.0004113912582397,0.00010403058695374057
599,1.0004920959472656,0.0001045519020408392
600,1.0005029439926147,0.00010537066555116326
601,1.000471830368042,0.00010508037667023018
602,1.0004898309707642,0.00010321759327780455
603,1.0004968643188477,0.00010327854397473857
604,1.0004839897155762,0.00010191481123911217
605,1.000586986541748,9.953581320587546e-05
606,1.0005676746368408,0.0001014559602481313
607,1.00056791305542,9.243313979823142e-05
608,1.000565767288208,9.797262464417145e-05
609,1.0005062818527222,9.575246076565236e-05
610,1.000556468963623,9.270977170672268e-05
611,1.0006016492843628,8.773482113610953e-05
612,1.0005366802215576,8.983668521977961e-05
613,1.0004841089248657,8.947366586653516e-05
614,1.000429391860962,8.863069524522871e-05
615,1.0004987716674805,8.717847958905622e-05
616,1.0005879402160645,7.881625060690567e-05
617,1.0005654096603394,8.469160820823163e-05
618,1.000525712966919,8.436053758487105e-05
619,1.0005706548690796,6.660680810455233e-05
620,1.000510811805725,8.016365609364584e-05
621,1.0004751682281494,8.249277016147971e-05
622,1.0005239248275757,8.02828508312814e-05
623,1.0005779266357422,8.075787627603859e-05
624,1.0005340576171875,8.03021903266199e-05
625,1.000460147857666,8.013895421754569e-05
626,1.0004574060440063,7.919770723674446e-05
627,1.0005128383636475,7.90205376688391e-05
628,1.0005252361297607,7.781956082908437e-05
629,1.0004849433898926,7.675901724724099e-05
630,1.0004698038101196,7.600408571306616e-05
631,1.000526785850525,7.38093804102391e-05
632,1.0005494356155396,7.250454655149952e-05
633,1.00050950050354,6.934830889804289e-05
634,1.0004537105560303,6.933119584573433e-05
635,1.0004976987838745,7.14343404979445e-05
636,1.000510573387146,6.908414070494473e-05
637,1.000544786453247,6.82885802234523e-05
638,1.0005112886428833,6.505777855636552e-05
639,1.0004892349243164,6.528360245283693e-05
640,1.000463604927063,6.530268001370132e-05
641,1.0005017518997192,6.527898949570954e-05
642,1.000534176826477,6.435103568946943e-05
643,1.000535011291504,6.157499592518434e-05
644,1.0005320310592651,5.990455247228965e-05
645,1.0005578994750977,5.8094217820325866e-05
646,1.000491738319397,5.623606193694286e-05
647,1.000491738319397,6.015236067469232e-05
648,1.000464916229248,5.971748396405019e-05
649,1.0004616975784302,5.84021836402826e-05
650,1.0004593133926392,5.671195685863495e-05
651,1.0004689693450928,5.771523137809709e-05
652,1.0004585981369019,5.765442983829416e-05
653,1.0005347728729248,5.5084528867155313e-05
654,1.0004805326461792,5.4637715948047116e-05
655,1.0004804134368896,5.256349322735332e-05
656,1.000452995300293,5.338557457434945e-05
657,1.0004781484603882,5.3584408306051046e-05
658,1.0004186630249023,5.283751670503989e-05
659,1.0004128217697144,5.2021394367329776e-05
660,1.0005261898040771,5.1575512770796195e-05
661,1.0005097389221191,5.048601087764837e-05
662,1.0004466772079468,4.9910100642591715e-05
663,1.000429391860962,4.806407741853036e-05
664,1.0004593133926392,4.7306362830568105e-05
665,1.0005186796188354,4.7360565076814964e-05
666,1.0004867315292358,4.6299926907522604e-05
667,1.0005134344100952,4.627133603207767e-05
668,1.0005176067352295,4.5260516344569623e-05
669,1.0005486011505127,4.542174792732112e-05
670,1.0005429983139038,4.4275755499256775e-05
671,1.000520944595337,4.4499640353024006e-05
672,1.0005203485488892,4.29080355388578e-05
673,1.0004796981811523,4.173417255515233e-05
674,1.0004781484603882,4.216119123157114e-05
675,1.0004191398620605,4.142724719713442e-05
676,1.0004764795303345,4.1511502786306664e-05
677,1.0004781484603882,4.139338852837682e-05
678,1.0004891157150269,4.0485589124727994e-05
679,1.000511646270752,4.020217966171913e-05
680,1.0004974603652954,4.056404213770293e-05
681,1.0004606246948242,4.0224938857136294e-05
682,1.0004298686981201,3.927243233192712e-05
683,1.0004485845565796,3.871046283165924e-05
684,1.0004374980926514,3.874709364026785e-05
685,1.0004446506500244,3.837447729893029e-05
686,1.0004465579986572,3.7537665775744244e-05
687,1.0004370212554932,3.7058158341096714e-05
688,1.0004059076309204,3.5119635867886245e-05
689,1.000394582748413,3.5598517570178956e-05
690,1.000412106513977,3.604601079132408e-05
691,1.0003923177719116,3.5036377084907144e-05
692,1.0004377365112305,3.314347850391641e-05
693,1.000426173210144,3.239176658098586e-05
694,1.0004234313964844,3.296271097497083e-05
695,1.0004245042800903,3.156195452902466e-05
696,1.000415325164795,3.182869841111824e-05
697,1.000450611114502,3.120470864814706e-05
698,1.0003870725631714,3.079250382143073e-05
699,1.0004006624221802,3.0195709769031964e-05
700,1.0004335641860962,3.003232995979488e-05
701,1.0004721879959106,3.034501787624322e-05
702,1.0004574060440063,2.948191286122892e-05
703,1.000396966934204,2.9672928576474078e-05
704,1.0003620386123657,2.9536649890360422e-05
705,1.0003987550735474,2.8772408768418245e-05
706,1.0004441738128662,2.7557929570320994e-05
707,1.0004539489746094,2.8157035558251664e-05
708,1.0003578662872314,2.654216586961411e-05
709,1.0003738403320312,2.6357860406278633e-05
710,1.000451922416687,2.63467118202243e-05
711,1.0004366636276245,2.580170621513389e-05
712,1.0003660917282104,2.578258681751322e-05
713,1.0003776550292969,2.5510937120998278e-05
714,1.0003867149353027,2.5143921448034234e-05
715,1.0004111528396606,2.390341614955105e-05
716,1.0003585815429688,2.4440689230686985e-05
717,1.000359058380127,2.3954273274284787e-05
718,1.0003635883331299,2.4268098059110343e-05
719,1.0004076957702637,2.3823809897294268e-05
720,1.0003095865249634,2.3821525246603414e-05
721,1.0003764629364014,2.3181000869954005e-05
722,1.0004496574401855,2.273923200846184e-05
723,1.000419020652771,2.2227295630727895e-05
724,1.000373125076294,2.1796819055452943e-05
725,1.0003224611282349,2.1577405277639627e-05
726,1.0004130601882935,2.136187868018169e-05
727,1.0004539489746094,2.067844252451323e-05
728,1.0004440546035767,2.026282345468644e-05
729,1.0003740787506104,2.01194725377718e-05
730,1.0003492832183838,1.9621027604443952e-05
731,1.0003242492675781,1.935709224198945e-05
732,1.0003803968429565,1.920811519084964e-05
733,1.0003795623779297,1.9254342987551354e-05
734,1.0003738403320312,1.8955757695948705e-05
735,1.0003620386123657,1.8480339349480346e-05
736,1.0004074573516846,1.8120197637472302e-05
737,1.000383973121643,1.776760836946778e-05
738,1.0004189014434814,1.6946698451647535e-05
739,1.000356674194336,1.6641501133562997e-05
740,1.000406265258789,1.653139406698756e-05
741,1.000388741493225,1.6840280295582488e-05
742,1.0003474950790405,1.6448682799818926e-05
743,1.000346302986145,1.6611942555755377e-05
744,1.0003671646118164,1.68327969731763e-05
745,1.0003670454025269,1.671522477408871e-05
746,1.0003546476364136,1.6703490473446436e-05
747,1.0003535747528076,1.6364714610972442e-05
748,1.0003618001937866,1.6219448298215866e-05
749,1.0003467798233032,1.6085725292214192e-05
750,1.0003167390823364,1.5623107174178585e-05
751,1.000402808189392,1.5380821423605084e-05
752,1.0003424882888794,1.537822390673682e-05
753,1.0002704858779907,1.5115267160581425e-05
754,1.0003210306167603,1.5140496543608606e-05
755,1.000309944152832,1.4928743439668324e-05
756,1.000335693359375,1.4738346180820372e-05
757,1.0003544092178345,1.449958926968975e-05
758,1.0003424882888794,1.4252440450945869e-05
759,1.0003077983856201,1.4285120414569974e-05
760,1.000343918800354,1.3872754607291427e-05
761,1.0003376007080078,1.3689847037312575e-05
762,1.0003504753112793,1.3446254342852626e-05
763,1.000355839729309,1.3228906027507037e-05
764,1.0003336668014526,1.3004488209844567e-05
765,1.000340223312378,1.2853599400841631e-05
766,1.0003209114074707,1.2785289982275572e-05
767,1.0003174543380737,1.25479436974274e-05
768,1.0003126859664917,1.2278384929231834e-05
769,1.0003334283828735,1.2114950550312642e-05
770,1.0003210306167603,1.1514480320329312e-05
771,1.0003036260604858,1.150342450273456e-05
772,1.000349521636963,1.13978712761309e-05
773,1.0003300905227661,1.1264911336184014e-05
774,1.0003620386123657,1.1025950698240194e-05
775,1.0003128051757812,1.0484485756023787e-05
776,1.0003077983856201,1.0208008461631835e-05
777,1.000298023223877,1.0268639925925527e-05
778,1.0003029108047485,1.0125833796337247e-05
779,1.0002845525741577,1.0020173249358777e-05
780,1.0002926588058472,9.83624249784043e-06
781,1.0003290176391602,9.605315426597372e-06
782,1.0003235340118408,9.510422387393191e-06
783,1.0003018379211426,9.48896831687307e-06
784,1.0002890825271606,9.412175131728873e-06
785,1.0002909898757935,9.325669452664442e-06
786,1.000290870666504,9.031151421368122e-06
787,1.0003026723861694,8.970712769951206e-06
788,1.0003107786178589,8.720236110093538e-06
789,1.0002928972244263,8.537745088688098e-06
790,1.0002975463867188,8.546393473807257e-06
791,1.0002808570861816,8.348055416718125e-06
792,1.0002999305725098,8.343660738319159e-06
793,1.0003275871276855,8.100286322587635e-06
794,1.0002977848052979,8.005281415535137e-06
795,1.0002192258834839,8.007157703104895e-06
796,1.000274896621704,7.808878763171379e-06
797,1.000303030014038,7.677030225750059e-06
798,1.0002959966659546,7.508076578233158e-06
799,1.0002802610397339,7.426464890158968e-06
800,1.0002450942993164,7.277249551407294e-06
801,1.000267744064331,7.29293969925493e-06
802,1.0003143548965454,7.1838171606941614e-06
803,1.0002530813217163,7.053489753161557e-06
804,1.0002938508987427,6.9134421210037544e-06
805,1.000280499458313,6.897066668898333e-06
806,1.000267505645752,6.6668221734289546e-06
807,1.0002775192260742,6.566529918927699e-06
808,1.0002566576004028,6.444940481742378e-06
809,1.0002416372299194,6.329617917799624e-06
810,1.0002641677856445,6.145313363958849e-06
811,1.0002497434616089,6.063771706976695e-06
812,1.0002678632736206,5.939009042776888e-06
813,1.0002789497375488,6.0222946558496915e-06
814,1.0003032684326172,5.988464181427844e-06
815,1.0002734661102295,5.839902314619394e-06
816,1.0002564191818237,5.7775137065618765e-06
817,1.0002902746200562,5.727927145926515e-06
818,1.0002837181091309,5.607899311144138e-06
819,1.0002861022949219,5.5691448324068915e-06
820,1.0002670288085938,5.508814410859486e-06
821,1.0002415180206299,5.371946372179082e-06
822,1.000251054763794,5.190431693335995e-06
823,1.0002670288085938,5.180929747439222e-06
824,1.0002506971359253,5.0277658374398015e-06
825,1.0002107620239258,4.988999080524081e-06
826,1.0002084970474243,5.060340299678501e-06
827,1.0002535581588745,5.018334377382416e-06
828,1.0002230405807495,4.9298237172479276e-06
829,1.0002418756484985,4.825081305170897e-06
830,1.0002254247665405,4.680106030718889e-06
831,1.0001980066299438,4.58391059510177e-06
832,1.0002084970474243,4.598066880134866e-06
833,1.000214695930481,4.58260228697327e-06
834,1.0002182722091675,4.610000814864179e-06
835,1.000197172164917,4.557381998893106e-06
836,1.0002155303955078,4.582221208693227e-06
837,1.0001585483551025,4.461411663214676e-06
838,1.000152587890625,4.341236945037963e-06
839,1.000219702720642,4.293974598112982e-06
840,1.0001927614212036,4.142584657529369e-06
841,1.0002176761627197,4.084033207618631e-06
842,1.000199794769287,4.004930360679282e-06
843,1.000174880027771,3.938141617254587e-06
844,1.0001499652862549,3.907569407601841e-06
845,1.0001980066299438,3.818822733592242e-06
846,1.0002084970474243,3.6929645830241498e-06
847,1.0001906156539917,3.5951263726019533e-06
848,1.0002340078353882,3.449986934356275e-06
849,1.0001943111419678,3.4548979783721734e-06
850,1.0001763105392456,3.4166298519267002e-06
851,1.0001741647720337,3.4314532513235463e-06
852,1.000186800956726,3.3578717193449847e-06
853,1.0001870393753052,3.297606326668756e-06
854,1.0001641511917114,3.1793319976713974e-06
855,1.000181794166565,3.0878475172357867e-06
856,1.0002164840698242,3.0631208574050106e-06
857,1.0001760721206665,2.901859943449381e-06
858,1.0002084970474243,2.612546950331307e-06
859,1.0002150535583496,2.7598466658673715e-06
860,1.000210165977478,2.755059085757239e-06
861,1.0002104043960571,2.7297398901282577e-06
862,1.000208854675293,2.6316536150261527e-06
863,1.0001920461654663,2.6065381462103687e-06
864,1.0002222061157227,2.6994555355486227e-06
865,1.0001866817474365,2.6872735361394007e-06
866,1.000178575515747,2.652034254424507e-06
867,1.0001888275146484,2.6134271138289478e-06
868,1.0002423524856567,2.579511374278809e-06
869,1.0001938343048096,2.5405122414667858e-06
870,1.0001393556594849,2.4491655494784936e-06
871,1.0001556873321533,2.417018095002277e-06
872,1.000158429145813,2.336322722840123e-06
873,1.0001773834228516,2.2889068986842176e-06
874,1.0001848936080933,2.227011236755061e-06
875,1.000220775604248,2.227056484116474e-06
876,1.0001897811889648,2.179337116103852e-06
877,1.000166893005371,2.1214939351921203e-06
878,1.0001766681671143,2.0547663552861195e-06
879,1.000177264213562,2.0282939203752903e-06
880,1.0001922845840454,1.983516312975553e-06
881,1.0001881122589111,1.9753754258999834e-06
882,1.0001869201660156,1.9446831629466033e-06
883,1.0002156496047974,1.8919854483101517e-06
884,1.000180721282959,1.8595795836517937e-06
885,1.0001792907714844,1.8289728132003802e-06
886,1.0002009868621826,1.772972382241278e-06
887,1.0001803636550903,1.8018598666458274e-06
888,1.0001749992370605,1.7753188785718521e-06
889,1.0001821517944336,1.737250840960769e-06
890,1.0001429319381714,1.7003027323880815e-06
891,1.0001258850097656,1.6703364735803916e-06
892,1.0001698732376099,1.6411599972343538e-06
893,1.000140905380249,1.623037974241015e-06
894,1.000225305557251,1.5844505014683818e-06
895,1.0001604557037354,1.5340960999310482e-06
896,1.0001392364501953,1.550353431412077e-06
897,1.0001790523529053,1.511966843281698e-06
898,1.0001722574234009,1.5097285768206348e-06
899,1.0001475811004639,1.5079718878041604e-06
900,1.0001882314682007,1.455068286304595e-06
901,1.0001938343048096,1.4209712162482901e-06
902,1.0001606941223145,1.3884593954571756e-06
903,1.0001658201217651,1.3696584346689633e-06
904,1.0001354217529297,1.3521772643798613e-06
905,1.0001777410507202,1.3373946785577573e-06
906,1.0001384019851685,1.3033626373726293e-06
907,1.0001744031906128,1.268767505280266e-06
908,1.0001603364944458,1.2333174481682363e-06
909,1.0001264810562134,1.2023534736727015e-06
910,1.0001600980758667,1.179922151095525e-06
911,1.0001764297485352,1.1535412340890616e-06
912,1.0001288652420044,1.1237199259994668e-06
913,1.0001194477081299,1.112013592319272e-06
914,1.0001554489135742,1.0919443411694374e-06
915,1.0001792907714844,1.0749193961601122e-06
916,1.000142216682434,1.067056928150123e-06
917,1.0001423358917236,1.0348002206228557e-06
918,1.0002132654190063,1.0071846645587357e-06
919,1.0001521110534668,9.789827117856476e-07
920,1.000173568725586,9.71534859672829e-07
921,1.0001791715621948,9.5476957540086e-07
922,1.0001734495162964,9.245615046893363e-07
923,1.0001752376556396,8.912281259654264e-07
924,1.0001564025878906,8.710758265806362e-07
925,1.0001497268676758,8.501951924699824e-07
926,1.0001683235168457,8.406954066231265e-07
927,1.0001922845840454,8.35713763081003e-07
928,1.0001896619796753,8.194724046006741e-07
929,1.0001627206802368,8.050510018620116e-07
930,1.0002048015594482,7.935807389003458e-07
931,1.0001975297927856,7.883955390752817e-07
932,1.000144124031067,7.79385686655587e-07
933,1.0001802444458008,7.619223083565885e-07
934,1.0001803636550903,7.487026891794812e-07
935,1.000177264213562,7.266921215887123e-07
936,1.0001741647720337,7.229073162307031e-07
937,1.000149130821228,7.162512929426157e-07
938,1.0002193450927734,6.933763643246493e-07
939,1.0002027750015259,6.843270625722653e-07
940,1.000183343887329,6.68350878640922e-07
941,1.0001790523529053,6.532293923555699e-07
942,1.0001577138900757,6.438699529098812e-07
943,1.0002045631408691,6.299159167610924e-07
944,1.0002219676971436,6.276466706367501e-07
945,1.0002245903015137,6.228822257980937e-07
946,1.0002052783966064,6.178587454996887e-07
947,1.0001806020736694,6.095149274187861e-07
948,1.0002095699310303,6.059451038709085e-07
949,1.0002033710479736,6.0023819514754e-07
950,1.0002028942108154,5.82538916660269e-07
951,1.000213623046875,5.656120265484788e-07
952,1.0002084970474243,5.517331373994239e-07
953,1.000195860862732,5.477525633068581e-07
954,1.000182032585144,5.459781959871179e-07
955,1.000178575515747,5.376111857913202e-07
956,1.0001815557479858,5.242990255283075e-07
957,1.000158429145813,5.196823735786893e-07
958,1.000178575515747,5.106675189381349e-07
959,1.000181794166565,5.076855131846969e-07
960,1.0001739263534546,4.963212063557876e-07
961,1.000171422958374,4.862783384851355e-07
962,1.0002135038375854,4.78469871723064e-07
963,1.000166893005371,4.646846605282917e-07
964,1.0001848936080933,4.6387083330046153e-07
965,1.0001821517944336,4.6165843059498e-07
966,1.000190019607544,4.561721596019197e-07
967,1.0002336502075195,4.4781376118407934e-07
968,1.0001919269561768,4.366791301890771e-07
969,1.0001826286315918,4.2573282144076074e-07
970,1.0001717805862427,4.302393392663362e-07
971,1.0002092123031616,4.245002571678924e-07
972,1.0002071857452393,4.2091272689503967e-07
973,1.000148057937622,4.1979188836194226e-07
974,1.0001752376556396,4.114563125767745e-07
975,1.000210165977478,4.1162300590258383e-07
976,1.0002009868621826,4.04178763346863e-07
977,1.0001912117004395,4.0458760963701934e-07
978,1.0002387762069702,4.018230868041428e-07
979,1.0002281665802002,3.908280348241533e-07
980,1.0002102851867676,3.803242236699589e-07
981,1.0001941919326782,3.7627754068125796e-07
982,1.0001980066299438,3.6682951076727477e-07
983,1.000201940536499,3.644573780547944e-07
984,1.0002102851867676,3.56690122771397e-07
985,1.0002143383026123,3.509894384023937e-07
986,1.0002119541168213,3.475583980616648e-07
987,1.0002014636993408,3.419121981096396e-07
988,1.0001617670059204,3.3260110399169207e-07
989,1.0002280473709106,3.2118276749315555e-07
990,1.0002351999282837,3.1284855595004046e-07
991,1.0002264976501465,3.155537910970452e-07
992,1.0002164840698242,3.1798481359146535e-07
993,1.000174880027771,3.088816526997107e-07
994,1.0001956224441528,2.986868992138625e-07
995,1.0002163648605347,2.976081532324315e-07
996,1.0002200603485107,2.916671348884847e-07
997,1.000196099281311,2.873426296901016e-07
998,1.0002259016036987,2.7766438392973214e-07
999,1.0002135038375854,2.66502354406839e-07


==> a_star_weights_1000_50_imagenet_gaussian_blur.csv <==
t,a_p,a_l
0,1.277747631072998,79.80601501464844
1,1.1747429370880127,55.81623840332031
2,1.1340502500534058,38.853782653808594
3,1.1080923080444336,31.860445022583008
4,1.093034029006958,25.528493881225586
5,1.0825265645980835,21.533842086791992
6,1.074927568435669,18.031118392944336
7,1.0689747333526611,15.376861572265625
8,1.0638915300369263,13.330240249633789
9,1.0588856935501099,11.601212501525879
10,1.0550161600112915,10.246936798095703
11,1.0510739088058472,9.154950141906738
12,1.0476990938186646,8.319230079650879
13,1.045203447341919,7.518179893493652
14,1.0422881841659546,6.920707702636719
15,1.039639949798584,6.304843902587891
16,1.0376633405685425,5.826613426208496
17,1.0359373092651367,5.475367069244385
18,1.0345691442489624,5.076402187347412
19,1.0323398113250732,4.680251121520996
20,1.031042218208313,4.351789951324463
21,1.0291740894317627,4.003434658050537
22,1.0277968645095825,3.7692012786865234
23,1.0268093347549438,3.532615900039673
24,1.0256139039993286,3.2571024894714355
25,1.0243103504180908,3.043736219406128
26,1.0234791040420532,2.8335537910461426
27,1.0225512981414795,2.644848108291626
28,1.0214965343475342,2.42551851272583
29,1.020848035812378,2.3056697845458984
30,1.020469069480896,2.148854970932007
31,1.019563913345337,2.0119900703430176
32,1.0187793970108032,1.8787223100662231
33,1.0181037187576294,1.7466819286346436
34,1.0174866914749146,1.6481696367263794
35,1.0165945291519165,1.5440272092819214
36,1.0161594152450562,1.4473916292190552
37,1.0154844522476196,1.3587539196014404
38,1.0150058269500732,1.2541567087173462
39,1.0149446725845337,1.2062255144119263
40,1.0145975351333618,1.1370196342468262
41,1.0143498182296753,1.0677443742752075
42,1.013901948928833,1.0085643529891968
43,1.01356840133667,0.9573209881782532
44,1.0131374597549438,0.9062424302101135
45,1.0126534700393677,0.8554571270942688
46,1.01231849193573,0.8113938570022583
47,1.012216329574585,0.7681086659431458
48,1.011905550956726,0.7272087931632996
49,1.0117968320846558,0.6905430555343628
50,1.0114611387252808,0.6560987234115601
51,1.0114353895187378,0.6228209733963013
52,1.011380910873413,0.5914782881736755
53,1.011115312576294,0.5621028542518616
54,1.010677695274353,0.5347350835800171
55,1.0106478929519653,0.5119681358337402
56,1.0105310678482056,0.488334596157074
57,1.0104321241378784,0.4656892418861389
58,1.0102723836898804,0.4466170072555542
59,1.010342001914978,0.4274005591869354
60,1.010017991065979,0.40821337699890137
61,1.0099848508834839,0.3881204128265381
62,1.0096670389175415,0.37351495027542114
63,1.0098819732666016,0.3584357500076294
64,1.0096839666366577,0.3439698815345764
65,1.009453296661377,0.3288218677043915
66,1.0093501806259155,0.31629678606987
67,1.0094038248062134,0.30512282252311707
68,1.0091708898544312,0.292697936296463
69,1.0091320276260376,0.28218942880630493
70,1.0088759660720825,0.2712983191013336
71,1.0088218450546265,0.2609809637069702
72,1.0089061260223389,0.25091561675071716
73,1.0087518692016602,0.2419644594192505
74,1.0087231397628784,0.23298966884613037
75,1.0086215734481812,0.2240348607301712
76,1.0083810091018677,0.21628843247890472
77,1.0085113048553467,0.2088841050863266
78,1.0084378719329834,0.20151780545711517
79,1.0083147287368774,0.19405721127986908
80,1.0081104040145874,0.18729232251644135
81,1.0081555843353271,0.18116995692253113
82,1.008164405822754,0.1750614494085312
83,1.0082310438156128,0.16902683675289154
84,1.0081303119659424,0.1635647565126419
85,1.0080392360687256,0.15808065235614777
86,1.0078983306884766,0.1528071165084839
87,1.007885217666626,0.14797519147396088
88,1.0077918767929077,0.14362019300460815
89,1.00766921043396,0.13897347450256348
90,1.0076303482055664,0.1345876008272171
91,1.0074697732925415,0.1305825561285019
92,1.0075221061706543,0.12688462436199188
93,1.0073232650756836,0.12328953295946121
94,1.0073020458221436,0.11961596459150314
95,1.007452130317688,0.11600250005722046
96,1.007177710533142,0.11276364326477051
97,1.0071355104446411,0.10937455296516418
98,1.0072101354599,0.10638008266687393
99,1.0071120262145996,0.10356467962265015
100,1.0070335865020752,0.10064808279275894
101,1.0068994760513306,0.0977892354130745
102,1.0069960355758667,0.09495732188224792
103,1.0067561864852905,0.09214302897453308
104,1.0064500570297241,0.08934368938207626
105,1.0067145824432373,0.08720482140779495
106,1.006606936454773,0.08502853661775589
107,1.0063143968582153,0.08291587978601456
108,1.0063891410827637,0.08085888624191284
109,1.0063557624816895,0.07862351089715958
110,1.006358027458191,0.07678566873073578
111,1.0061969757080078,0.07467647641897202
112,1.0061006546020508,0.07296500355005264
113,1.0061222314834595,0.07115532457828522
114,1.0060844421386719,0.06933838874101639
115,1.0059597492218018,0.06766563653945923
116,1.0060372352600098,0.06598970293998718
117,1.00602388381958,0.06443832814693451
118,1.0059860944747925,0.06311819702386856
119,1.0058372020721436,0.061665456742048264
120,1.0058094263076782,0.06027503311634064
121,1.0057942867279053,0.05885738879442215
122,1.005811095237732,0.05753081664443016
123,1.0057281255722046,0.056221675127744675
124,1.0055028200149536,0.05490156635642052
125,1.0056034326553345,0.05371357873082161
126,1.00575590133667,0.05262582749128342
127,1.0057512521743774,0.05143357440829277
128,1.0057194232940674,0.050197798758745193
129,1.005615234375,0.049171894788742065
130,1.0054233074188232,0.04833650961518288
131,1.0054699182510376,0.047453805804252625
132,1.0053024291992188,0.04651959240436554
133,1.0052666664123535,0.045516300946474075
134,1.005242109298706,0.04468157887458801
135,1.0053480863571167,0.04378107190132141
136,1.0051203966140747,0.042797647416591644
137,1.005210518836975,0.04192902520298958
138,1.0050972700119019,0.04113607481122017
139,1.005060076713562,0.04023691639304161
140,1.0050374269485474,0.0394136868417263
141,1.0051357746124268,0.03845047578215599
142,1.004978060722351,0.037768226116895676
143,1.0050480365753174,0.037024497985839844
144,1.00484037399292,0.036324046552181244
145,1.004958987236023,0.03562045469880104
146,1.0048919916152954,0.03491673991084099
147,1.0049163103103638,0.034246087074279785
148,1.0048943758010864,0.03358858823776245
149,1.0049303770065308,0.03297670558094978
150,1.004916787147522,0.03232380747795105
151,1.0049206018447876,0.03168279305100441
152,1.0049315690994263,0.031052863225340843
153,1.0047553777694702,0.030442122370004654
154,1.0049678087234497,0.02983439527451992
155,1.0049232244491577,0.029269523918628693
156,1.0047894716262817,0.028684774413704872
157,1.0047818422317505,0.02832059934735298
158,1.004610300064087,0.027743728831410408
159,1.0046567916870117,0.02725687436759472
160,1.0046025514602661,0.026760760694742203
161,1.0046818256378174,0.02634492702782154
162,1.0046062469482422,0.02589009329676628
163,1.0044574737548828,0.025398848578333855
164,1.004353642463684,0.025056583806872368
165,1.004294753074646,0.024571329355239868
166,1.0042871236801147,0.0241448525339365
167,1.0041784048080444,0.023656735196709633
168,1.0042592287063599,0.023295460268855095
169,1.0041849613189697,0.02288087271153927
170,1.0040160417556763,0.022507568821310997
171,1.0040879249572754,0.022156599909067154
172,1.004257321357727,0.021799536421895027
173,1.004179835319519,0.02142290771007538
174,1.0041863918304443,0.02105172909796238
175,1.0041826963424683,0.0207020603120327
176,1.0041041374206543,0.020332103595137596
177,1.0040919780731201,0.019974809139966965
178,1.0041855573654175,0.019644292071461678
179,1.0040897130966187,0.019326375797390938
180,1.004062294960022,0.0190143883228302
181,1.004133701324463,0.018660614266991615
182,1.0040849447250366,0.018330387771129608
183,1.0042062997817993,0.01795741356909275
184,1.0041298866271973,0.017702355980873108
185,1.0040487051010132,0.017450368031859398
186,1.0040431022644043,0.01716797426342964
187,1.0039678812026978,0.016904892399907112
188,1.0038542747497559,0.01663663424551487
189,1.0040283203125,0.01633789949119091
190,1.0039775371551514,0.01609736494719982
191,1.0039421319961548,0.01583106815814972
192,1.0038046836853027,0.015553411096334457
193,1.0039993524551392,0.015327594242990017
194,1.0038093328475952,0.015027220360934734
195,1.003915786743164,0.01486704871058464
196,1.003848671913147,0.014643129892647266
197,1.003930926322937,0.014347647316753864
198,1.0037682056427002,0.014110906049609184
199,1.0037870407104492,0.01390901580452919
200,1.0037899017333984,0.013691680505871773
201,1.0037131309509277,0.013466251082718372
202,1.0035778284072876,0.0132362712174654
203,1.0036541223526,0.013043799437582493
204,1.0037673711776733,0.012844141572713852
205,1.0036782026290894,0.012624414637684822
206,1.0037120580673218,0.01245072390884161
207,1.0037026405334473,0.01228667888790369
208,1.003843069076538,0.01209473330527544
209,1.0038198232650757,0.011893019080162048
210,1.0036556720733643,0.01176728866994381
211,1.0035181045532227,0.011601624079048634
212,1.0035418272018433,0.011430698446929455
213,1.0036048889160156,0.01126447319984436
214,1.0034778118133545,0.011069896630942822
215,1.0035665035247803,0.010933702811598778
216,1.0036590099334717,0.010764479637145996
217,1.0034832954406738,0.010598340071737766
218,1.0035400390625,0.010434282012283802
219,1.0034576654434204,0.010285049676895142
220,1.0035046339035034,0.01013249158859253
221,1.0035717487335205,0.009976683184504509
222,1.0036224126815796,0.009840026497840881
223,1.0034732818603516,0.009681569412350655
224,1.0035208463668823,0.009539964608848095
225,1.0035351514816284,0.009376856498420238
226,1.0035383701324463,0.009225672110915184
227,1.0034750699996948,0.009106050245463848
228,1.0034804344177246,0.009009134024381638
229,1.0034445524215698,0.008911145851016045
230,1.0034561157226562,0.008787629194557667
231,1.0034770965576172,0.00864493753761053
232,1.003214716911316,0.008552012033760548
233,1.0032042264938354,0.008439835160970688
234,1.003158688545227,0.008338072337210178
235,1.0031787157058716,0.008176948875188828
236,1.003275990486145,0.008089167065918446
237,1.0033677816390991,0.007633608765900135
238,1.0032600164413452,0.007620093412697315
239,1.003193974494934,0.007740580011159182
240,1.0032352209091187,0.007683399133384228
241,1.0031864643096924,0.007574566174298525
242,1.0032392740249634,0.007456951774656773
243,1.003047227859497,0.007336738985031843
244,1.0030269622802734,0.007247959263622761
245,1.0031981468200684,0.007174386177212
246,1.003138542175293,0.007078224327415228
247,1.0032026767730713,0.007006828673183918
248,1.00322687625885,0.0069035557098686695
249,1.003186821937561,0.006778556387871504
250,1.0031354427337646,0.006662590429186821
251,1.0031356811523438,0.0065626720897853374
252,1.003111481666565,0.006520393770188093
253,1.0030996799468994,0.006410853937268257
254,1.0030688047409058,0.006308806594461203
255,1.0031434297561646,0.006214877590537071
256,1.0029587745666504,0.006113581359386444
257,1.0030070543289185,0.006012292113155127
258,1.002913236618042,0.005959050729870796
259,1.0030370950698853,0.005838665645569563
260,1.0029093027114868,0.005746813025325537
261,1.0028436183929443,0.005711090285331011
262,1.0027832984924316,0.00568661792203784
263,1.0026772022247314,0.005590726155787706
264,1.002867579460144,0.005381489172577858
265,1.0028300285339355,0.005422511138021946
266,1.0027493238449097,0.005266482476145029
267,1.0028289556503296,0.005329021252691746
268,1.0028373003005981,0.005257198587059975
269,1.0028637647628784,0.005176762118935585
270,1.00287663936615,0.005135165061801672
271,1.002790927886963,0.005078253336250782
272,1.0027542114257812,0.0050041708163917065
273,1.0026824474334717,0.004949603229761124
274,1.0027213096618652,0.00484229763969779
275,1.0027613639831543,0.004729799926280975
276,1.0029423236846924,0.00470740906894207
277,1.002783179283142,0.004680797923356295
278,1.0028818845748901,0.0046018739230930805
279,1.002705454826355,0.0045396145433187485
280,1.002799153327942,0.0044965725392103195
281,1.002830982208252,0.00442779716104269
282,1.002772569656372,0.00442063482478261
283,1.0026566982269287,0.004350845701992512
284,1.0026887655258179,0.004293292295187712
285,1.0026984214782715,0.004256338346749544
286,1.0026240348815918,0.004231243394315243
287,1.0026687383651733,0.004184229765087366
288,1.0027790069580078,0.004115167073905468
289,1.0027412176132202,0.004075352102518082
290,1.002803087234497,0.004019807558506727
291,1.002719759941101,0.003981749061495066
292,1.002586007118225,0.003955543041229248
293,1.0024265050888062,0.003886266378685832
294,1.002551794052124,0.003854956943541765
295,1.0026086568832397,0.003790702437981963
296,1.0025634765625,0.0037295501679182053
297,1.0025771856307983,0.003699860069900751
298,1.0025326013565063,0.003649685764685273
299,1.0024497509002686,0.0036080162972211838
300,1.0024884939193726,0.003564846236258745
301,1.0027116537094116,0.003520294325426221
302,1.0025050640106201,0.003480871208012104
303,1.0024772882461548,0.0034381593577563763
304,1.0024954080581665,0.003374645486474037
305,1.0023952722549438,0.0033480653073638678
306,1.0023467540740967,0.0033164341002702713
307,1.002376914024353,0.003257690230384469
308,1.0023514032363892,0.003227670444175601
309,1.0023390054702759,0.0031730819027870893
310,1.0022538900375366,0.0031507606618106365
311,1.002095341682434,0.003128115786239505
312,1.0022121667861938,0.0030734948813915253
313,1.0021525621414185,0.0030534868128597736
314,1.002132534980774,0.003026393009349704
315,1.002078652381897,0.00299054104834795
316,1.0021753311157227,0.0029507295694202185
317,1.002159595489502,0.0029312579426914454
318,1.002096176147461,0.0028899931348860264
319,1.0021122694015503,0.0028610574081540108
320,1.0021222829818726,0.002834439743310213
321,1.0022066831588745,0.0027857834938913584
322,1.0022226572036743,0.0027514647226780653
323,1.0021635293960571,0.0027246878016740084
324,1.0021542310714722,0.0026906190905719995
325,1.0021517276763916,0.002655753633007407
326,1.0020815134048462,0.002617637859657407
327,1.002059817314148,0.0025923082139343023
328,1.0020819902420044,0.0025582804810255766
329,1.0021228790283203,0.0025488026440143585
330,1.0020474195480347,0.002506437711417675
331,1.0020159482955933,0.002498109359294176
332,1.0020290613174438,0.002459742594510317
333,1.0019993782043457,0.002442504046484828
334,1.0020347833633423,0.002413222100585699
335,1.0020681619644165,0.0023853674065321684
336,1.0020248889923096,0.0023605518508702517
337,1.0019928216934204,0.0023343004286289215
338,1.0020276308059692,0.002314736135303974
339,1.0020142793655396,0.0022877254523336887
340,1.002060055732727,0.002266342518851161
341,1.0019915103912354,0.002239038934931159
342,1.001939296722412,0.002202083822339773
343,1.0019227266311646,0.0021690146531909704
344,1.0019440650939941,0.00214567082002759
345,1.0020043849945068,0.0021295282058417797
346,1.0019227266311646,0.0021132156252861023
347,1.0018140077590942,0.002090001944452524
348,1.0019041299819946,0.00205888319760561
349,1.0019930601119995,0.002032110234722495
350,1.0019776821136475,0.0020027460996061563
351,1.0019170045852661,0.0019828106742352247
352,1.001945972442627,0.0019539697095751762
353,1.0018149614334106,0.0019381408346816897
354,1.001829981803894,0.001919680624268949
355,1.001794457435608,0.0018952018581330776
356,1.0017656087875366,0.0018716094782575965
357,1.001739263534546,0.0018458099802955985
358,1.0017296075820923,0.0018204631051048636
359,1.0017554759979248,0.001802475773729384
360,1.0017133951187134,0.0017815864412114024
361,1.0016167163848877,0.001759343664161861
362,1.001591444015503,0.0017410974251106381
363,1.0016703605651855,0.001720760832540691
364,1.0017752647399902,0.0017076213844120502
365,1.001650333404541,0.0016806635539978743
366,1.0016229152679443,0.0016658277017995715
367,1.0017279386520386,0.0016407889779657125
368,1.001697301864624,0.0016281878342851996
369,1.001721739768982,0.0016024651704356074
370,1.0016618967056274,0.001590392435900867
371,1.0016199350357056,0.001559242606163025
372,1.0017637014389038,0.001541592413559556
373,1.0016707181930542,0.001518264296464622
374,1.0018060207366943,0.0015114496927708387
375,1.0016546249389648,0.001486353576183319
376,1.0016820430755615,0.0014866874553263187
377,1.0018396377563477,0.0014723630156368017
378,1.0016913414001465,0.0014523285208269954
379,1.0015449523925781,0.0014372934820130467
380,1.0018223524093628,0.0014257685979828238
381,1.0017468929290771,0.001414387603290379
382,1.001757264137268,0.0013887924142181873
383,1.001753568649292,0.0013842135667800903
384,1.0017770528793335,0.001364053343422711
385,1.0017954111099243,0.0013409401290118694
386,1.0017513036727905,0.0013287649489939213
387,1.0017659664154053,0.0013113981112837791
388,1.001670241355896,0.0012969765812158585
389,1.0017248392105103,0.001281950855627656
390,1.001704454421997,0.0012726448476314545
391,1.001652479171753,0.001249959459528327
392,1.0017842054367065,0.0012469037901610136
393,1.00157630443573,0.0012290427694097161
394,1.0017286539077759,0.0012183573562651873
395,1.0016158819198608,0.0011973284417763352
396,1.0016785860061646,0.0011794168967753649
397,1.0015710592269897,0.0011611809022724628
398,1.0014586448669434,0.001155077712610364
399,1.001530408859253,0.001133542275056243
400,1.0016611814498901,0.0011249923845753074
401,1.001470923423767,0.0011147890472784638
402,1.0014894008636475,0.0010944859823212028
403,1.001626968383789,0.0010919896885752678
404,1.0015788078308105,0.0010788275394588709
405,1.0015759468078613,0.0010620850371196866
406,1.0016059875488281,0.0010560561204329133
407,1.001492977142334,0.0010436977026984096
408,1.001494288444519,0.0010239745024591684
409,1.0014818906784058,0.001006230479106307
410,1.0014259815216064,0.0009980122558772564
411,1.001391053199768,0.0009901534067466855
412,1.0014457702636719,0.0009802806889638305
413,1.001394271850586,0.0009700553491711617
414,1.0013742446899414,0.0009595982264727354
415,1.0013948678970337,0.0009460963774472475
416,1.001491665840149,0.0009349868050776422
417,1.001412272453308,0.000914839853066951
418,1.0013524293899536,0.0009139989269897342
419,1.0013923645019531,0.0008994729723781347
420,1.0013455152511597,0.0008904976421035826
421,1.0012879371643066,0.0008577370899729431
422,1.001387357711792,0.0008642678731121123
423,1.0013827085494995,0.0008581681759096682
424,1.0014293193817139,0.0008446195279248059
425,1.0013678073883057,0.0008338451734744012
426,1.0013738870620728,0.000821203226223588
427,1.0015572309494019,0.0008021979010663927
428,1.0015095472335815,0.0008059890242293477
429,1.0014870166778564,0.0007873220019973814
430,1.0013325214385986,0.0007817199220880866
431,1.0014300346374512,0.0007718295091763139
432,1.00142240524292,0.0007623998681083322
433,1.0015029907226562,0.0007504410459659994
434,1.0013731718063354,0.0007440767367370427
435,1.0013655424118042,0.0007267715991474688
436,1.0013200044631958,0.0007259793346747756
437,1.00131356716156,0.0007178909727372229
438,1.0013607740402222,0.000706685648765415
439,1.001344919204712,0.0006852488731965423
440,1.0013514757156372,0.0006794148357585073
441,1.0014519691467285,0.0006650185096077621
442,1.0014095306396484,0.0006529156235046685
443,1.001352071762085,0.0006428728229366243
444,1.001295566558838,0.0006521483883261681
445,1.0014327764511108,0.0006242960225790739
446,1.0013889074325562,0.0006347778253257275
447,1.0012898445129395,0.0006324576679617167
448,1.0013564825057983,0.0006318922969512641
449,1.0013641119003296,0.0006202465738169849
450,1.0011913776397705,0.0006210373830981553
451,1.0012127161026,0.0006023654132150114
452,1.0012227296829224,0.0005994581733830273
453,1.0011825561523438,0.00059653224889189
454,1.001121163368225,0.0005932136555202305
455,1.0012768507003784,0.0005823868559673429
456,1.0011790990829468,0.0005749219562858343
457,1.001196026802063,0.0005715175066143274
458,1.0011179447174072,0.0005620909505523741
459,1.001231074333191,0.0005480148829519749
460,1.0011327266693115,0.0005352497100830078
461,1.0011461973190308,0.0005261206533759832
462,1.0010721683502197,0.0005153303500264883
463,1.0011534690856934,0.0005123193841427565
464,1.001164197921753,0.0005102147697471082
465,1.0011504888534546,0.0005035641370341182
466,1.0010818243026733,0.0005025725695304573
467,1.0011374950408936,0.0004904380184598267
468,1.0010299682617188,0.00048118780250661075
469,1.0010335445404053,0.0004912619479000568
470,1.0010392665863037,0.0004373078409116715
471,1.0011320114135742,0.00047655595699325204
472,1.00104558467865,0.0004649590700864792
473,1.0012187957763672,0.00045921956188976765
474,1.0011507272720337,0.0004618029051925987
475,1.0011088848114014,0.00045026896987110376
476,1.0011672973632812,0.0004511013103183359
477,1.0011006593704224,0.0004495160828810185
478,1.0009821653366089,0.00043982078204862773
479,1.0010567903518677,0.0004347501089796424
480,1.0010548830032349,0.00043068479862995446
481,1.0010240077972412,0.00041979289380833507
482,1.001104474067688,0.0004144056292716414
483,1.0010124444961548,0.0004122278478462249
484,1.000996470451355,0.0004075735341757536
485,1.0009799003601074,0.0004054019518662244
486,1.0009227991104126,0.00040188446291722357
487,1.0009726285934448,0.0003944835043512285
488,1.0009617805480957,0.00039260394987650216
489,1.00100839138031,0.0003858761047013104
490,1.0010489225387573,0.00038366715307347476
491,1.0009634494781494,0.0003804419538937509
492,1.0009993314743042,0.0003682816750369966
493,1.0010356903076172,0.00037885058554820716
494,1.001017689704895,0.00037252914626151323
495,1.0010390281677246,0.0003728887822944671
496,1.0011662244796753,0.0003685645933728665
497,1.0009634494781494,0.00035690548247657716
498,1.0009456872940063,0.0003571155248209834
499,1.0009570121765137,0.0003504199266899377
500,1.0010180473327637,0.00034493653220124543
501,1.0011017322540283,0.00034410119405947626
502,1.001059889793396,0.0003434472600929439
503,1.001036286354065,0.0003355942608322948
504,1.0010673999786377,0.0003265404957346618
505,1.0010337829589844,0.00031629364821128547
506,1.0010038614273071,0.00032449938589707017
507,1.001006841659546,0.0003175474994350225
508,1.0010172128677368,0.00031772381043992937
509,1.0011413097381592,0.00031457431032322347
510,1.0010169744491577,0.0003109985846094787
511,1.0010082721710205,0.00030918794800527394
512,1.0010552406311035,0.0003001944860443473
513,1.0010849237442017,0.00029821047792211175
514,1.0010004043579102,0.00029880620422773063
515,1.0009024143218994,0.0002915807708632201
516,1.0009748935699463,0.00028750539058819413
517,1.0010453462600708,0.00028330605709925294
518,1.000910997390747,0.00027067254995927215
519,1.000868320465088,0.00028119346825405955
520,1.0009773969650269,0.000274100893875584
521,1.0008785724639893,0.0002673970884643495
522,1.0008989572525024,0.0002695365983527154
523,1.0008374452590942,0.0002652920666150749
524,1.0008111000061035,0.00025907446979545057
525,1.0008453130722046,0.0002524307055864483
526,1.000929832458496,0.00025763132725842297
527,1.0009218454360962,0.00025363024906255305
528,1.0008758306503296,0.00025024847127497196
529,1.0007538795471191,0.0002474180073477328
530,1.0008999109268188,0.0002480311377439648
531,1.000876545906067,0.00024183130881283432
532,1.000851035118103,0.00023815281747374684
533,1.000871181488037,0.00023416736803483218
534,1.0009067058563232,0.00023260951275005937
535,1.0008128881454468,0.00022719897970091552
536,1.0008419752120972,0.00022273183276411146
537,1.000836968421936,0.00021516281412914395
538,1.000797986984253,0.00021960560115985572
539,1.0008143186569214,0.00021660533093381673
540,1.0009169578552246,0.00021577726874966174
541,1.0007983446121216,0.00021435858798213303
542,1.0007712841033936,0.000212982835364528
543,1.0008176565170288,0.00020825956016778946
544,1.0007506608963013,0.00020496368233580142
545,1.0007516145706177,0.0002036728837992996
546,1.0008233785629272,0.00019989670545328408
547,1.0007555484771729,0.00019695344963110983
548,1.0008703470230103,0.0001956304331542924
549,1.000801920890808,0.00019072425493504852
550,1.0008083581924438,0.00018781464314088225
551,1.0008680820465088,0.00018708979769144207
552,1.0007404088974,0.00018222392827738076
553,1.0006564855575562,0.0001783820625860244
554,1.0008432865142822,0.0001759255537763238
555,1.000800609588623,0.000172470769030042
556,1.000656008720398,0.00017153623048216105
557,1.000674843788147,0.00016719642735552043
558,1.0008258819580078,0.0001643514260649681
559,1.0007747411727905,0.00016009280807338655
560,1.00068998336792,0.00016118961502797902
561,1.0007656812667847,0.00015742180403321981
562,1.0006732940673828,0.00015486980555579066
563,1.0007684230804443,0.00015292922034859657
564,1.0007072687149048,0.00015020914725027978
565,1.0006558895111084,0.00015070894733071327
566,1.0006468296051025,0.00015060362056829035
567,1.0006407499313354,0.00014840305084362626
568,1.0006651878356934,0.00014621851732954383
569,1.0006744861602783,0.0001449252595193684
570,1.0006508827209473,0.00014045083662495017
571,1.000676155090332,0.00013942043005954474
572,1.000740647315979,0.00014123732398729771
573,1.0006800889968872,0.00013831361138727516
574,1.000680923461914,0.00013702415162697434
575,1.0006754398345947,0.0001357975124847144
576,1.0007818937301636,0.00013264588778838515
577,1.000632405281067,0.00012788406456820667
578,1.0006234645843506,0.00012730785238090903
579,1.000689148902893,0.00012442997831385583
580,1.000779390335083,0.00011992146755801514
581,1.0007174015045166,0.00011961111886193976
582,1.0006521940231323,0.00011930674372706562
583,1.000683307647705,0.00012024351599393412
584,1.0007771253585815,0.00011445028940215707
585,1.00071120262146,0.00011529403127497062
586,1.0006927251815796,0.0001116799539886415
587,1.0006895065307617,0.00011207701754756272
588,1.0007705688476562,0.00011139177513541654
589,1.0006909370422363,0.00010975148325087503
590,1.0006791353225708,0.00010777200077427551
591,1.0007445812225342,0.00010698232654249296
592,1.000740885734558,0.00010652423952706158
593,1.0006455183029175,0.00010554407344898209
594,1.0006002187728882,0.00010560789087321609
595,1.0006245374679565,0.00010371377720730379
596,1.0005639791488647,0.00010364753688918427
597,1.0005698204040527,0.0001038370028254576
598,1.0005062818527222,0.00010046026727650315
599,1.000577688217163,9.988550300477073e-05
600,1.0006071329116821,9.928978397510946e-05
601,1.0005402565002441,9.745197166921571e-05
602,1.0005422830581665,9.7658448794391e-05
603,1.0005606412887573,9.272875468013808e-05
604,1.00059175491333,8.717045420780778e-05
605,1.0006746053695679,9.129245154326782e-05
606,1.000670313835144,8.989986235974357e-05
607,1.0006279945373535,8.993440860649571e-05
608,1.0006564855575562,9.176857565762475e-05
609,1.0005719661712646,9.147875243797898e-05
610,1.0006250143051147,8.919039100874215e-05
611,1.0006604194641113,8.752787834964693e-05
612,1.0005922317504883,8.585840259911492e-05
613,1.0005557537078857,8.384448301512748e-05
614,1.0004777908325195,8.441619138466194e-05
615,1.0005714893341064,7.986765558598563e-05
616,1.0006054639816284,8.12262442195788e-05
617,1.0006340742111206,7.817400910425931e-05
618,1.0005621910095215,7.95636951806955e-05
619,1.0005748271942139,7.650015322724357e-05
620,1.0005396604537964,7.264055602718145e-05
621,1.0004732608795166,7.605009886901826e-05
622,1.0005263090133667,7.177334191510454e-05
623,1.000594139099121,7.225523586384952e-05
624,1.000549554824829,7.28838422219269e-05
625,1.0004733800888062,7.276397809619084e-05
626,1.0004866123199463,7.060327334329486e-05
627,1.0005446672439575,7.087916310410947e-05
628,1.0005543231964111,6.999407196417451e-05
629,1.0005183219909668,7.042889046715572e-05
630,1.0005122423171997,6.455645780079067e-05
631,1.0005812644958496,6.401592690963298e-05
632,1.0006046295166016,6.557205779245123e-05
633,1.000531792640686,6.833117367932573e-05
634,1.0004680156707764,6.675605254713446e-05
635,1.0005077123641968,6.47737251711078e-05
636,1.000520944595337,6.0853257309645414e-05
637,1.0005637407302856,6.116944132372737e-05
638,1.0005240440368652,6.117478187661618e-05
639,1.0005054473876953,6.0409660363802686e-05
640,1.0004712343215942,6.0489743191283196e-05
641,1.0005204677581787,6.043042958481237e-05
642,1.0005526542663574,5.991639045532793e-05
643,1.0005555152893066,5.841042730025947e-05
644,1.0005508661270142,5.78405088162981e-05
645,1.0005838871002197,5.692782360711135e-05
646,1.00049889087677,5.674290514434688e-05
647,1.0005216598510742,5.748547482653521e-05
648,1.0004897117614746,5.702512862626463e-05
649,1.0004892349243164,5.577805859502405e-05
650,1.0004768371582031,5.5277254432439804e-05
651,1.0004894733428955,5.52780729776714e-05
652,1.0004762411117554,5.412126120063476e-05
653,1.0005632638931274,5.328615225153044e-05
654,1.0004905462265015,5.215049532125704e-05
655,1.0004829168319702,5.056785812485032e-05
656,1.000449776649475,4.957104101777077e-05
657,1.0004855394363403,5.002413672627881e-05
658,1.0004193782806396,4.918500053463504e-05
659,1.0004066228866577,4.8308145778719336e-05
660,1.0005615949630737,4.673829971579835e-05
661,1.0005309581756592,4.620817708200775e-05
662,1.0004606246948242,4.603508205036633e-05
663,1.0004520416259766,4.4199525291332975e-05
664,1.00045907497406,4.472216096473858e-05
665,1.0005340576171875,4.386280488688499e-05
666,1.0004973411560059,4.2757186747621745e-05
667,1.0005313158035278,4.2349482100689784e-05
668,1.0005322694778442,4.181083568255417e-05
669,1.00057053565979,4.1949442675104365e-05
670,1.000562310218811,4.185858415439725e-05
671,1.000538945198059,4.173925117356703e-05
672,1.0005416870117188,4.065543180331588e-05
673,1.0004875659942627,4.027979593956843e-05
674,1.000496506690979,3.946249125874601e-05
675,1.0004165172576904,3.949783422285691e-05
676,1.0004879236221313,3.7809211789863184e-05
677,1.0004929304122925,3.7906942452536896e-05
678,1.000504970550537,3.713330806931481e-05
679,1.0005435943603516,3.634945096564479e-05
680,1.0005472898483276,3.581634518923238e-05
681,1.0005041360855103,3.616468166001141e-05
682,1.0004703998565674,3.6192184779793024e-05
683,1.0004725456237793,3.527621811372228e-05
684,1.0004727840423584,3.505636777845211e-05
685,1.0004903078079224,3.4843786124838516e-05
686,1.0004788637161255,3.396613465156406e-05
687,1.000473976135254,3.30434377247002e-05
688,1.000427484512329,3.190441566403024e-05
689,1.0004175901412964,3.212361116311513e-05
690,1.000443458557129,3.217741323169321e-05
691,1.0004194974899292,3.020092481165193e-05
692,1.0004668235778809,2.9749742679996416e-05
693,1.0004485845565796,2.94839537673397e-05
694,1.00045907497406,2.9428538255160674e-05
695,1.0004467964172363,2.872759068850428e-05
696,1.0004428625106812,2.8755423045367934e-05
697,1.0004862546920776,2.8160518922959454e-05
698,1.0004054307937622,2.7904168746317737e-05
699,1.0004255771636963,2.7707406843546778e-05
700,1.0004615783691406,2.7128700821776874e-05
701,1.0005130767822266,2.681167643459048e-05
702,1.0004820823669434,2.642358776938636e-05
703,1.0004174709320068,2.5871904654195532e-05
704,1.0003870725631714,2.5997313059633598e-05
705,1.0004220008850098,2.5446714062127285e-05
706,1.000468134880066,2.5343537345179357e-05
707,1.0004875659942627,2.5029728931258433e-05
708,1.0003714561462402,2.462515840306878e-05
709,1.0004045963287354,2.378933277213946e-05
710,1.000497817993164,2.3616406906512566e-05
711,1.000486969947815,2.346065411984455e-05
712,1.0004042387008667,2.321184911124874e-05
713,1.0004150867462158,2.3017992134555243e-05
714,1.0004230737686157,2.2801670638727956e-05
715,1.0004408359527588,2.178226895921398e-05
716,1.0003901720046997,2.1477078917087056e-05
717,1.0004042387008667,2.1062840460217558e-05
718,1.000415325164795,2.0887699065497145e-05
719,1.0004627704620361,2.0868432329734787e-05
720,1.0003459453582764,2.0489864255068824e-05
721,1.0004123449325562,2.026718902925495e-05
722,1.0004985332489014,2.0049343220307492e-05
723,1.0004632472991943,1.9675708244903944e-05
724,1.0004112720489502,1.9348432033439167e-05
725,1.0003488063812256,1.9293211153126322e-05
726,1.0004581212997437,1.936711123562418e-05
727,1.0005003213882446,1.891224383143708e-05
728,1.000487208366394,1.8576576621853746e-05
729,1.0004076957702637,1.8371953046880662e-05
730,1.000382900238037,1.8314454791834578e-05
731,1.0003502368927002,1.808060369512532e-05
732,1.0004206895828247,1.754755066940561e-05
733,1.0004165172576904,1.7348955225315876e-05
734,1.0004098415374756,1.7052514522220008e-05
735,1.0003926753997803,1.6704252630006522e-05
736,1.0004417896270752,1.637667628529016e-05
737,1.0004100799560547,1.6524918464710936e-05
738,1.000446081161499,1.6237967429333366e-05
739,1.0003718137741089,1.600578434590716e-05
740,1.0004373788833618,1.570449603605084e-05
741,1.0004172325134277,1.549183070892468e-05
742,1.0003684759140015,1.5221255125652533e-05
743,1.0003693103790283,1.512754079158185e-05
744,1.0004030466079712,1.4774760529689956e-05
745,1.0003994703292847,1.4565917808795348e-05
746,1.0003867149353027,1.4337860193336383e-05
747,1.0003819465637207,1.3934352864453103e-05
748,1.0003926753997803,1.37861998155131e-05
749,1.0003806352615356,1.3600470083474647e-05
750,1.000340223312378,1.3283348380355164e-05
751,1.0004448890686035,1.3101647709845565e-05
752,1.0003798007965088,1.3039247278356925e-05
753,1.0002938508987427,1.2733450603263918e-05
754,1.0003541707992554,1.2821541531593539e-05
755,1.0003371238708496,1.2564878488774411e-05
756,1.000365972518921,1.2569213140523061e-05
757,1.000387191772461,1.2324455383350141e-05
758,1.0003734827041626,1.2161704944446683e-05
759,1.0003317594528198,1.2169369256298523e-05
760,1.0003743171691895,1.203687770612305e-05
761,1.0003654956817627,1.184924622066319e-05
762,1.0003794431686401,1.1588125744310673e-05
763,1.0003844499588013,1.1376354450476356e-05
764,1.0003597736358643,1.1204609108972363e-05
765,1.0003695487976074,1.094809158530552e-05
766,1.000351905822754,1.0850427315745037e-05
767,1.0003482103347778,1.0617427506076638e-05
768,1.0003397464752197,1.0337996172893327e-05
769,1.000367522239685,1.0245198609482031e-05
770,1.0003494024276733,1.0011783160734922e-05
771,1.0003334283828735,9.822882020671386e-06
772,1.000392198562622,9.630979548092e-06
773,1.0003705024719238,9.418239642400295e-06
774,1.000407099723816,9.322166079073213e-06
775,1.0003501176834106,8.899951353669167e-06
776,1.000342845916748,8.903391972125974e-06
777,1.000333547592163,8.88318845682079e-06
778,1.0003390312194824,8.910406904760748e-06
779,1.000318169593811,8.740515113458969e-06
780,1.000325322151184,8.749824701226316e-06
781,1.0003671646118164,8.584589522797614e-06
782,1.0003619194030762,8.460496246698312e-06
783,1.000335693359375,8.440081728622317e-06
784,1.0003207921981812,8.34205548017053e-06
785,1.0003249645233154,8.250778591900598e-06
786,1.0003257989883423,7.968307727423962e-06
787,1.000340223312378,7.911450666142628e-06
788,1.0003471374511719,7.868741704442073e-06
789,1.0003266334533691,7.622131306561641e-06
790,1.00033438205719,7.5937814472126774e-06
791,1.0003128051757812,7.417594133585226e-06
792,1.0003366470336914,7.3637397690617945e-06
793,1.0003684759140015,7.237114459712757e-06
794,1.0003308057785034,7.03395653545158e-06
795,1.0002394914627075,7.0160981522349175e-06
796,1.0003074407577515,6.8105455284239724e-06
797,1.0003448724746704,6.636724720010534e-06
798,1.0003324747085571,6.461763405241072e-06
799,1.0003138780593872,6.402710369002307e-06
800,1.0002740621566772,6.242452855076408e-06
801,1.0003005266189575,6.255699645407731e-06
802,1.0003578662872314,6.069558821764076e-06
803,1.0002843141555786,5.936014531471301e-06
804,1.0003336668014526,5.818885256303474e-06
805,1.0003187656402588,5.830099780723685e-06
806,1.000302791595459,5.7188194659829605e-06
807,1.0003149509429932,5.672007773682708e-06
808,1.0002895593643188,5.628848612104775e-06
809,1.0002734661102295,5.541665359487524e-06
810,1.000300645828247,5.4520733101526275e-06
811,1.0002845525741577,5.338736627891194e-06
812,1.0003070831298828,5.179991603654344e-06
813,1.0003236532211304,5.2013047024956904e-06
814,1.0003526210784912,5.142796908330638e-06
815,1.0003151893615723,5.070453426014865e-06
816,1.0002942085266113,4.998702934244648e-06
817,1.0003368854522705,4.939985046803486e-06
818,1.0003278255462646,4.871059900324326e-06
819,1.00033438205719,4.804366199095966e-06
820,1.0003092288970947,4.7711855586385354e-06
821,1.000277042388916,4.656923920265399e-06
822,1.00028657913208,4.54652399639599e-06
823,1.0003076791763306,4.4663484004558995e-06
824,1.00028657913208,4.325334884924814e-06
825,1.0002379417419434,4.285414888727246e-06
826,1.0002379417419434,4.318985247664386e-06
827,1.00029456615448,4.27070972364163e-06
828,1.0002577304840088,4.258093213138636e-06
829,1.0002824068069458,4.1542102735547815e-06
830,1.000260591506958,4.041755801154068e-06
831,1.000226616859436,3.939598627766827e-06
832,1.0002388954162598,3.910583018296165e-06
833,1.0002461671829224,3.909392489731545e-06
834,1.0002517700195312,3.869721695082262e-06
835,1.0002259016036987,3.86228202842176e-06
836,1.000249981880188,3.8770181163272355e-06
837,1.0001784563064575,3.790755499721854e-06
838,1.000167727470398,3.7408192383736605e-06
839,1.0002532005310059,3.6677063235401874e-06
840,1.0002219676971436,3.5381071938900277e-06
841,1.0002521276474,3.484442459011916e-06
842,1.000229001045227,3.421216888455092e-06
843,1.000195026397705,3.363807081768755e-06
844,1.0001652240753174,3.35148502017546e-06
845,1.0002257823944092,3.252087026339723e-06
846,1.0002381801605225,3.179651457685395e-06
847,1.0002151727676392,3.1322533686761744e-06
848,1.000268578529358,3.034707106053247e-06
849,1.0002223253250122,3.0290070753835607e-06
850,1.0002021789550781,3.000913920914172e-06
851,1.000199794769287,3.0170592708600452e-06
852,1.0002158880233765,2.948568862848333e-06
853,1.0002145767211914,2.907262341977912e-06
854,1.0001859664916992,2.78591096503078e-06
855,1.000206708908081,2.7176392904948443e-06
856,1.0002493858337402,2.6795355552167166e-06
857,1.0001990795135498,2.543857135606231e-06
858,1.0002344846725464,2.3333477656706236e-06
859,1.0002447366714478,2.4364962882827967e-06
860,1.0002416372299194,2.4258940811705543e-06
861,1.0002411603927612,2.3920122202980565e-06
862,1.0002385377883911,2.3260136003955267e-06
863,1.0002176761627197,2.3029156182019506e-06
864,1.0002578496932983,2.364590500292252e-06
865,1.000214695930481,2.34993854064669e-06
866,1.00020170211792,2.3275472358363913e-06
867,1.0002150535583496,2.3162933757703286e-06
868,1.0002810955047607,2.297902483405778e-06
869,1.0002226829528809,2.2748577066522557e-06
870,1.0001552104949951,2.2018061827111524e-06
871,1.000178575515747,2.191924295402714e-06
872,1.0001829862594604,2.112225047312677e-06
873,1.0002069473266602,2.069784386549145e-06
874,1.0002142190933228,2.0300776668591425e-06
875,1.0002586841583252,2.028585640800884e-06
876,1.0002199411392212,1.9828630684060045e-06
877,1.0001899003982544,1.940339643624611e-06
878,1.0002012252807617,1.8781969401970855e-06
879,1.0002044439315796,1.868371896307508e-06
880,1.00022292137146,1.825856088544242e-06
881,1.000218391418457,1.8202160845248727e-06
882,1.0002145767211914,1.7966182213058346e-06
883,1.0002511739730835,1.7521009567644796e-06
884,1.0002082586288452,1.7247514279006282e-06
885,1.0002061128616333,1.6952529904301628e-06
886,1.0002310276031494,1.6599108221271308e-06
887,1.000206470489502,1.64985840456211e-06
888,1.0002022981643677,1.624857304705074e-06
889,1.0002110004425049,1.581520677973458e-06
890,1.0001636743545532,1.554737423248298e-06
891,1.000142216682434,1.5291366253222805e-06
892,1.0001988410949707,1.505135855950357e-06
893,1.0001623630523682,1.4916691952748806e-06
894,1.0002644062042236,1.450880745323957e-06
895,1.0001838207244873,1.4072988960833754e-06
896,1.0001581907272339,1.4088801663092454e-06
897,1.0002086162567139,1.3789117474516388e-06
898,1.0002036094665527,1.367223831039155e-06
899,1.0001730918884277,1.3673571856998024e-06
900,1.0002247095108032,1.339083837592625e-06
901,1.0002309083938599,1.321207378168765e-06
902,1.0001914501190186,1.2891251799374004e-06
903,1.000198483467102,1.2557435411508777e-06
904,1.0001596212387085,1.2463317489164183e-06
905,1.00021231174469,1.2343103890088969e-06
906,1.0001640319824219,1.1919198641408002e-06
907,1.0002098083496094,1.1763366956074606e-06
908,1.0001921653747559,1.1393161685191444e-06
909,1.0001494884490967,1.113785174311488e-06
910,1.0001904964447021,1.0886300287893391e-06
911,1.0002111196517944,1.0616173540256568e-06
912,1.00015127658844,1.0364866511736182e-06
913,1.0001389980316162,1.0200578799413051e-06
914,1.0001822710037231,1.002310114017746e-06
915,1.0002121925354004,9.978107300412375e-07
916,1.000166893005371,9.803966349863913e-07
917,1.0001674890518188,9.558528972775093e-07
918,1.00025475025177,9.364485435980896e-07
919,1.0001790523529053,9.048486049323401e-07
920,1.0002049207687378,9.053043186213472e-07
921,1.0002107620239258,8.878188850758306e-07
922,1.0002015829086304,8.616881359557738e-07
923,1.0002028942108154,8.282491421596205e-07
924,1.000179409980774,8.08528625384497e-07
925,1.0001718997955322,7.839808517928759e-07
926,1.0001940727233887,7.793348686391255e-07
927,1.0002233982086182,7.72526959735842e-07
928,1.0002210140228271,7.684677711949917e-07
929,1.0001877546310425,7.531589858444931e-07
930,1.0002422332763672,7.431881954289565e-07
931,1.0002325773239136,7.340367460528796e-07
932,1.000164270401001,7.21956268989743e-07
933,1.0002084970474243,7.125095180526841e-07
934,1.0002095699310303,6.971122843424382e-07
935,1.0002069473266602,6.785512596252374e-07
936,1.0002046823501587,6.738316642440623e-07
937,1.0001758337020874,6.640520950895734e-07
938,1.0002632141113281,6.472458835560246e-07
939,1.0002421140670776,6.399486096597684e-07
940,1.000217318534851,6.264714329518029e-07
941,1.000213623046875,6.160360612739169e-07
942,1.000187873840332,6.046218459232477e-07
943,1.0002464056015015,5.880182243345189e-07
944,1.0002690553665161,5.802629630125011e-07
945,1.0002723932266235,5.757141821050027e-07
946,1.0002481937408447,5.743038400396472e-07
947,1.0002200603485107,5.623907668450556e-07
948,1.0002578496932983,5.603514523500053e-07
949,1.0002506971359253,5.534516844818427e-07
950,1.0002498626708984,5.404394869401585e-07
951,1.0002636909484863,5.221954779699445e-07
952,1.0002573728561401,5.156139764039835e-07
953,1.000241994857788,5.067249162493681e-07
954,1.000226378440857,5.03173680499458e-07
955,1.0002210140228271,4.990739057575411e-07
956,1.0002238750457764,4.865177061219583e-07
957,1.0001939535140991,4.795301720150746e-07
958,1.0002217292785645,4.7073012865439523e-07
959,1.0002280473709106,4.6720555246793083e-07
960,1.0002192258834839,4.550096548427973e-07
961,1.000216007232666,4.441940575361514e-07
962,1.0002683401107788,4.3681788497451635e-07
963,1.0002074241638184,4.2578182046781876e-07
964,1.000231385231018,4.264758501903998e-07
965,1.0002294778823853,4.2621741158654913e-07
966,1.0002405643463135,4.225400687118963e-07
967,1.0002963542938232,4.1394673644390423e-07
968,1.0002408027648926,4.0377003074354434e-07
969,1.0002284049987793,3.915029935797065e-07
970,1.0002158880233765,3.9340102375717834e-07
971,1.0002657175064087,3.876268124258786e-07
972,1.0002634525299072,3.824852115030808e-07
973,1.0001875162124634,3.77908804694016e-07
974,1.0002223253250122,3.717833294558659e-07
975,1.0002700090408325,3.707441180722526e-07
976,1.000258207321167,3.649994653187605e-07
977,1.0002472400665283,3.632819698395906e-07
978,1.0003103017807007,3.603501284032973e-07
979,1.00029456615448,3.519039353250264e-07
980,1.000272274017334,3.437179714183003e-07
981,1.0002524852752686,3.376928816578584e-07
982,1.000257134437561,3.2900479141062533e-07
983,1.0002621412277222,3.2342879308089323e-07
984,1.0002726316452026,3.1597500083080376e-07
985,1.0002790689468384,3.09353822558478e-07
986,1.0002776384353638,3.058854645132669e-07
987,1.0002645254135132,2.977794224534591e-07
988,1.000209927558899,2.8912469929309736e-07
989,1.000295877456665,2.788162305478181e-07
990,1.0003052949905396,2.722098599861056e-07
991,1.0002970695495605,2.744776850249764e-07
992,1.00028657913208,2.757646484496945e-07
993,1.000231146812439,2.692374891921645e-07
994,1.0002596378326416,2.6013313458861376e-07
995,1.000288486480713,2.583244338438817e-07
996,1.0002928972244263,2.532253802201012e-07
997,1.0002599954605103,2.5032042572092905e-07
998,1.0002985000610352,2.4012013000174193e-07
999,1.000280499458313,2.2997500082055922e-07


==> a_star_weights_1000_50_imagenet_motion_blur.csv <==
t,a_p,a_l
0,1.5489283800125122,34.49110794067383
1,1.3575865030288696,22.666526794433594
2,1.2681792974472046,18.092147827148438
3,1.212411880493164,14.316295623779297
4,1.1774603128433228,11.990519523620605
5,1.1528072357177734,10.497262954711914
6,1.1353429555892944,9.424192428588867
7,1.1203633546829224,8.525322914123535
8,1.108431339263916,7.862170219421387
9,1.0963382720947266,7.16841459274292
10,1.0871697664260864,6.863024711608887
11,1.07794988155365,6.446761608123779
12,1.07007896900177,6.042113304138184
13,1.0640534162521362,5.788482189178467
14,1.057037115097046,5.385687828063965
15,1.0521126985549927,5.155292987823486
16,1.047228455543518,4.805884838104248
17,1.0429868698120117,4.445187091827393
18,1.038896918296814,4.094046115875244
19,1.0349103212356567,3.727208137512207
20,1.032301425933838,3.5149166584014893
21,1.0289713144302368,3.2333261966705322
22,1.0264848470687866,2.934267520904541
23,1.0243332386016846,2.6372275352478027
24,1.0227820873260498,2.5049610137939453
25,1.0206841230392456,2.2935352325439453
26,1.0193389654159546,2.0842607021331787
27,1.0178309679031372,1.9179762601852417
28,1.0164850950241089,1.75662100315094
29,1.0154478549957275,1.6135343313217163
30,1.0147701501846313,1.4820021390914917
31,1.0138243436813354,1.3642182350158691
32,1.0128458738327026,1.2576267719268799
33,1.0123683214187622,1.1592415571212769
34,1.0117628574371338,1.0674679279327393
35,1.0109848976135254,0.9908477067947388
36,1.0107789039611816,0.9130023121833801
37,1.0100945234298706,0.8548740744590759
38,1.0096676349639893,0.7966345548629761
39,1.00963294506073,0.7408409714698792
40,1.0092359781265259,0.692467451095581
41,1.0088152885437012,0.6469957828521729
42,1.0086138248443604,0.6062696576118469
43,1.0083692073822021,0.5693129897117615
44,1.00803804397583,0.5344057679176331
45,1.0076745748519897,0.502058744430542
46,1.0073485374450684,0.4727404713630676
47,1.0072342157363892,0.4451717436313629
48,1.0070209503173828,0.41984084248542786
49,1.007009744644165,0.3981035351753235
50,1.006749153137207,0.3766341507434845
51,1.0068217515945435,0.35585886240005493
52,1.0068271160125732,0.33734360337257385
53,1.0066492557525635,0.31940460205078125
54,1.006256103515625,0.3040749132633209
55,1.0062683820724487,0.2895769476890564
56,1.0062201023101807,0.27688631415367126
57,1.0061733722686768,0.2651500105857849
58,1.005989909172058,0.25258976221084595
59,1.0062134265899658,0.243241548538208
60,1.0059345960617065,0.23296178877353668
61,1.0059752464294434,0.22366206347942352
62,1.005683422088623,0.2136365920305252
63,1.0059444904327393,0.20666509866714478
64,1.0057621002197266,0.19790413975715637
65,1.0056992769241333,0.18945404887199402
66,1.0057231187820435,0.18180455267429352
67,1.0057653188705444,0.17464622855186462
68,1.0055341720581055,0.16915565729141235
69,1.0055629014968872,0.16351747512817383
70,1.0054150819778442,0.15608733892440796
71,1.005382776260376,0.15140357613563538
72,1.0055831670761108,0.1460154950618744
73,1.0055104494094849,0.14075595140457153
74,1.0055040121078491,0.1360289454460144
75,1.0054534673690796,0.13091686367988586
76,1.005210280418396,0.12699571251869202
77,1.0053539276123047,0.12259671837091446
78,1.0053484439849854,0.11750330030918121
79,1.005174994468689,0.11444558203220367
80,1.005074143409729,0.11095678806304932
81,1.00507652759552,0.10764174163341522
82,1.005182147026062,0.10427254438400269
83,1.0052950382232666,0.10104678571224213
84,1.005183219909668,0.09804504364728928
85,1.00510835647583,0.09495440870523453
86,1.0050238370895386,0.09232675284147263
87,1.0050145387649536,0.08963172137737274
88,1.0050275325775146,0.08694352209568024
89,1.0049599409103394,0.0844634547829628
90,1.0049099922180176,0.08210988342761993
91,1.0047589540481567,0.07950206100940704
92,1.0048389434814453,0.07716716825962067
93,1.0046590566635132,0.07529015094041824
94,1.0047014951705933,0.07366205751895905
95,1.0048390626907349,0.07167227566242218
96,1.0045769214630127,0.06976082921028137
97,1.00453519821167,0.06789391487836838
98,1.004617691040039,0.06612122058868408
99,1.0045576095581055,0.06443435698747635
100,1.0044704675674438,0.06285253167152405
101,1.0043710470199585,0.06124235689640045
102,1.0045020580291748,0.059642571955919266
103,1.0043476819992065,0.05827533081173897
104,1.0041216611862183,0.05674333497881889
105,1.0043550729751587,0.055306024849414825
106,1.004298448562622,0.05394097417593002
107,1.0040555000305176,0.05249439552426338
108,1.0041245222091675,0.051464974880218506
109,1.004086971282959,0.05020778998732567
110,1.0040466785430908,0.04893934354186058
111,1.0039129257202148,0.04770120605826378
112,1.003869891166687,0.04655928164720535
113,1.0038843154907227,0.04551386088132858
114,1.003952145576477,0.04439210891723633
115,1.003849744796753,0.043398912996053696
116,1.003916621208191,0.04269694536924362
117,1.0038930177688599,0.04182370752096176
118,1.0038245916366577,0.04101547598838806
119,1.0037145614624023,0.04010108858346939
120,1.003783106803894,0.039259277284145355
121,1.003819227218628,0.03852614760398865
122,1.0038572549819946,0.03790460526943207
123,1.0037723779678345,0.037124525755643845
124,1.003563404083252,0.036436792463064194
125,1.0036671161651611,0.035782720893621445
126,1.0038425922393799,0.03500031679868698
127,1.0037957429885864,0.034379325807094574
128,1.0038819313049316,0.0337238647043705
129,1.003740668296814,0.033097509294748306
130,1.003603219985962,0.03242975100874901
131,1.0037065744400024,0.031801510602235794
132,1.0035196542739868,0.0312514454126358
133,1.003520131111145,0.030643027275800705
134,1.0035141706466675,0.030032191425561905
135,1.0036121606826782,0.029532326385378838
136,1.003435492515564,0.028920259326696396
137,1.0035618543624878,0.028297826647758484
138,1.0035004615783691,0.02780209481716156
139,1.0035572052001953,0.027180710807442665
140,1.003504991531372,0.026739735156297684
141,1.0035165548324585,0.026304438710212708
142,1.003379225730896,0.025905385613441467
143,1.0034772157669067,0.025418953970074654
144,1.003282070159912,0.02497164160013199
145,1.003358006477356,0.02453450672328472
146,1.0032880306243896,0.024083737283945084
147,1.0032743215560913,0.02362019568681717
148,1.0032609701156616,0.02317442186176777
149,1.00332772731781,0.02274288237094879
150,1.0032925605773926,0.02237572707235813
151,1.0033378601074219,0.021997781470417976
152,1.003361701965332,0.02158757485449314
153,1.0031646490097046,0.021242888644337654
154,1.0033847093582153,0.02086256630718708
155,1.0033386945724487,0.020546285435557365
156,1.0032525062561035,0.02016841620206833
157,1.0032345056533813,0.01984359882771969
158,1.003081202507019,0.01950826495885849
159,1.003173589706421,0.019153067842125893
160,1.0031098127365112,0.018864735960960388
161,1.0032153129577637,0.018577877432107925
162,1.0031417608261108,0.01828889176249504
163,1.0030207633972168,0.018046457320451736
164,1.002903699874878,0.01775660552084446
165,1.0028668642044067,0.01744617149233818
166,1.002869725227356,0.01720406673848629
167,1.002842664718628,0.016903625801205635
168,1.0028963088989258,0.016644824296236038
169,1.0028166770935059,0.016378439962863922
170,1.0026861429214478,0.016140341758728027
171,1.0027692317962646,0.015919072553515434
172,1.0029078722000122,0.015685467049479485
173,1.002844214439392,0.015404990874230862
174,1.0028475522994995,0.015147355385124683
175,1.0028212070465088,0.014921078458428383
176,1.002760887145996,0.014658194966614246
177,1.0027796030044556,0.014436651021242142
178,1.002852201461792,0.014191852882504463
179,1.002771258354187,0.013984035700559616
180,1.0027737617492676,0.013766545802354813
181,1.002817988395691,0.01358206570148468
182,1.0027827024459839,0.01338891964405775
183,1.002895474433899,0.013194048777222633
184,1.002832293510437,0.012954889796674252
185,1.002808928489685,0.012760881334543228
186,1.0027586221694946,0.012573810294270515
187,1.0026788711547852,0.01238633319735527
188,1.002580165863037,0.012210899032652378
189,1.002772569656372,0.012017149478197098
190,1.0026935338974,0.011857347562909126
191,1.0026742219924927,0.01166488602757454
192,1.0025063753128052,0.011462205089628696
193,1.0027216672897339,0.011291966773569584
194,1.0025945901870728,0.011121171526610851
195,1.0026307106018066,0.01094409916549921
196,1.0026310682296753,0.01079142652451992
197,1.0027039051055908,0.010662851855158806
198,1.0025511980056763,0.01051069051027298
199,1.0026031732559204,0.010391012765467167
200,1.0026179552078247,0.010228779166936874
201,1.0025519132614136,0.010096385143697262
202,1.0023908615112305,0.009945502504706383
203,1.0024882555007935,0.00981561653316021
204,1.0026013851165771,0.009692221879959106
205,1.0025168657302856,0.009540727362036705
206,1.0024610757827759,0.009418840520083904
207,1.0024443864822388,0.00928115751594305
208,1.0026147365570068,0.00913963746279478
209,1.0025348663330078,0.009014539420604706
210,1.0023525953292847,0.008907453157007694
211,1.0022523403167725,0.008801341988146305
212,1.0023137331008911,0.008667579852044582
213,1.0024105310440063,0.008533397689461708
214,1.0022703409194946,0.008418276906013489
215,1.0023198127746582,0.008321445435285568
216,1.0024441480636597,0.008216027170419693
217,1.002272605895996,0.008088938891887665
218,1.002306342124939,0.00801143515855074
219,1.0022554397583008,0.007910188287496567
220,1.0022859573364258,0.007820132188498974
221,1.002349853515625,0.007725561037659645
222,1.0023534297943115,0.007662367541342974
223,1.0022016763687134,0.0075693619437515736
224,1.0023000240325928,0.007461318280547857
225,1.0022344589233398,0.007393768988549709
226,1.0022894144058228,0.007313374429941177
227,1.0022450685501099,0.007210728246718645
228,1.0022231340408325,0.007127809803932905
229,1.0022450685501099,0.007043745368719101
230,1.0022437572479248,0.006946454755961895
231,1.0023161172866821,0.006830084603279829
232,1.0019623041152954,0.006765775382518768
233,1.0020338296890259,0.006665713153779507
234,1.0020197629928589,0.006545857526361942
235,1.002062201499939,0.006446498911827803
236,1.0021060705184937,0.006352351047098637
237,1.0022932291030884,0.0062928940169513226
238,1.0022215843200684,0.006220419891178608
239,1.0021743774414062,0.006086095701903105
240,1.0021491050720215,0.00605951389297843
241,1.0021038055419922,0.006001886446028948
242,1.0020543336868286,0.005929847713559866
243,1.0019315481185913,0.005838233977556229
244,1.0019495487213135,0.005752712022513151
245,1.0020312070846558,0.005701490677893162
246,1.0020414590835571,0.005505187902599573
247,1.0020416975021362,0.005490995943546295
248,1.0020146369934082,0.00547912297770381
249,1.0021071434020996,0.005437521729618311
250,1.0019547939300537,0.005369351711124182
251,1.0018908977508545,0.005297706462442875
252,1.0019081830978394,0.005220369435846806
253,1.001930594444275,0.005154150538146496
254,1.001940131187439,0.005096112377941608
255,1.0019766092300415,0.005044468678534031
256,1.0018374919891357,0.004986053332686424
257,1.0018757581710815,0.004912975709885359
258,1.0018281936645508,0.004840303212404251
259,1.0020382404327393,0.004796324763447046
260,1.0018675327301025,0.004718245007097721
261,1.0018647909164429,0.004668499808758497
262,1.0017354488372803,0.004613727331161499
263,1.001616358757019,0.004552341531962156
264,1.0018187761306763,0.004497571382671595
265,1.0018064975738525,0.004464284982532263
266,1.0016636848449707,0.004386493470519781
267,1.0017967224121094,0.004344647750258446
268,1.0018067359924316,0.004266189411282539
269,1.001844048500061,0.00417838990688324
270,1.001868724822998,0.004162180237472057
271,1.0017657279968262,0.004099203739315271
272,1.0018669366836548,0.004016687162220478
273,1.0017541646957397,0.004053590819239616
274,1.001790165901184,0.003988716285675764
275,1.0018151998519897,0.003926146309822798
276,1.0020010471343994,0.00388008588925004
277,1.001861333847046,0.003857371862977743
278,1.0019025802612305,0.0038060592487454414
279,1.001718282699585,0.0037356731481850147
280,1.0018669366836548,0.0036691275890916586
281,1.001894474029541,0.0035950103774666786
282,1.0017545223236084,0.00357812806032598
283,1.0016463994979858,0.003511469578370452
284,1.0017293691635132,0.0034710627514868975
285,1.0017412900924683,0.003455123398452997
286,1.0016162395477295,0.003420404391363263
287,1.0016220808029175,0.0033613480627536774
288,1.0017333030700684,0.0033617753069847822
289,1.0017179250717163,0.003334011184051633
290,1.0018256902694702,0.0033154196571558714
291,1.0017189979553223,0.0032700083684176207
292,1.0016355514526367,0.0032498547807335854
293,1.0015106201171875,0.003207277273759246
294,1.0017025470733643,0.0031402220483869314
295,1.0017681121826172,0.0031128881964832544
296,1.0017088651657104,0.00305947451852262
297,1.0017046928405762,0.0030112701933830976
298,1.001675009727478,0.0030318298377096653
299,1.0015769004821777,0.002997374627739191
300,1.0016989707946777,0.002954202238470316
301,1.001922369003296,0.002927920315414667
302,1.0017385482788086,0.0028845970518887043
303,1.0017178058624268,0.0028434384148567915
304,1.0017462968826294,0.0028021936304867268
305,1.0016874074935913,0.002773371059447527
306,1.001653790473938,0.0027389905881136656
307,1.0016919374465942,0.0027046692557632923
308,1.0016896724700928,0.002676228294149041
309,1.0017297267913818,0.0026491470634937286
310,1.001647710800171,0.0026324414648115635
311,1.001503348350525,0.002615477191284299
312,1.0015814304351807,0.0026133337523788214
313,1.001519799232483,0.0025755069218575954
314,1.0015361309051514,0.002566447714343667
315,1.0015134811401367,0.002539349952712655
316,1.0016143321990967,0.0025315650273114443
317,1.0016660690307617,0.002498130314052105
318,1.0016286373138428,0.0024707068223506212
319,1.0016261339187622,0.0024424223229289055
320,1.0016368627548218,0.0024081310257315636
321,1.001710057258606,0.002373612252995372
322,1.0017106533050537,0.002347924979403615
323,1.001632809638977,0.002332394476979971
324,1.0016186237335205,0.0023040666710585356
325,1.0016263723373413,0.0022700787521898746
326,1.0015262365341187,0.0022486636880785227
327,1.0015275478363037,0.0022247459273785353
328,1.0014960765838623,0.002169121755287051
329,1.001571536064148,0.002182152820751071
330,1.0015225410461426,0.002158679300919175
331,1.0014568567276,0.00213920627720654
332,1.0015050172805786,0.0021195202134549618
333,1.0014362335205078,0.0021024595480412245
334,1.0014441013336182,0.002088535577058792
335,1.0015305280685425,0.00206822925247252
336,1.0014820098876953,0.0020326836965978146
337,1.0014715194702148,0.0020027204882353544
338,1.0015077590942383,0.0019829890225082636
339,1.001469612121582,0.001952065504156053
340,1.0015857219696045,0.0019224934512749314
341,1.0015151500701904,0.0019074601586908102
342,1.0014573335647583,0.0018873908556997776
343,1.0014535188674927,0.0018600474577397108
344,1.0013936758041382,0.0018564395140856504
345,1.0014399290084839,0.0018393127247691154
346,1.0013688802719116,0.0018231422873213887
347,1.0012626647949219,0.001809706911444664
348,1.0013461112976074,0.0017911189934238791
349,1.00142240524292,0.0017688937950879335
350,1.0014208555221558,0.0017377000767737627
351,1.0013976097106934,0.001709422911517322
352,1.0014246702194214,0.0016853933921083808
353,1.0012998580932617,0.001665406278334558
354,1.0013469457626343,0.001646416261792183
355,1.0013355016708374,0.001621365430764854
356,1.0013431310653687,0.0016250500921159983
357,1.0013680458068848,0.0016039826441556215
358,1.0013724565505981,0.0015902676386758685
359,1.001401424407959,0.001576419803313911
360,1.0013103485107422,0.0015590023249387741
361,1.001228928565979,0.0015429515624418855
362,1.0011688470840454,0.0015265662223100662
363,1.0012351274490356,0.0015069855144247413
364,1.0013748407363892,0.0014908077428117394
365,1.001241683959961,0.0014650841476395726
366,1.0011448860168457,0.001447318703867495
367,1.0012524127960205,0.0014383840607479215
368,1.0012329816818237,0.0014274221612140536
369,1.0012258291244507,0.001405877759680152
370,1.0011543035507202,0.0013913889415562153
371,1.0011333227157593,0.0013690199702978134
372,1.0013172626495361,0.001342847477644682
373,1.0012174844741821,0.0013393579283729196
374,1.001315712928772,0.001333705266006291
375,1.0012112855911255,0.001323710777796805
376,1.0011645555496216,0.0012962570181116462
377,1.001353144645691,0.0012845995370298624
378,1.0011749267578125,0.0012705964036285877
379,1.0010372400283813,0.0012741794344037771
380,1.0012954473495483,0.0012613809667527676
381,1.001175880432129,0.0012385003501549363
382,1.001268744468689,0.001217226730659604
383,1.0012563467025757,0.001203313935548067
384,1.0012521743774414,0.0011893531773239374
385,1.0012729167938232,0.0011697119334712625
386,1.0012080669403076,0.0011599259451031685
387,1.0011872053146362,0.0011520243715494871
388,1.0011472702026367,0.0011359695345163345
389,1.001146912574768,0.0011176792904734612
390,1.0011340379714966,0.0011117086978629231
391,1.0010576248168945,0.0010910651180893183
392,1.0012428760528564,0.0010920193744823337
393,1.0010616779327393,0.001080370624549687
394,1.0012757778167725,0.0010561029193922877
395,1.0011072158813477,0.001047387719154358
396,1.0012497901916504,0.0010406082728877664
397,1.0011043548583984,0.001025908044539392
398,1.0010126829147339,0.0010109319118782878
399,1.001128911972046,0.0009943076875060797
400,1.0012381076812744,0.000985489459708333
401,1.0009956359863281,0.0009743143455125391
402,1.001001000404358,0.0009569324902258813
403,1.0011796951293945,0.0009488007053732872
404,1.0011372566223145,0.0009450308862142265
405,1.0011519193649292,0.0009317586082033813
406,1.0011461973190308,0.0009258524514734745
407,1.0010608434677124,0.0009181717759929597
408,1.0010571479797363,0.0009036607225425541
409,1.0010430812835693,0.0008901275577954948
410,1.0010278224945068,0.0008804106037132442
411,1.0010097026824951,0.0008811048464849591
412,1.0010875463485718,0.0008693024865351617
413,1.0010662078857422,0.0008687666268087924
414,1.001024603843689,0.0008582771988585591
415,1.001050353050232,0.0008500328403897583
416,1.0011669397354126,0.0008362419903278351
417,1.0010449886322021,0.0008238769951276481
418,1.0010251998901367,0.0008186897030100226
419,1.0010523796081543,0.000810425728559494
420,1.0010203123092651,0.0008026716532185674
421,1.0009427070617676,0.000792978738900274
422,1.0010446310043335,0.0007830790127627552
423,1.0010324716567993,0.0007738688145764172
424,1.0010857582092285,0.000761172384954989
425,1.001036524772644,0.000750445353332907
426,1.0010055303573608,0.0007446230156347156
427,1.0011570453643799,0.0007360975141637027
428,1.0011401176452637,0.0007305186009034514
429,1.0011069774627686,0.000715330708771944
430,1.000967264175415,0.0007082922966219485
431,1.0010459423065186,0.0006942569743841887
432,1.0010342597961426,0.000684908707626164
433,1.0011000633239746,0.000674945767968893
434,1.0010069608688354,0.0006619346095249057
435,1.0010021924972534,0.0006587410462088883
436,1.000994086265564,0.0006511798710562289
437,1.000951886177063,0.0006450918735936284
438,1.0010385513305664,0.0006222153315320611
439,1.0009760856628418,0.0006174258887767792
440,1.0010008811950684,0.0006101996405050159
441,1.001110553741455,0.0006051847012713552
442,1.0010398626327515,0.0006015971885062754
443,1.0010344982147217,0.0005950027261860669
444,1.0009679794311523,0.0005846748827025294
445,1.0010648965835571,0.0005738590261898935
446,1.001046061515808,0.0005724804359488189
447,1.0009443759918213,0.0005726528470404446
448,1.001038908958435,0.000567781797144562
449,1.0010398626327515,0.000561611435841769
450,1.0008643865585327,0.0005574366659857333
451,1.0008950233459473,0.0005420279921963811
452,1.0008817911148071,0.0005436311475932598
453,1.0008692741394043,0.0005405177362263203
454,1.000831127166748,0.0005411813035607338
455,1.0009690523147583,0.0005318663315847516
456,1.0008587837219238,0.0005301270284689963
457,1.000892996788025,0.0005300432676449418
458,1.0008013248443604,0.0005237245350144804
459,1.0009349584579468,0.0005138103733770549
460,1.0008492469787598,0.0005041654221713543
461,1.0008795261383057,0.0004994837800040841
462,1.000805139541626,0.0004971479065716267
463,1.0008906126022339,0.0004925881512463093
464,1.000937819480896,0.0004831442784052342
465,1.000921607017517,0.00047625150182284415
466,1.0008283853530884,0.0004693748487625271
467,1.0008879899978638,0.00046416305121965706
468,1.0007742643356323,0.0004568561271298677
469,1.0008230209350586,0.00045114572276361287
470,1.000763177871704,0.00044384755892679095
471,1.00088632106781,0.0004406047810334712
472,1.000828742980957,0.00042681812192313373
473,1.0009829998016357,0.00042508129263296723
474,1.0009347200393677,0.0004205136501695961
475,1.0008896589279175,0.0003982669732067734
476,1.0009448528289795,0.00041626321035437286
477,1.0008372068405151,0.00040796640678308904
478,1.0007389783859253,0.00040122654172591865
479,1.0008213520050049,0.00039929777267389
480,1.0008171796798706,0.00039489896153099835
481,1.000797152519226,0.00038797827437520027
482,1.000868558883667,0.0003766513254959136
483,1.0007888078689575,0.0003844642487820238
484,1.000769853591919,0.00038369675166904926
485,1.0007376670837402,0.00037620632792823017
486,1.0006920099258423,0.0003759058890864253
487,1.0007423162460327,0.0003718097577802837
488,1.0007338523864746,0.0003681909875012934
489,1.0007847547531128,0.00036530947545543313
490,1.0008264780044556,0.00035696616396307945
491,1.000779628753662,0.0003526573709677905
492,1.000789999961853,0.0003522774495650083
493,1.0008505582809448,0.0003503135230857879
494,1.0008323192596436,0.00035043939715251327
495,1.0008430480957031,0.000338858604663983
496,1.0009506940841675,0.0003416926774661988
497,1.0007230043411255,0.00032952771289274096
498,1.0007123947143555,0.0003272633475717157
499,1.0007400512695312,0.00031926209339872
500,1.0007855892181396,0.0003211433649994433
501,1.0008776187896729,0.00032320167520083487
502,1.0008337497711182,0.0003208416746929288
503,1.0008158683776855,0.00031360352295450866
504,1.0008453130722046,0.00030926786712370813
505,1.000836968421936,0.0002941782586276531
506,1.0008114576339722,0.00030342338141053915
507,1.0007953643798828,0.00029891706071794033
508,1.0007983446121216,0.0002916206431109458
509,1.000905156135559,0.00029085978167131543
510,1.0008336305618286,0.00028987479163333774
511,1.0008119344711304,0.0002887211157940328
512,1.0008624792099,0.00028210258460603654
513,1.0009211301803589,0.0002756975300144404
514,1.0008635520935059,0.00027449397020973265
515,1.0007463693618774,0.0002669265668373555
516,1.0008350610733032,0.0002661205071490258
517,1.0008820295333862,0.0002646346401888877
518,1.0007375478744507,0.0002555854734964669
519,1.0007331371307373,0.00025703353458084166
520,1.0008331537246704,0.0002522799768485129
521,1.0007201433181763,0.00025229534367099404
522,1.0007834434509277,0.0002470614854246378
523,1.0007119178771973,0.0002485157165210694
524,1.000697135925293,0.0002446786966174841
525,1.0007723569869995,0.00023237017740029842
526,1.000825047492981,0.00023892409808468074
527,1.000783085823059,0.00023241092276293784
528,1.0007404088974,0.0002313902514288202
529,1.0006412267684937,0.00022943956719245762
530,1.0007853507995605,0.0002320682688150555
531,1.000732421875,0.00022924154473003
532,1.0007033348083496,0.0002249835233669728
533,1.0007216930389404,0.00022342707961797714
534,1.0007673501968384,0.00022220236132852733
535,1.0006682872772217,0.0002204577176598832
536,1.0007224082946777,0.00021003701840527356
537,1.0007377862930298,0.00020521300029940903
538,1.0006812810897827,0.00020121244597248733
539,1.0006870031356812,0.00020373816369101405
540,1.0008039474487305,0.00019978871569037437
541,1.000691533088684,0.0002022943808697164
542,1.000645399093628,0.0002013052871916443
543,1.0006719827651978,0.00019728315237443894
544,1.0006154775619507,0.0001955116749741137
545,1.0006260871887207,0.00019417345174588263
546,1.0006955862045288,0.00019028765382245183
547,1.0006190538406372,0.00018835486844182014
548,1.0007308721542358,0.00018637804896570742
549,1.0006846189498901,0.00018070160876959562
550,1.0006850957870483,0.000177829060703516
551,1.0007569789886475,0.00017426915292162448
552,1.0005871057510376,0.00017502369883004576
553,1.0005146265029907,0.0001707092160359025
554,1.0007176399230957,0.00016746677283663303
555,1.0006861686706543,0.00016490712005179375
556,1.0005391836166382,0.00016407298971898854
557,1.000540852546692,0.00016190510359592736
558,1.0006874799728394,0.00015894770331215113
559,1.0006564855575562,0.00015087636711541563
560,1.0005879402160645,0.00015586572408210486
561,1.0006741285324097,0.0001533811300760135
562,1.0005948543548584,0.00014897476648911834
563,1.0006836652755737,0.00015066088235471398
564,1.0006182193756104,0.0001481694489484653
565,1.000562310218811,0.00014452166215050966
566,1.0005556344985962,0.0001437477912986651
567,1.0005552768707275,0.00014151594950817525
568,1.0006024837493896,0.0001383906783303246
569,1.000627875328064,0.00013511619181372225
570,1.0005927085876465,0.0001301310840062797
571,1.0006029605865479,0.00013054243754595518
572,1.0006710290908813,0.0001323762262472883
573,1.000618577003479,0.0001304487232118845
574,1.0006232261657715,0.00012946620699949563
575,1.000599980354309,0.00012912713282275945
576,1.0007277727127075,0.00012659582716878504
577,1.0005725622177124,0.00012416663230396807
578,1.000553011894226,0.00012008203339064494
579,1.0006153583526611,0.00012095160491298884
580,1.0006840229034424,0.00011882986291311681
581,1.0006283521652222,0.0001171959811472334
582,1.000555157661438,0.00011501771223265678
583,1.0005879402160645,0.0001129035881604068
584,1.0006821155548096,0.00011244857159908861
585,1.000633955001831,0.00010976470366586
586,1.0005866289138794,0.00010739506251411512
587,1.000598669052124,0.00010775023838505149
588,1.0006808042526245,0.00010599051165627316
589,1.000597357749939,0.00010410506365587935
590,1.0005749464035034,0.00010280693095410243
591,1.0006389617919922,0.00010268570622429252
592,1.0006332397460938,0.0001013130895444192
593,1.0005728006362915,9.435184620087966e-05
594,1.0005186796188354,0.00010103396198246628
595,1.0005415678024292,9.926603524945676e-05
596,1.000497579574585,9.866315667750314e-05
597,1.0004990100860596,9.863043669611216e-05
598,1.0004324913024902,9.567965025780722e-05
599,1.0005161762237549,9.484261681791395e-05
600,1.000543475151062,9.435151878278702e-05
601,1.0004801750183105,9.296568168792874e-05
602,1.0004678964614868,9.404750016983598e-05
603,1.0004962682724,8.956755482358858e-05
604,1.000528335571289,8.197239367291331e-05
605,1.0005979537963867,8.71841621119529e-05
606,1.0005977153778076,8.51997610880062e-05
607,1.0005897283554077,8.109607733786106e-05
608,1.0005865097045898,8.672916010254994e-05
609,1.0005016326904297,8.508448081556708e-05
610,1.0005662441253662,8.40653374325484e-05
611,1.0005970001220703,8.24215603643097e-05
612,1.0005277395248413,8.248306403402239e-05
613,1.000518560409546,7.702227594563738e-05
614,1.0004184246063232,8.049303141888231e-05
615,1.0005197525024414,7.867123349569738e-05
616,1.0005519390106201,7.891371933510527e-05
617,1.000586748123169,7.661648851353675e-05
618,1.000510573387146,7.749462383799255e-05
619,1.0005316734313965,7.193172496045008e-05
620,1.0004805326461792,7.602196274092421e-05
621,1.000440239906311,6.99237862136215e-05
622,1.0004794597625732,7.316796109080315e-05
623,1.0005468130111694,6.995351577643305e-05
624,1.0004982948303223,7.228385948110372e-05
625,1.0004305839538574,7.195156649686396e-05
626,1.0004380941390991,7.039316551527008e-05
627,1.0004976987838745,6.935722194612026e-05
628,1.0005067586898804,6.77914940752089e-05
629,1.000468134880066,6.870014476589859e-05
630,1.0004572868347168,6.52133094263263e-05
631,1.0005347728729248,6.123606726760045e-05
632,1.0005576610565186,6.231169390957803e-05
633,1.0004839897155762,6.602066423511133e-05
634,1.0004186630249023,6.429544737329707e-05
635,1.000467300415039,6.286281859502196e-05
636,1.0004723072052002,6.0595146351261064e-05
637,1.0005263090133667,5.620722004096024e-05
638,1.0004863739013672,5.76621423533652e-05
639,1.0004693269729614,5.6258635595440865e-05
640,1.0004311800003052,5.698032327927649e-05
641,1.0004905462265015,5.555670941248536e-05
642,1.0005149841308594,5.7090644986601546e-05
643,1.0005165338516235,5.57618732273113e-05
644,1.0005093812942505,5.54204780200962e-05
645,1.0005455017089844,5.459819294628687e-05
646,1.0004650354385376,5.411079473560676e-05
647,1.0004910230636597,5.453060657600872e-05
648,1.0004570484161377,5.48189455003012e-05
649,1.0004559755325317,5.3714538807980716e-05
650,1.000445008277893,5.335233436198905e-05
651,1.000456690788269,5.3539362852461636e-05
652,1.0004422664642334,5.230729948380031e-05
653,1.0005308389663696,5.1293747674208134e-05
654,1.0004541873931885,5.068995960755274e-05
655,1.0004432201385498,4.912288568448275e-05
656,1.0004092454910278,4.8263325879815966e-05
657,1.0004498958587646,4.866603194386698e-05
658,1.0003864765167236,4.7899990022415295e-05
659,1.000373125076294,4.7465877287322655e-05
660,1.0005273818969727,4.622541382559575e-05
661,1.0005005598068237,4.548439392237924e-05
662,1.0004302263259888,4.4934527977602556e-05
663,1.000416874885559,4.3172785808565095e-05
664,1.0004233121871948,4.351749885245226e-05
665,1.0005000829696655,4.317871935199946e-05
666,1.000464916229248,4.207717938697897e-05
667,1.0004971027374268,4.1567029256839305e-05
668,1.0004990100860596,4.107904896955006e-05
669,1.0005364418029785,4.108273424208164e-05
670,1.0005297660827637,4.108233406441286e-05
671,1.0005079507827759,4.104166873730719e-05
672,1.000509262084961,3.984026625403203e-05
673,1.0004546642303467,3.9556394767714664e-05
674,1.0004630088806152,3.908017242792994e-05
675,1.0003890991210938,3.8650716305710375e-05
676,1.0004620552062988,3.702505273395218e-05
677,1.0004661083221436,3.709485463332385e-05
678,1.000477910041809,3.642801311798394e-05
679,1.000516414642334,3.590432970668189e-05
680,1.0005192756652832,3.546851803548634e-05
681,1.0004745721817017,3.5718869185075164e-05
682,1.0004419088363647,3.568844840629026e-05
683,1.0004444122314453,3.4908207453554496e-05
684,1.0004432201385498,3.4767657780321315e-05
685,1.000462532043457,3.447630297159776e-05
686,1.000451922416687,3.3694708690745756e-05
687,1.0004478693008423,3.285282582510263e-05
688,1.0004018545150757,3.152752833557315e-05
689,1.000389575958252,3.201559593435377e-05
690,1.00041663646698,3.1911524274619296e-05
691,1.0003936290740967,2.9984597858856432e-05
692,1.0004405975341797,2.9235736292321235e-05
693,1.0004252195358276,2.858489824575372e-05
694,1.0004360675811768,2.8805732654291205e-05
695,1.0004223585128784,2.8073607609258033e-05
696,1.0004178285598755,2.8410175218596123e-05
697,1.0004596710205078,2.7774231057264842e-05
698,1.0003821849822998,2.7608582968241535e-05
699,1.000402808189392,2.7498321287566796e-05
700,1.0004392862319946,2.688802851480432e-05
701,1.0004900693893433,2.6596961106406525e-05
702,1.000460147857666,2.6198697014478967e-05
703,1.0003948211669922,2.5543326046317816e-05
704,1.0003637075424194,2.5839603040367365e-05
705,1.000398874282837,2.543019763834309e-05
706,1.0004452466964722,2.5137853299384005e-05
707,1.0004642009735107,2.4863658836693503e-05
708,1.0003474950790405,2.4363582269870676e-05
709,1.0003803968429565,2.373663846810814e-05
710,1.0004758834838867,2.3413809685735032e-05
711,1.0004664659500122,2.3216691261040978e-05
712,1.0003840923309326,2.297186256328132e-05
713,1.0003942251205444,2.279130967508536e-05
714,1.000402569770813,2.2606915081269108e-05
715,1.0004204511642456,2.158260758733377e-05
716,1.000370979309082,2.1235427993815392e-05
717,1.0003838539123535,2.1014981030020863e-05
718,1.0003975629806519,2.0724566638818942e-05
719,1.0004470348358154,2.0540026525850408e-05
720,1.000333547592163,2.0061128452653065e-05
721,1.0003982782363892,1.9911962226615287e-05
722,1.0004838705062866,1.979238550120499e-05
723,1.0004496574401855,1.9422173863858916e-05
724,1.0003979206085205,1.9046488887397572e-05
725,1.0003361701965332,1.893266562547069e-05
726,1.000443935394287,1.9165570847690105e-05
727,1.0004863739013672,1.8740300220088102e-05
728,1.0004737377166748,1.832377711252775e-05
729,1.0003941059112549,1.812731716199778e-05
730,1.000369906425476,1.7969647160498425e-05
731,1.000339150428772,1.750446062942501e-05
732,1.0004091262817383,1.7208514691446908e-05
733,1.0004059076309204,1.6814750779303722e-05
734,1.0003976821899414,1.6879039321793243e-05
735,1.000380039215088,1.657046414038632e-05
736,1.0004303455352783,1.593894739926327e-05
737,1.000397801399231,1.6306006727973e-05
738,1.0004328489303589,1.6096633771667257e-05
739,1.000359058380127,1.5849942428758368e-05
740,1.0004243850708008,1.5605301086907275e-05
741,1.0004040002822876,1.539448021503631e-05
742,1.0003557205200195,1.5125174286367837e-05
743,1.0003567934036255,1.5065807929204311e-05
744,1.0003907680511475,1.4703031411045231e-05
745,1.000387191772461,1.4497150914394297e-05
746,1.0003749132156372,1.4271787222241983e-05
747,1.0003703832626343,1.3835576282872353e-05
748,1.0003811120986938,1.3682833923667204e-05
749,1.000369668006897,1.3516240869648755e-05
750,1.0003291368484497,1.3207246411184315e-05
751,1.0004338026046753,1.3053231668891385e-05
752,1.000368595123291,1.2995171346119605e-05
753,1.0002832412719727,1.2670683645410463e-05
754,1.0003435611724854,1.2765248357027303e-05
755,1.0003269910812378,1.2526638784038369e-05
756,1.0003552436828613,1.253049231308978e-05
757,1.0003759860992432,1.229818462888943e-05
758,1.0003626346588135,1.213084215123672e-05
759,1.0003210306167603,1.214433905261103e-05
760,1.0003633499145508,1.2019301721011288e-05
761,1.000354528427124,1.1843370884889737e-05
762,1.0003687143325806,1.1582677871047053e-05
763,1.0003740787506104,1.1370945685484912e-05
764,1.0003496408462524,1.1201613233424723e-05
765,1.0003596544265747,1.0945574103971012e-05
766,1.0003422498703003,1.0850077160284854e-05
767,1.0003386735916138,1.0615923201839905e-05
768,1.0003302097320557,1.0340057087887544e-05
769,1.0003581047058105,1.0255220331600867e-05
770,1.0003401041030884,1.001742020889651e-05
771,1.0003248453140259,9.82087294687517e-06
772,1.0003832578659058,9.629101441532839e-06
773,1.0003618001937866,9.423548362974543e-06
774,1.0003981590270996,9.306825631938409e-06
775,1.0003416538238525,8.898209671315271e-06
776,1.0003342628479004,8.903848538466264e-06
777,1.0003249645233154,8.88510203367332e-06
778,1.000330924987793,8.897143743524794e-06
779,1.000309944152832,8.724647159397136e-06
780,1.000316858291626,8.744447768549435e-06
781,1.000359058380127,8.560085916542448e-06
782,1.0003538131713867,8.452150723314844e-06
783,1.0003280639648438,8.433628863713238e-06
784,1.00031316280365,8.33731610327959e-06
785,1.000317096710205,8.244022865255829e-06
786,1.0003182888031006,7.948126949486323e-06
787,1.0003325939178467,7.897292562120128e-06
788,1.0003395080566406,7.846646440157201e-06
789,1.000319004058838,7.603116955579026e-06
790,1.0003268718719482,7.5882776400248986e-06
791,1.0003055334091187,7.405653377645649e-06
792,1.0003294944763184,7.356392416113522e-06
793,1.0003609657287598,7.230646133393748e-06
794,1.0003236532211304,7.029105745459674e-06
795,1.0002325773239136,7.012924470473081e-06
796,1.0003002882003784,6.806946657889057e-06
797,1.0003377199172974,6.626650247198995e-06
798,1.0003255605697632,6.45293357592891e-06
799,1.0003068447113037,6.3956063058867585e-06
800,1.0002676248550415,6.23666210231022e-06
801,1.0002937316894531,6.248602403502446e-06
802,1.000351071357727,6.061723979655653e-06
803,1.0002779960632324,5.9270041674608365e-06
804,1.0003269910812378,5.814852556795813e-06
805,1.0003126859664917,5.827078439324396e-06
806,1.0002970695495605,5.712000074709067e-06
807,1.0003089904785156,5.663083356921561e-06
808,1.0002838373184204,5.624855475616641e-06
809,1.0002676248550415,5.542624421650544e-06
810,1.000294804573059,5.455263362819096e-06
811,1.0002788305282593,5.33973980054725e-06
812,1.0003012418746948,5.187651368032675e-06
813,1.0003175735473633,5.204063199926168e-06
814,1.0003466606140137,5.144556325831218e-06
815,1.0003094673156738,5.0731541705317795e-06
816,1.0002883672714233,5.0023481890093535e-06
817,1.000330924987793,4.944692136632511e-06
818,1.000321865081787,4.876375896856189e-06
819,1.0003283023834229,4.806069682672387e-06
820,1.0003031492233276,4.774363787873881e-06
821,1.0002716779708862,4.657993031287333e-06
822,1.0002810955047607,4.546685886452906e-06
823,1.0003021955490112,4.467511189432116e-06
824,1.0002812147140503,4.322831046010833e-06
825,1.0002330541610718,4.283179805497639e-06
826,1.0002326965332031,4.318742867326364e-06
827,1.0002890825271606,4.272617388778599e-06
828,1.000252604484558,4.261086360202171e-06
829,1.000277042388916,4.1562047954357695e-06
830,1.0002555847167969,4.041805368615314e-06
831,1.0002217292785645,3.9370456761389505e-06
832,1.0002340078353882,3.910440227627987e-06
833,1.0002411603927612,3.910439318133285e-06
834,1.0002468824386597,3.8700168261129875e-06
835,1.0002208948135376,3.865089183818782e-06
836,1.0002449750900269,3.8814519029983785e-06
837,1.0001739263534546,3.79810717276996e-06
838,1.000163197517395,3.746664106074604e-06
839,1.0002480745315552,3.677045015137992e-06
840,1.000217080116272,3.546045263647102e-06
841,1.0002467632293701,3.4918912206194364e-06
842,1.0002237558364868,3.4268948638782604e-06
843,1.0001897811889648,3.369452088008984e-06
844,1.000160813331604,3.3584574339329265e-06
845,1.0002210140228271,3.2584011933067814e-06
846,1.0002332925796509,3.185259856763878e-06
847,1.0002105236053467,3.1369611406262266e-06
848,1.0002633333206177,3.0395226531254593e-06
849,1.0002176761627197,3.0346384392032633e-06
850,1.0001977682113647,3.006655106219114e-06
851,1.0001956224441528,3.022873443114804e-06
852,1.0002113580703735,2.952443537651561e-06
853,1.000210165977478,2.9125098990334664e-06
854,1.0001816749572754,2.7907867661269847e-06
855,1.0002022981643677,2.7217026854486903e-06
856,1.0002447366714478,2.6838795292860596e-06
857,1.0001949071884155,2.547545363995596e-06
858,1.000230312347412,2.32616412176867e-06
859,1.000240683555603,2.4376354303967673e-06
860,1.0002377033233643,2.4288081021950347e-06
861,1.000237226486206,2.3969757876329822e-06
862,1.0002347230911255,2.331096993657411e-06
863,1.0002139806747437,2.3067859729053453e-06
864,1.0002535581588745,2.3685270207352005e-06
865,1.0002105236053467,2.3541463178844424e-06
866,1.0001978874206543,2.33221226153546e-06
867,1.0002102851867676,2.3212389805848943e-06
868,1.0002758502960205,2.3032603166939225e-06
869,1.0002182722091675,2.2798237750976114e-06
870,1.0001513957977295,2.20638094106107e-06
871,1.0001747608184814,2.1965804535284406e-06
872,1.0001791715621948,2.116464884238667e-06
873,1.0002027750015259,2.073540599667467e-06
874,1.000209927558899,2.034048065979732e-06
875,1.0002540349960327,2.0327863694546977e-06
876,1.0002155303955078,1.986497409234289e-06
877,1.000185489654541,1.945280700965668e-06
878,1.000196933746338,1.882022047539067e-06
879,1.0002007484436035,1.872155166893208e-06
880,1.0002186298370361,1.829406983233639e-06
881,1.0002144575119019,1.8235931520393933e-06
882,1.0002106428146362,1.8003452169068623e-06
883,1.0002470016479492,1.755483822307724e-06
884,1.00020432472229,1.7284352225033217e-06
885,1.0002022981643677,1.69836675922852e-06
886,1.0002268552780151,1.6632329788990319e-06
887,1.0002025365829468,1.653284357416851e-06
888,1.000198245048523,1.628727545721631e-06
889,1.0002074241638184,1.5851807120270678e-06
890,1.0001599788665771,1.558363464937429e-06
891,1.0001386404037476,1.5327002529375022e-06
892,1.0001951456069946,1.5083205653354526e-06
893,1.0001590251922607,1.4947943327570101e-06
894,1.000260591506958,1.4540252095684991e-06
895,1.0001801252365112,1.411228936376574e-06
896,1.0001544952392578,1.4127093663773849e-06
897,1.0002046823501587,1.3822397022522637e-06
898,1.000199794769287,1.3708414599022944e-06
899,1.0001695156097412,1.3704657249036245e-06
900,1.000220775604248,1.3422616120806197e-06
901,1.0002269744873047,1.32482273329515e-06
902,1.0001881122589111,1.2925731880386593e-06
903,1.0001946687698364,1.2598428611454437e-06
904,1.000156044960022,1.2497134775912855e-06
905,1.0002080202102661,1.2378948213154217e-06
906,1.0001606941223145,1.1952211025345605e-06
907,1.0002063512802124,1.1794724059654982e-06
908,1.000188946723938,1.1424489230194013e-06
909,1.000146508216858,1.116895418817876e-06
910,1.0001872777938843,1.0915460961768986e-06
911,1.0002074241638184,1.0642628467394388e-06
912,1.000148057937622,1.0388919235992944e-06
913,1.000135064125061,1.0224074458164978e-06
914,1.000178575515747,1.0048170224763453e-06
915,1.0002084970474243,1.0007785249399603e-06
916,1.0001634359359741,9.830569069890771e-07
917,1.0001641511917114,9.583578730598674e-07
918,1.0002509355545044,9.38686298468383e-07
919,1.0001757144927979,9.068850772564474e-07
920,1.0002012252807617,9.074204854186974e-07
921,1.0002070665359497,8.899878025658836e-07
922,1.000198245048523,8.63817319896043e-07
923,1.0001996755599976,8.302068295051868e-07
924,1.0001763105392456,8.106699738164025e-07
925,1.000169038772583,7.858513413339097e-07
926,1.0001908540725708,7.815752951501054e-07
927,1.0002195835113525,7.747427730464551e-07
928,1.0002171993255615,7.707835152359621e-07
929,1.0001846551895142,7.551974476882606e-07
930,1.000239372253418,7.450886414517299e-07
931,1.0002293586730957,7.355163234024076e-07
932,1.0001615285873413,7.2349178026343e-07
933,1.0002052783966064,7.13929523499246e-07
934,1.0002061128616333,6.986888934079616e-07
935,1.0002038478851318,6.799420475545048e-07
936,1.0002015829086304,6.748181817783916e-07
937,1.0001728534698486,6.650023465226695e-07
938,1.0002597570419312,6.48193577035272e-07
939,1.000238060951233,6.410655828403833e-07
940,1.0002139806747437,6.276093813539774e-07
941,1.0002102851867676,6.170332085275732e-07
942,1.0001847743988037,6.053961669749697e-07
943,1.0002429485321045,5.887302449991694e-07
944,1.000265121459961,5.809386607324996e-07
945,1.0002683401107788,5.762809678344638e-07
946,1.0002444982528687,5.749433853452501e-07
947,1.0002168416976929,5.62876607546059e-07
948,1.0002541542053223,5.609472282230854e-07
949,1.0002470016479492,5.539884000427264e-07
950,1.0002461671829224,5.411550318967784e-07
951,1.0002598762512207,5.229140924711828e-07
952,1.000253677368164,5.165490506442438e-07
953,1.000238299369812,5.075129365650355e-07
954,1.0002228021621704,5.038905328547116e-07
955,1.0002175569534302,4.998556164537149e-07
956,1.0002201795578003,4.872717340731469e-07
957,1.0001899003982544,4.802795388059167e-07
958,1.0002176761627197,4.716685282346589e-07
959,1.0002243518829346,4.6821440946587245e-07
960,1.000216007232666,4.55883935046586e-07
961,1.0002126693725586,4.449032928732777e-07
962,1.0002646446228027,4.373893602860335e-07
963,1.0002037286758423,4.262547577127407e-07
964,1.000227451324463,4.270123383776081e-07
965,1.0002256631851196,4.2675483769016864e-07
966,1.000237226486206,4.2305273950660194e-07
967,1.000292420387268,4.1441921894147526e-07
968,1.0002371072769165,4.0424211533718335e-07
969,1.0002247095108032,3.9193778889057285e-07
970,1.00021231174469,3.9404380913765635e-07
971,1.000261664390564,3.883458532527584e-07
972,1.000259280204773,3.8312941796903033e-07
973,1.0001839399337769,3.783429463055654e-07
974,1.0002187490463257,3.723467330019048e-07
975,1.0002663135528564,3.713206240263389e-07
976,1.00025475025177,3.6584381746251893e-07
977,1.0002431869506836,3.639903809471434e-07
978,1.0003058910369873,3.6094854749535443e-07
979,1.0002901554107666,3.524409635247139e-07
980,1.0002683401107788,3.442516742779844e-07
981,1.000248670578003,3.3813333288890135e-07
982,1.0002529621124268,3.294830150935013e-07
983,1.0002580881118774,3.2394314075645525e-07
984,1.0002681016921997,3.1650117193748883e-07
985,1.0002747774124146,3.099240757364896e-07
986,1.0002738237380981,3.0646523896393774e-07
987,1.0002609491348267,2.9812534307893657e-07
988,1.0002069473266602,2.8948281283192046e-07
989,1.0002920627593994,2.7909163691219874e-07
990,1.0003010034561157,2.72455338290456e-07
991,1.0002927780151367,2.748016356690641e-07
992,1.0002824068069458,2.761578059562453e-07
993,1.0002278089523315,2.6964426069753245e-07
994,1.0002562999725342,2.6046870971185854e-07
995,1.0002846717834473,2.5858594199235085e-07
996,1.0002890825271606,2.534908674078906e-07
997,1.0002561807632446,2.50572412596739e-07
998,1.0002946853637695,2.403282621799008e-07
999,1.0002769231796265,2.3020324135814008e-07


==> a_star_weights_1000_50_imagenet_random_inpainting.csv <==
t,a_p,a_l
0,1.316597819328308,7.877841472625732
1,1.189584732055664,5.184878826141357
2,1.1368474960327148,4.191240310668945
3,1.1076815128326416,3.7877626419067383
4,1.0912697315216064,3.313216209411621
5,1.0803923606872559,2.9808707237243652
6,1.0723267793655396,2.675060272216797
7,1.0661509037017822,2.294133186340332
8,1.0616981983184814,2.2075066566467285
9,1.0574232339859009,2.0121729373931885
10,1.0547027587890625,1.8630456924438477
11,1.0512627363204956,1.6920785903930664
12,1.0489935874938965,1.5799180269241333
13,1.0466045141220093,1.399290919303894
14,1.0448068380355835,1.3448599576950073
15,1.0428568124771118,1.2287507057189941
16,1.0411771535873413,1.1404204368591309
17,1.0395393371582031,1.0314370393753052
18,1.0386021137237549,1.0158456563949585
19,1.0369465351104736,0.9409720301628113
20,1.0360490083694458,0.8980367183685303
21,1.034576177597046,0.8338319659233093
22,1.033539891242981,0.800853967666626
23,1.0324245691299438,0.7461541295051575
24,1.0313689708709717,0.7032071948051453
25,1.0303388833999634,0.6696577668190002
26,1.029460072517395,0.6245098114013672
27,1.0284326076507568,0.5990384817123413
28,1.0276288986206055,0.5772212743759155
29,1.0264015197753906,0.5212063789367676
30,1.026057481765747,0.5054650902748108
31,1.025550127029419,0.49983933568000793
32,1.024553656578064,0.4753396511077881
33,1.023930311203003,0.45228588581085205
34,1.0232130289077759,0.43626371026039124
35,1.022385597229004,0.41431039571762085
36,1.0218491554260254,0.3978351652622223
37,1.0211236476898193,0.3821720778942108
38,1.0205765962600708,0.36870965361595154
39,1.0200870037078857,0.3529278635978699
40,1.019590973854065,0.34271040558815
41,1.0191562175750732,0.32927680015563965
42,1.018471360206604,0.3172681927680969
43,1.0181050300598145,0.3057749271392822
44,1.0175002813339233,0.2935441732406616
45,1.0168746709823608,0.27930960059165955
46,1.0164794921875,0.26852789521217346
47,1.016266107559204,0.26527076959609985
48,1.0158910751342773,0.258535772562027
49,1.0155372619628906,0.2497292459011078
50,1.015093207359314,0.2415812462568283
51,1.014788031578064,0.2344767451286316
52,1.0144867897033691,0.22758200764656067
53,1.014148473739624,0.22072602808475494
54,1.0137176513671875,0.21619755029678345
55,1.0133575201034546,0.20816867053508759
56,1.0131357908248901,0.20254842936992645
57,1.0129306316375732,0.19768936932086945
58,1.0125806331634521,0.19200080633163452
59,1.0123107433319092,0.18576212227344513
60,1.0119000673294067,0.18047748506069183
61,1.0116418600082397,0.1770630180835724
62,1.0111489295959473,0.16683542728424072
63,1.0111846923828125,0.16921058297157288
64,1.0109608173370361,0.16359016299247742
65,1.0107663869857788,0.16257022321224213
66,1.0104143619537354,0.15806356072425842
67,1.010307788848877,0.15381595492362976
68,1.0100575685501099,0.15086722373962402
69,1.0099185705184937,0.1463957279920578
70,1.0096253156661987,0.14306588470935822
71,1.009433388710022,0.1407475769519806
72,1.0093680620193481,0.13698293268680573
73,1.0092054605484009,0.13476568460464478
74,1.009035587310791,0.13140466809272766
75,1.0087779760360718,0.12846799194812775
76,1.008470892906189,0.1257268637418747
77,1.0084643363952637,0.12336775660514832
78,1.0082554817199707,0.12021742761135101
79,1.0080103874206543,0.11763112992048264
80,1.0077589750289917,0.1154588833451271
81,1.007635235786438,0.11319524049758911
82,1.00758695602417,0.11122538149356842
83,1.0075263977050781,0.10935051739215851
84,1.0073755979537964,0.10720561444759369
85,1.0072189569473267,0.10475519299507141
86,1.0069941282272339,0.1030634194612503
87,1.0068674087524414,0.10080200433731079
88,1.0066649913787842,0.09949671477079391
89,1.0064483880996704,0.09759867936372757
90,1.0063104629516602,0.09611789137125015
91,1.0061661005020142,0.09462136775255203
92,1.00619637966156,0.09282395988702774
93,1.006007432937622,0.09095650911331177
94,1.0058984756469727,0.08905693143606186
95,1.0059460401535034,0.08719461411237717
96,1.0057101249694824,0.08578766137361526
97,1.0056945085525513,0.08361700922250748
98,1.005653977394104,0.08206915110349655
99,1.005518913269043,0.08123894035816193
100,1.0054391622543335,0.07959810644388199
101,1.005388617515564,0.07844816893339157
102,1.0054124593734741,0.07710947841405869
103,1.0052123069763184,0.07588398456573486
104,1.0050605535507202,0.07449035346508026
105,1.0051310062408447,0.07332736253738403
106,1.005039930343628,0.07203280925750732
107,1.0048397779464722,0.07088795304298401
108,1.0048742294311523,0.06965428590774536
109,1.0047698020935059,0.06852979212999344
110,1.0047823190689087,0.06744066625833511
111,1.0046544075012207,0.06640142947435379
112,1.0045348405838013,0.06521731615066528
113,1.0046281814575195,0.06156000867486
114,1.004453420639038,0.06347902119159698
115,1.0043692588806152,0.062470998615026474
116,1.0043808221817017,0.06152612715959549
117,1.0043466091156006,0.06054183095693588
118,1.0043437480926514,0.05968523770570755
119,1.0041749477386475,0.058799393475055695
120,1.0041556358337402,0.05784411355853081
121,1.004048466682434,0.0569719597697258
122,1.0040656328201294,0.055984463542699814
123,1.0039820671081543,0.05511759966611862
124,1.003760814666748,0.05446567013859749
125,1.0037094354629517,0.05384799838066101
126,1.0037657022476196,0.05301821604371071
127,1.003724455833435,0.05220351740717888
128,1.0036840438842773,0.051290154457092285
129,1.003637433052063,0.050605591386556625
130,1.003572940826416,0.04986422508955002
131,1.003537893295288,0.0490378737449646
132,1.003401517868042,0.048317842185497284
133,1.0033971071243286,0.047521624714136124
134,1.0033434629440308,0.04686764255166054
135,1.0033868551254272,0.04614100232720375
136,1.0032137632369995,0.045512206852436066
137,1.0032551288604736,0.044813692569732666
138,1.0031722784042358,0.044186677783727646
139,1.0032013654708862,0.04356483742594719
140,1.0031545162200928,0.0426783561706543
141,1.00310218334198,0.0422033853828907
142,1.0030637979507446,0.041717447340488434
143,1.0030937194824219,0.04112042114138603
144,1.0029957294464111,0.040615882724523544
145,1.0030590295791626,0.040176037698984146
146,1.0029727220535278,0.03956844285130501
147,1.0029433965682983,0.03894302621483803
148,1.002878189086914,0.03839130327105522
149,1.0028566122055054,0.037801604717969894
150,1.0028562545776367,0.03736424446105957
151,1.0029197931289673,0.03682664409279823
152,1.0029312372207642,0.03628309443593025
153,1.0027415752410889,0.03595976531505585
154,1.0029163360595703,0.035517312586307526
155,1.0028759241104126,0.035167593508958817
156,1.0028170347213745,0.03478895500302315
157,1.0027507543563843,0.03434130549430847
158,1.0026578903198242,0.033793020993471146
159,1.0027109384536743,0.033245306462049484
160,1.0026471614837646,0.03280680254101753
161,1.0027562379837036,0.03229961544275284
162,1.0027074813842773,0.03187063708901405
163,1.002637267112732,0.03148026019334793
164,1.0025556087493896,0.031051749363541603
165,1.0025361776351929,0.030623598024249077
166,1.0024778842926025,0.0302844550460577
167,1.0024384260177612,0.02988278865814209
168,1.0024526119232178,0.02952301688492298
169,1.0023789405822754,0.029196569696068764
170,1.0022070407867432,0.028784098103642464
171,1.0022447109222412,0.02841300331056118
172,1.0023266077041626,0.028068674728274345
173,1.0023411512374878,0.027690233662724495
174,1.0022977590560913,0.027392329648137093
175,1.0022789239883423,0.027025388553738594
176,1.0022032260894775,0.026781415566802025
177,1.0022213459014893,0.02642553672194481
178,1.00222909450531,0.026070062071084976
179,1.0022248029708862,0.025735018774867058
180,1.002179741859436,0.025514405220746994
181,1.0022436380386353,0.025060411542654037
182,1.0021697282791138,0.024811696261167526
183,1.002229928970337,0.02462226152420044
184,1.0021082162857056,0.024325398728251457
185,1.002106785774231,0.024086587131023407
186,1.0020716190338135,0.023786485195159912
187,1.0020205974578857,0.0233711339533329
188,1.002016305923462,0.023029301315546036
189,1.0021127462387085,0.022590400651097298
190,1.0020862817764282,0.022440994158387184
191,1.0020819902420044,0.02233472838997841
192,1.0019792318344116,0.022094303742051125
193,1.0020469427108765,0.021807705983519554
194,1.0018901824951172,0.021683143451809883
195,1.0019416809082031,0.021463876590132713
196,1.001914620399475,0.02124909684062004
197,1.0019433498382568,0.02100474201142788
198,1.0018185377120972,0.020743876695632935
199,1.001814842224121,0.020485222339630127
200,1.0018185377120972,0.02029084786772728
201,1.0018056631088257,0.020001225173473358
202,1.001646876335144,0.019772816449403763
203,1.0017632246017456,0.01958390697836876
204,1.0018199682235718,0.019379420205950737
205,1.0017670392990112,0.019160278141498566
206,1.0017961263656616,0.018966544419527054
207,1.00182044506073,0.018713917583227158
208,1.0018455982208252,0.018553541973233223
209,1.0017542839050293,0.01838086172938347
210,1.001658320426941,0.01817723736166954
211,1.0015983581542969,0.018000712618231773
212,1.0015727281570435,0.017798395827412605
213,1.001644253730774,0.017603006213903427
214,1.0016369819641113,0.017366310581564903
215,1.001653790473938,0.017150551080703735
216,1.001700758934021,0.016967015340924263
217,1.0016541481018066,0.016773518174886703
218,1.0016376972198486,0.016567500308156013
219,1.0015921592712402,0.01640857383608818
220,1.0016523599624634,0.016200045123696327
221,1.001706600189209,0.016017181798815727
222,1.0017564296722412,0.0158856064081192
223,1.0015766620635986,0.01566423662006855
224,1.0016376972198486,0.015476451255381107
225,1.0016376972198486,0.01530786044895649
226,1.0016298294067383,0.015171485021710396
227,1.0015627145767212,0.015023203566670418
228,1.0015913248062134,0.014852594584226608
229,1.0015499591827393,0.014662530273199081
230,1.00153386592865,0.014460431411862373
231,1.0015040636062622,0.014350512064993382
232,1.0012905597686768,0.014205639250576496
233,1.0013251304626465,0.014095990918576717
234,1.0013246536254883,0.01396961696445942
235,1.001343011856079,0.013827220536768436
236,1.0013426542282104,0.01364954188466072
237,1.0014152526855469,0.013542288914322853
238,1.0014299154281616,0.013385044410824776
239,1.0013591051101685,0.013193635269999504
240,1.0014076232910156,0.013094457797706127
241,1.0013614892959595,0.012897076085209846
242,1.0013593435287476,0.012717023491859436
243,1.0012871026992798,0.012531005777418613
244,1.0012699365615845,0.012406786903738976
245,1.001357913017273,0.012300057336688042
246,1.0013811588287354,0.012183152139186859
247,1.0014007091522217,0.012078574858605862
248,1.0014164447784424,0.011982394382357597
249,1.001495122909546,0.0119178993627429
250,1.0013359785079956,0.011799579486250877
251,1.0013138055801392,0.011680666357278824
252,1.0013145208358765,0.01160549744963646
253,1.001328945159912,0.011489932425320148
254,1.0012950897216797,0.011365876533091068
255,1.0012341737747192,0.011263652704656124
256,1.0011032819747925,0.01114424504339695
257,1.0010485649108887,0.011051924899220467
258,1.0010735988616943,0.010934392921626568
259,1.0012394189834595,0.010858144611120224
260,1.0011098384857178,0.010707100853323936
261,1.0011141300201416,0.010596376843750477
262,1.001055121421814,0.010443544015288353
263,1.0009536743164062,0.010305371135473251
264,1.0010576248168945,0.010224344208836555
265,1.0010614395141602,0.01017286628484726
266,1.0008858442306519,0.010082063265144825
267,1.001082181930542,0.009923257865011692
268,1.001062273979187,0.009813993237912655
269,1.0010802745819092,0.009715710766613483
270,1.0010058879852295,0.009677397087216377
271,1.000893473625183,0.009518694132566452
272,1.0009160041809082,0.009418745525181293
273,1.000792384147644,0.009275542572140694
274,1.0008189678192139,0.009177187457680702
275,1.000897765159607,0.009081261232495308
276,1.000955581665039,0.009036235511302948
277,1.0010181665420532,0.008944660425186157
278,1.0010414123535156,0.008832218125462532
279,1.00090754032135,0.008705433458089828
280,1.0010340213775635,0.008631878532469273
281,1.001047968864441,0.008536506444215775
282,1.0009336471557617,0.008456438779830933
283,1.000848650932312,0.008386216126382351
284,1.0008652210235596,0.008303450420498848
285,1.0009119510650635,0.008220263756811619
286,1.0008533000946045,0.008145161904394627
287,1.0007658004760742,0.008053218945860863
288,1.0008960962295532,0.00800826121121645
289,1.0008968114852905,0.00790819339454174
290,1.0009572505950928,0.007834731601178646
291,1.0008957386016846,0.007659884635359049
292,1.0008727312088013,0.007615394424647093
293,1.0007177591323853,0.007583729922771454
294,1.0008174180984497,0.007566045969724655
295,1.0008753538131714,0.007457113359123468
296,1.00084388256073,0.0074374438263475895
297,1.0008153915405273,0.007319689262658358
298,1.0007514953613281,0.0073179807513952255
299,1.000730037689209,0.007251265924423933
300,1.0007630586624146,0.007092653773725033
301,1.0009392499923706,0.0071215503849089146
302,1.00076425075531,0.007054213900119066
303,1.000828742980957,0.00696902722120285
304,1.0008519887924194,0.006864238064736128
305,1.0007975101470947,0.0068102083168923855
306,1.0007610321044922,0.006747791077941656
307,1.000824213027954,0.006665907800197601
308,1.000883936882019,0.006619985681027174
309,1.0008474588394165,0.006561644840985537
310,1.0007634162902832,0.006445538252592087
311,1.0006967782974243,0.006417651195079088
312,1.0007399320602417,0.006409383378922939
313,1.0007492303848267,0.006348108407109976
314,1.000738501548767,0.006296993233263493
315,1.0007003545761108,0.006216591224074364
316,1.0008150339126587,0.0061281356029212475
317,1.0007867813110352,0.006074505392462015
318,1.000792384147644,0.0060130213387310505
319,1.000763177871704,0.005965780932456255
320,1.0007877349853516,0.0059102969244122505
321,1.0008854866027832,0.005817321594804525
322,1.0008939504623413,0.005741009954363108
323,1.0008372068405151,0.0056821503676474094
324,1.000884771347046,0.005583580117672682
325,1.0008655786514282,0.005564001388847828
326,1.000758409500122,0.005480282474309206
327,1.0007632970809937,0.00542844831943512
328,1.0008455514907837,0.005263424012809992
329,1.0008078813552856,0.005292889196425676
330,1.0008138418197632,0.005265579558908939
331,1.0007506608963013,0.00518179964274168
332,1.0007851123809814,0.005177520215511322
333,1.000799298286438,0.005173124838620424
334,1.0008399486541748,0.005153838545084
335,1.0008991956710815,0.005077787674963474
336,1.000769019126892,0.005044095683842897
337,1.0007507801055908,0.004990657325834036
338,1.0007636547088623,0.004959273152053356
339,1.0007106065750122,0.004933707416057587
340,1.000808835029602,0.0048767090775072575
341,1.0007685422897339,0.00486408919095993
342,1.0007166862487793,0.004840410780161619
343,1.000711441040039,0.004774588160216808
344,1.0006842613220215,0.004760019015520811
345,1.0007275342941284,0.004710486624389887
346,1.0006674528121948,0.004659811034798622
347,1.000453233718872,0.00463293120265007
348,1.0005227327346802,0.004582710564136505
349,1.0005674362182617,0.004468707367777824
350,1.0005913972854614,0.004476908128708601
351,1.000585675239563,0.004441678524017334
352,1.0005625486373901,0.004402045626193285
353,1.0004585981369019,0.004347417037934065
354,1.000537395477295,0.004279643762856722
355,1.0005205869674683,0.004244441632181406
356,1.0006017684936523,0.0041761803440749645
357,1.0005441904067993,0.004129445180296898
358,1.0006103515625,0.00406339718028903
359,1.000612735748291,0.004031331744045019
360,1.0005621910095215,0.004017828963696957
361,1.0004884004592896,0.003971582744270563
362,1.0005069971084595,0.003907390404492617
363,1.0006026029586792,0.0038375286385416985
364,1.0006706714630127,0.003826508764177561
365,1.0005793571472168,0.0038230339996516705
366,1.0005656480789185,0.003753401106223464
367,1.0006194114685059,0.0037060724571347237
368,1.0005830526351929,0.003691532649099827
369,1.0005723237991333,0.0036265572998672724
370,1.0005712509155273,0.00362260639667511
371,1.0005135536193848,0.003611816093325615
372,1.0006588697433472,0.003600910073146224
373,1.0005147457122803,0.0035621444694697857
374,1.0005717277526855,0.003522708546370268
375,1.000502109527588,0.0034910840913653374
376,1.000524640083313,0.0034875685814768076
377,1.0007274150848389,0.003454572521150112
378,1.0005861520767212,0.003398830071091652
379,1.0004438161849976,0.003360357601195574
380,1.0006723403930664,0.0033199582248926163
381,1.0006464719772339,0.0032961100805550814
382,1.0007461309432983,0.0032420512288808823
383,1.0007306337356567,0.003182643325999379
384,1.0007410049438477,0.0031641905661672354
385,1.0007377862930298,0.0030710508581250906
386,1.000710129737854,0.0030339660588651896
387,1.0005970001220703,0.003055262379348278
388,1.0005396604537964,0.002974588656798005
389,1.0005847215652466,0.002970829140394926
390,1.000612497329712,0.0028799627907574177
391,1.0005143880844116,0.002950733294710517
392,1.000722885131836,0.0029306705109775066
393,1.0005091428756714,0.002879275707527995
394,1.0006219148635864,0.0028674297500401735
395,1.0005300045013428,0.0028518629260361195
396,1.0006121397018433,0.0028177520725876093
397,1.000465989112854,0.002786133671179414
398,1.0004156827926636,0.0027828572783619165
399,1.0004130601882935,0.002751047955825925
400,1.0005769729614258,0.0027204074431210756
401,1.0003926753997803,0.0027103563770651817
402,1.0003582239151,0.0026769728865474463
403,1.0004960298538208,0.002649937989190221
404,1.0004692077636719,0.002627040259540081
405,1.0004208087921143,0.002598365768790245
406,1.0004467964172363,0.0025903580244630575
407,1.0003666877746582,0.0025559363421052694
408,1.0003615617752075,0.0025247964076697826
409,1.0003979206085205,0.002524781972169876
410,1.0003600120544434,0.0025057231541723013
411,1.0003999471664429,0.0024699103087186813
412,1.0004721879959106,0.0024261181242763996
413,1.0004669427871704,0.0023848882410675287
414,1.000455379486084,0.002370593836531043
415,1.0004481077194214,0.002314900513738394
416,1.0005414485931396,0.002304840600118041
417,1.0003880262374878,0.0023071621544659138
418,1.0003849267959595,0.002294180914759636
419,1.0003377199172974,0.00228628097102046
420,1.0003496408462524,0.0022618621587753296
421,1.0002624988555908,0.002238329267129302
422,1.0003993511199951,0.0022131274454295635
423,1.0004043579101562,0.002197890542447567
424,1.0004165172576904,0.002171559492126107
425,1.000441312789917,0.0021306066773831844
426,1.0004078149795532,0.002083259169012308
427,1.0005954504013062,0.002063883701339364
428,1.0005855560302734,0.002050242619588971
429,1.000512957572937,0.0020131596829742193
430,1.0004366636276245,0.0019848342053592205
431,1.0004982948303223,0.0019588631112128496
432,1.0005178451538086,0.001962554408237338
433,1.0005518198013306,0.0019264307338744402
434,1.0005100965499878,0.0019188901642337441
435,1.000560998916626,0.0018621333874762058
436,1.0004810094833374,0.001878497889265418
437,1.0004161596298218,0.001866316539235413
438,1.0004581212997437,0.0018277527997270226
439,1.0004304647445679,0.0018393185455352068
440,1.0004409551620483,0.0018148277886211872
441,1.000569224357605,0.0017937255324795842
442,1.0005336999893188,0.0017856713384389877
443,1.0004892349243164,0.0017715953290462494
444,1.0004668235778809,0.0017300021136179566
445,1.0005182027816772,0.001715262420475483
446,1.000556230545044,0.0016919313929975033
447,1.0004181861877441,0.0016897990135475993
448,1.000495433807373,0.0016724884044378996
449,1.000514030456543,0.0016516741598024964
450,1.0004115104675293,0.001618612906895578
451,1.0004351139068604,0.0015918047865852714
452,1.0004117488861084,0.0016131156589835882
453,1.000361680984497,0.0015931159723550081
454,1.0002974271774292,0.0015439569251611829
455,1.0003666877746582,0.0015530092641711235
456,1.000291347503662,0.0015392585191875696
457,1.0003584623336792,0.0015236802864819765
458,1.0003328323364258,0.0014727149391546845
459,1.000427484512329,0.0014531112974509597
460,1.0003578662872314,0.0014241248136386275
461,1.0003466606140137,0.001438755076378584
462,1.0003160238265991,0.001411461504176259
463,1.0003818273544312,0.0013949536951258779
464,1.0004299879074097,0.0013575479388237
465,1.0003902912139893,0.001346469740383327
466,1.000344157218933,0.0013344550970941782
467,1.000403881072998,0.0013245411682873964
468,1.000288724899292,0.0013038984034210443
469,1.0002920627593994,0.0012867979239672422
470,1.0003089904785156,0.0012547723017632961
471,1.0003970861434937,0.0012545493664219975
472,1.0003201961517334,0.0012391576310619712
473,1.0004559755325317,0.001219488214701414
474,1.0003929138183594,0.0012216976610943675
475,1.0003317594528198,0.0012150509282946587
476,1.0003522634506226,0.001227261032909155
477,1.0002925395965576,0.0012102858163416386
478,1.0002163648605347,0.001199993654154241
479,1.0002663135528564,0.0011961472919210792
480,1.000237226486206,0.001177741913124919
481,1.0002082586288452,0.001152119366452098
482,1.0002729892730713,0.001125183654949069
483,1.0002471208572388,0.0011196358827874064
484,1.0002126693725586,0.001128072151914239
485,1.0002094507217407,0.0011154093081131577
486,1.0001541376113892,0.0011134891537949443
487,1.0002062320709229,0.0011041596299037337
488,1.0002511739730835,0.001101736561395228
489,1.0003080368041992,0.0010923759546130896
490,1.0003604888916016,0.001069415477104485
491,1.0003468990325928,0.001050504739396274
492,1.0003522634506226,0.0010221701813861728
493,1.0003865957260132,0.001018712529912591
494,1.0003916025161743,0.0010159421944990754
495,1.000382900238037,0.0010055965976789594
496,1.000458836555481,0.0010073063895106316
497,1.0002965927124023,0.0009736445499584079
498,1.0002496242523193,0.000976686249487102
499,1.0003092288970947,0.0009619687334634364
500,1.0003148317337036,0.0009595275041647255
501,1.0004174709320068,0.0009678654605522752
502,1.0003992319107056,0.0009485175833106041
503,1.0003913640975952,0.0008778703049756587
504,1.000388741493225,0.0009138613822869956
505,1.000373363494873,0.0008990931673906744
506,1.0003917217254639,0.0008880258537828922
507,1.0003584623336792,0.000888050883077085
508,1.0003656148910522,0.000871608848683536
509,1.0004602670669556,0.0008441684185527265
510,1.0004289150238037,0.0007917240727692842
511,1.0003931522369385,0.0008582947193644941
512,1.000464916229248,0.0008605594630353153
513,1.000519037246704,0.0008439176599495113
514,1.0004757642745972,0.0008342786459252238
515,1.000353455543518,0.0008299597539007664
516,1.0004489421844482,0.0008015495841391385
517,1.0005120038986206,0.0007983551477082074
518,1.000380516052246,0.0007826246437616646
519,1.0003737211227417,0.00078933360055089
520,1.0003913640975952,0.0007824633503332734
521,1.0003262758255005,0.0007657950045540929
522,1.0004189014434814,0.0007633427157998085
523,1.0003507137298584,0.0007598163210786879
524,1.0003268718719482,0.0007458183099515736
525,1.0003902912139893,0.0007118204957805574
526,1.0004469156265259,0.000729500490706414
527,1.0004217624664307,0.0007277277763932943
528,1.0004291534423828,0.0006998053286224604
529,1.0003517866134644,0.0006837887922301888
530,1.0004781484603882,0.0006920437444932759
531,1.0004594326019287,0.0006944858469069004
532,1.000418782234192,0.0006862617447040975
533,1.00045645236969,0.000666646403260529
534,1.0004740953445435,0.000681451172567904
535,1.0003890991210938,0.0006710819434374571
536,1.0004725456237793,0.0006445703329518437
537,1.0004661083221436,0.0006302573601715267
538,1.000417947769165,0.0006338988896459341
539,1.0004072189331055,0.0005828358698636293
540,1.0004847049713135,0.0006328154122456908
541,1.0004221200942993,0.0006212667794898152
542,1.0003769397735596,0.0006038026767782867
543,1.0004163980484009,0.0005964179872535169
544,1.000338077545166,0.0005985726602375507
545,1.0003541707992554,0.0005913017084822059
546,1.000400185585022,0.0005888626910746098
547,1.000353455543518,0.0005679422174580395
548,1.000447154045105,0.0005810438888147473
549,1.0003976821899414,0.0005589762586168945
550,1.000378966331482,0.0005590671207755804
551,1.0004316568374634,0.0005556512041948736
552,1.00032377243042,0.0005417332286015153
553,1.0002995729446411,0.0005246095242910087
554,1.0004584789276123,0.0005214011180214584
555,1.0004230737686157,0.0005209037917666137
556,1.0003008842468262,0.0005153350648470223
557,1.0003113746643066,0.000507004268001765
558,1.0004476308822632,0.0004956379998475313
559,1.0004019737243652,0.00048635975690558553
560,1.0003323554992676,0.0004910863935947418
561,1.000407099723816,0.0004810932441614568
562,1.0003327131271362,0.0004812183033209294
563,1.0004171133041382,0.00047364161582663655
564,1.0003844499588013,0.0004634773940779269
565,1.0003503561019897,0.00045712487190030515
566,1.0003302097320557,0.00044584760325960815
567,1.0003211498260498,0.0004502180381678045
568,1.0003539323806763,0.00043971603736281395
569,1.0003646612167358,0.00043178716441616416
570,1.0003689527511597,0.000408083462389186
571,1.0003776550292969,0.0004110743757337332
572,1.0004255771636963,0.00041267831693403423
573,1.0003834962844849,0.00040951158734969795
574,1.0003809928894043,0.0004069856950081885
575,1.0004127025604248,0.0003804799634963274
576,1.000486135482788,0.0003982190974056721
577,1.0003714561462402,0.00039702444337308407
578,1.000359058380127,0.0003692288009915501
579,1.0003926753997803,0.0003826185711659491
580,1.0004535913467407,0.0003770699258893728
581,1.000394582748413,0.00038266953197307885
582,1.0003631114959717,0.0003620893112383783
583,1.000388503074646,0.0003696609055623412
584,1.0004909038543701,0.00036354665644466877
585,1.0004525184631348,0.00036376123898662627
586,1.0004009008407593,0.0003562980564311147
587,1.0004050731658936,0.00034667536965571344
588,1.000442385673523,0.00033963844180107117
589,1.0003917217254639,0.00033751101000234485
590,1.0003724098205566,0.00033084311871789396
591,1.0004527568817139,0.0003232773451600224
592,1.0004528760910034,0.0003222403465770185
593,1.0004194974899292,0.00030298734782263637
594,1.0003807544708252,0.0003147597599308938
595,1.0003986358642578,0.00031450134702026844
596,1.0003703832626343,0.0003116547304671258
597,1.0003582239151,0.000310488831019029
598,1.0003010034561157,0.00030393199995160103
599,1.0003726482391357,0.00030594709096476436
600,1.000402808189392,0.00029611957143060863
601,1.0003443956375122,0.0002980359713546932
602,1.0003383159637451,0.0002994882524944842
603,1.000349998474121,0.00028986300458200276
604,1.0003538131713867,0.00028314703376963735
605,1.0004560947418213,0.000276301521807909
606,1.000441551208496,0.00027974662953056395
607,1.0003999471664429,0.0002883348206523806
608,1.0004297494888306,0.00028779430431313813
609,1.0003553628921509,0.0002857501385733485
610,1.000389814376831,0.00028242613188922405
611,1.0004289150238037,0.0002748240949586034
612,1.0003626346588135,0.00027597477310337126
613,1.0003384351730347,0.0002688743406906724
614,1.0002882480621338,0.00026788681861944497
615,1.0003713369369507,0.00026163883740082383
616,1.0003993511199951,0.0002570287906564772
617,1.0004115104675293,0.0002463868004269898
618,1.0003571510314941,0.00025225989520549774
619,1.0003938674926758,0.00021758177899755538
620,1.0003117322921753,0.00023796157620381564
621,1.0003015995025635,0.00022080332564655691
622,1.0003323554992676,0.00022122675727587193
623,1.0003936290740967,0.0002162131277145818
624,1.0003435611724854,0.00021919136634096503
625,1.0002844333648682,0.0002220801543444395
626,1.0002914667129517,0.00021813590137753636
627,1.0003541707992554,0.00021420979464892298
628,1.0003539323806763,0.00021685345564037561
629,1.0003312826156616,0.00021163145720493048
630,1.0003204345703125,0.00020002879318781197
631,1.00040864944458,0.00018444130546413362
632,1.0004390478134155,0.00018118391744792461
633,1.0003470182418823,0.0002091621427098289
634,1.0002987384796143,0.00020514907373581082
635,1.000342607498169,0.00020055458298884332
636,1.0003489255905151,0.0001947058190125972
637,1.0003858804702759,0.00019136692571919411
638,1.0003583431243896,0.00019365927437320352
639,1.0003596544265747,0.00017787780961953104
640,1.0003175735473633,0.0001859038311522454
641,1.0003631114959717,0.00018739007646217942
642,1.0003854036331177,0.0001862903154687956
643,1.0003842115402222,0.00018496706616133451
644,1.000386118888855,0.00017169529746752232
645,1.000416874885559,0.00017931050388142467
646,1.0003446340560913,0.00017425791884306818
647,1.0003678798675537,0.00017797076725400984
648,1.000340461730957,0.00017814779130276293
649,1.0003352165222168,0.00017571223725099117
650,1.0003252029418945,0.00017656240379437804
651,1.0003327131271362,0.00017575497622601688
652,1.0003236532211304,0.0001719212013995275
653,1.0004011392593384,0.00016765361942816526
654,1.0003310441970825,0.00016813712136354297
655,1.000321626663208,0.00016275788948405534
656,1.0002964735031128,0.00015998409071471542
657,1.000328540802002,0.0001611187180969864
658,1.0002777576446533,0.00015528981748502702
659,1.000261902809143,0.0001532387686893344
660,1.0003933906555176,0.00014912534970790148
661,1.0003780126571655,0.0001484722160967067
662,1.000317096710205,0.00014691035903524607
663,1.00030517578125,0.0001413712016073987
664,1.0003106594085693,0.00014314406143967062
665,1.000374674797058,0.00014231241948436946
666,1.000351071357727,0.00013785186456516385
667,1.0003697872161865,0.00013416481669992208
668,1.0003751516342163,0.00013079564087092876
669,1.0004096031188965,0.00012814172077924013
670,1.0003992319107056,0.0001309989602304995
671,1.0003843307495117,0.0001332642132183537
672,1.0003858804702759,0.00013013921852689236
673,1.000351905822754,0.0001277884148294106
674,1.0003629922866821,0.00012683482782449573
675,1.000298023223877,0.00012628015247173607
676,1.000356912612915,0.0001225350279128179
677,1.0003548860549927,0.0001217874014400877
678,1.000362515449524,0.00011880252714036033
679,1.0003985166549683,0.00011746661039069295
680,1.000403881072998,0.00011667069338727742
681,1.0003669261932373,0.00011732526036212221
682,1.0003340244293213,0.00011829941649921238
683,1.0003345012664795,0.00011707593512255698
684,1.0003315210342407,0.00011666637874441221
685,1.0003546476364136,0.00011550945782801136
686,1.0003482103347778,0.00011212419485673308
687,1.0003552436828613,0.00010785553604364395
688,1.0003196001052856,0.00010409607057226822
689,1.0003105401992798,0.00010493332956684753
690,1.0003262758255005,0.00010562553507043049
691,1.000309705734253,9.999554458772764e-05
692,1.0003503561019897,9.68436652328819e-05
693,1.0003389120101929,9.465693437959999e-05
694,1.0003467798233032,9.437188418814912e-05
695,1.0003350973129272,9.31510585360229e-05
696,1.0003273487091064,9.430728096049279e-05
697,1.0003594160079956,9.308808512287214e-05
698,1.0002957582473755,9.220195352099836e-05
699,1.0003130435943604,9.16721037356183e-05
700,1.000344157218933,8.944922592490911e-05
701,1.0003827810287476,8.826934936223552e-05
702,1.0003587007522583,8.710988913662732e-05
703,1.0003083944320679,8.497288945363835e-05
704,1.0002820491790771,8.57272170833312e-05
705,1.000307321548462,8.394626638619229e-05
706,1.0003513097763062,8.323958172695711e-05
707,1.0003650188446045,8.203296602005139e-05
708,1.0002690553665161,8.08896729722619e-05
709,1.0002987384796143,7.817328878445551e-05
710,1.000380039215088,7.715700485277921e-05
711,1.0003734827041626,7.64884171076119e-05
712,1.0003068447113037,7.600132084917277e-05
713,1.000315546989441,7.544410618720576e-05
714,1.0003206729888916,7.454131991835311e-05
715,1.000335454940796,7.132373139029369e-05
716,1.0002968311309814,6.978986493777484e-05
717,1.0003068447113037,6.901873712195083e-05
718,1.0003175735473633,6.921451858943328e-05
719,1.000359058380127,6.9192006776575e-05
720,1.0002671480178833,6.73926915624179e-05
721,1.0003257989883423,6.576457963092253e-05
722,1.0003892183303833,6.65399493300356e-05
723,1.000362753868103,6.501050665974617e-05
724,1.0003209114074707,6.367576861521229e-05
725,1.0002720355987549,6.321108230622485e-05
726,1.0003589391708374,6.369248148985207e-05
727,1.0003931522369385,6.271174061112106e-05
728,1.0003854036331177,6.126928929006681e-05
729,1.000319242477417,6.0880676755914465e-05
730,1.0002992153167725,6.047304123057984e-05
731,1.0002745389938354,5.908943057875149e-05
732,1.0003329515457153,5.793985474156216e-05
733,1.0003312826156616,5.597629206022248e-05
734,1.00032377243042,5.650362800224684e-05
735,1.0003092288970947,5.5271873861784115e-05
736,1.0003505945205688,5.360176510293968e-05
737,1.0003265142440796,5.2912677347194403e-05
738,1.0003536939620972,5.2848266932414845e-05
739,1.0002903938293457,5.220419552642852e-05
740,1.000342607498169,5.180679363547824e-05
741,1.0003260374069214,5.1158560381736606e-05
742,1.0002868175506592,5.015172064304352e-05
743,1.0002869367599487,5.024797792430036e-05
744,1.0003159046173096,4.925137181999162e-05
745,1.0003125667572021,4.8894231440499425e-05
746,1.0003033876419067,4.816183354705572e-05
747,1.000301480293274,4.6736491640331224e-05
748,1.0003080368041992,4.620402251021005e-05
749,1.0002976655960083,4.561669993563555e-05
750,1.0002654790878296,4.460151103558019e-05
751,1.0003513097763062,4.407931919558905e-05
752,1.0002962350845337,4.3801650463137776e-05
753,1.0002270936965942,4.26278384111356e-05
754,1.0002765655517578,4.284504393581301e-05
755,1.0002644062042236,4.2073570512002334e-05
756,1.000287413597107,4.200416151434183e-05
757,1.0003048181533813,4.118442302569747e-05
758,1.000292420387268,4.066543988301419e-05
759,1.000256896018982,4.071622242918238e-05
760,1.0002912282943726,4.03192279918585e-05
761,1.0002844333648682,3.9753696910338476e-05
762,1.00029718875885,3.880046642734669e-05
763,1.0003007650375366,3.816218668362126e-05
764,1.0002806186676025,3.7623991374857724e-05
765,1.0002901554107666,3.681127418531105e-05
766,1.0002760887145996,3.650199141702615e-05
767,1.0002745389938354,3.569680848158896e-05
768,1.000268578529358,3.4761855204124004e-05
769,1.0002902746200562,3.4494787541916594e-05
770,1.0002752542495728,3.373225263203494e-05
771,1.0002626180648804,3.3155585697386414e-05
772,1.0003091096878052,3.254556213505566e-05
773,1.000293254852295,3.18662278004922e-05
774,1.0003236532211304,3.145286609651521e-05
775,1.000281572341919,3.0086157494224608e-05
776,1.000274419784546,3.006071347044781e-05
777,1.00026535987854,3.004707832587883e-05
778,1.0002683401107788,2.9958171580801718e-05
779,1.0002514123916626,2.93922821583692e-05
780,1.0002576112747192,2.952061731775757e-05
781,1.0002926588058472,2.8875494535895996e-05
782,1.0002878904342651,2.853973455785308e-05
783,1.0002654790878296,2.8405975172063336e-05
784,1.0002515316009521,2.8152373488410376e-05
785,1.0002552270889282,2.785857031994965e-05
786,1.0002586841583252,2.6722460461314768e-05
787,1.0002697706222534,2.6550687834969722e-05
788,1.000274896621704,2.6315330615034327e-05
789,1.0002585649490356,2.5549277779646218e-05
790,1.0002633333206177,2.5579798602848314e-05
791,1.0002464056015015,2.5018322048708797e-05
792,1.0002650022506714,2.48623236984713e-05
793,1.0002920627593994,2.4424505681963637e-05
794,1.0002632141113281,2.3792284991941415e-05
795,1.000189185142517,2.366837543377187e-05
796,1.0002447366714478,2.2997908672550693e-05
797,1.0002760887145996,2.2279991753748618e-05
798,1.0002665519714355,2.1732441382482648e-05
799,1.000251054763794,2.14286756090587e-05
800,1.0002202987670898,2.0887546270387247e-05
801,1.0002403259277344,2.0943498384440318e-05
802,1.0002871751785278,2.0324097931734286e-05
803,1.0002281665802002,1.988976146094501e-05
804,1.0002667903900146,1.951073318195995e-05
805,1.0002528429031372,1.9583123503252864e-05
806,1.0002416372299194,1.9196011635358445e-05
807,1.0002515316009521,1.90302416740451e-05
808,1.0002305507659912,1.8930968508357182e-05
809,1.0002171993255615,1.8652473954716697e-05
810,1.0002394914627075,1.8354647181695327e-05
811,1.0002278089523315,1.7985656086239032e-05
812,1.0002467632293701,1.7485686839791015e-05
813,1.0002583265304565,1.7556596503709443e-05
814,1.0002813339233398,1.7346534150419757e-05
815,1.0002515316009521,1.711687582428567e-05
816,1.0002355575561523,1.687134317762684e-05
817,1.0002689361572266,1.667650940362364e-05
818,1.0002613067626953,1.6458203390357085e-05
819,1.0002654790878296,1.624308424652554e-05
820,1.000244379043579,1.6153057003975846e-05
821,1.0002193450927734,1.576196518726647e-05
822,1.000226378440857,1.540555058454629e-05
823,1.0002437829971313,1.5132972293940838e-05
824,1.0002284049987793,1.4629728866566438e-05
825,1.0001906156539917,1.4504125829262193e-05
826,1.0001894235610962,1.4579270100512076e-05
827,1.0002341270446777,1.4423570064536761e-05
828,1.000203013420105,1.4381402252183761e-05
829,1.0002222061157227,1.4031910723133478e-05
830,1.0002049207687378,1.3639255485031754e-05
831,1.0001786947250366,1.3296862562128808e-05
832,1.0001893043518066,1.3184458111936692e-05
833,1.0001956224441528,1.320363753620768e-05
834,1.0002001523971558,1.3050333109276835e-05
835,1.000179648399353,1.3039566510997247e-05
836,1.000196933746338,1.3086184480926022e-05
837,1.0001413822174072,1.281376535189338e-05
838,1.0001320838928223,1.2661129403568339e-05
839,1.000198483467102,1.2405997040332295e-05
840,1.000174880027771,1.1953336070291698e-05
841,1.0001981258392334,1.17568615678465e-05
842,1.0001803636550903,1.1535366866155528e-05
843,1.0001544952392578,1.1338219337631017e-05
844,1.0001312494277954,1.1307809472782537e-05
845,1.0001784563064575,1.0976632438541856e-05
846,1.0001873970031738,1.0727702829171903e-05
847,1.000170111656189,1.0562864190433174e-05
848,1.0002130270004272,1.022756168822525e-05
849,1.0001765489578247,1.0213773748546373e-05
850,1.0001598596572876,1.0126136658072937e-05
851,1.0001565217971802,1.0192863555857912e-05
852,1.000167965888977,9.953248991223518e-06
853,1.0001682043075562,9.824104381550569e-06
854,1.0001485347747803,9.414068699697964e-06
855,1.0001646280288696,9.174185834126547e-06
856,1.000198245048523,9.050117114384193e-06
857,1.000160574913025,8.58367457112763e-06
858,1.0001919269561768,7.797883881721646e-06
859,1.0001968145370483,8.200658157875296e-06
860,1.0001941919326782,8.18042281025555e-06
861,1.0001946687698364,8.0759009506437e-06
862,1.0001927614212036,7.854390787542798e-06
863,1.0001753568649292,7.778014150972012e-06
864,1.0002037286758423,7.981690032465849e-06
865,1.000169277191162,7.93833260104293e-06
866,1.0001596212387085,7.862337042752188e-06
867,1.0001702308654785,7.82962979428703e-06
868,1.0002199411392212,7.76666001911508e-06
869,1.0001749992370605,7.690822712902445e-06
870,1.000123381614685,7.440985427820124e-06
871,1.0001399517059326,7.406699751300039e-06
872,1.0001448392868042,7.1367703640135005e-06
873,1.000164270401001,6.995599505899008e-06
874,1.0001702308654785,6.863220733066555e-06
875,1.000203251838684,6.866423063911498e-06
876,1.0001733303070068,6.710170964652207e-06
877,1.0001506805419922,6.567728632944636e-06
878,1.0001600980758667,6.35430114925839e-06
879,1.000162124633789,6.321392447716789e-06
880,1.0001752376556396,6.176313036121428e-06
881,1.000171422958374,6.1604978327522986e-06
882,1.000167965888977,6.080258117435733e-06
883,1.0001963376998901,5.92993001191644e-06
884,1.0001626014709473,5.839402092533419e-06
885,1.000160574913025,5.739741482102545e-06
886,1.0001813173294067,5.620152933261124e-06
887,1.0001623630523682,5.5873611017887015e-06
888,1.0001592636108398,5.50606182514457e-06
889,1.0001659393310547,5.3604917411576025e-06
890,1.0001298189163208,5.270923338684952e-06
891,1.0001133680343628,5.18286742590135e-06
892,1.0001552104949951,5.098240308143431e-06
893,1.000126838684082,5.0481248763389885e-06
894,1.000205159187317,4.908953542326344e-06
895,1.0001451969146729,4.7674043344159145e-06
896,1.0001252889633179,4.773510681843618e-06
897,1.0001637935638428,4.671065198635915e-06
898,1.0001592636108398,4.633676326193381e-06
899,1.0001351833343506,4.635910045180935e-06
900,1.0001728534698486,4.538493612926686e-06
901,1.0001779794692993,4.477592938201269e-06
902,1.0001481771469116,4.37347671322641e-06
903,1.0001530647277832,4.259605702827685e-06
904,1.0001237392425537,4.2265583033440635e-06
905,1.0001627206802368,4.186378646409139e-06
906,1.000126600265503,4.042857199237915e-06
907,1.000159740447998,3.9896526686789e-06
908,1.0001461505889893,3.866763108817395e-06
909,1.0001147985458374,3.778927521125297e-06
910,1.000146508216858,3.694355427796836e-06
911,1.000163197517395,3.602927790780086e-06
912,1.0001187324523926,3.515319804137107e-06
913,1.0001097917556763,3.4602608138811775e-06
914,1.000142216682434,3.4025920285785105e-06
915,1.0001637935638428,3.3855765195767162e-06
916,1.0001291036605835,3.326512342027854e-06
917,1.0001288652420044,3.245557763875695e-06
918,1.0001951456069946,3.1774877697898773e-06
919,1.0001392364501953,3.0690059702465078e-06
920,1.0001590251922607,3.0714472813997418e-06
921,1.0001634359359741,3.015821221197257e-06
922,1.000156283378601,2.9251393698359607e-06
923,1.0001578330993652,2.8122371986682992e-06
924,1.0001405477523804,2.745676511040074e-06
925,1.0001341104507446,2.660117615960189e-06
926,1.000150203704834,2.644559572217986e-06
927,1.00017249584198,2.6227510261378484e-06
928,1.0001697540283203,2.6081427222379716e-06
929,1.000144362449646,2.555515720814583e-06
930,1.0001845359802246,2.522685008443659e-06
931,1.0001775026321411,2.4940120511018904e-06
932,1.000126838684082,2.455196863593301e-06
933,1.0001589059829712,2.421448925815639e-06
934,1.0001600980758667,2.371407617829391e-06
935,1.000158429145813,2.3048737602948677e-06
936,1.0001558065414429,2.289063559146598e-06
937,1.0001338720321655,2.2541528323927196e-06
938,1.0002002716064453,2.197315325247473e-06
939,1.0001839399337769,2.1735363588959444e-06
940,1.0001660585403442,2.1289786218403606e-06
941,1.0001620054244995,2.094250021400512e-06
942,1.0001428127288818,2.0536481315502897e-06
943,1.0001872777938843,1.99743999473867e-06
944,1.00020432472229,1.969073764485074e-06
945,1.0002062320709229,1.9520575733622536e-06
946,1.0001870393753052,1.9510678157530492e-06
947,1.0001652240753174,1.9092105958407046e-06
948,1.0001920461654663,1.9005938156624325e-06
949,1.0001870393753052,1.880626996353385e-06
950,1.0001864433288574,1.8337279925617622e-06
951,1.0001983642578125,1.7712278577164398e-06
952,1.0001933574676514,1.749066541378852e-06
953,1.0001819133758545,1.7187182947964175e-06
954,1.0001691579818726,1.7058570165318088e-06
955,1.0001652240753174,1.6926438775044517e-06
956,1.0001672506332397,1.6513440641574562e-06
957,1.0001459121704102,1.6275082543870667e-06
958,1.0001651048660278,1.5969358173606452e-06
959,1.0001684427261353,1.584973574608739e-06
960,1.0001616477966309,1.5427472135343123e-06
961,1.0001596212387085,1.5064694025568315e-06
962,1.0001987218856812,1.4803215435676975e-06
963,1.000154972076416,1.4437806612477289e-06
964,1.0001716613769531,1.4467101436821395e-06
965,1.0001682043075562,1.4457605175266508e-06
966,1.0001747608184814,1.433449369869777e-06
967,1.0002152919769287,1.4033294064574875e-06
968,1.0001769065856934,1.3712788131670095e-06
969,1.0001685619354248,1.330472287008888e-06
970,1.0001579523086548,1.3370646456678514e-06
971,1.0001943111419678,1.3160430398784229e-06
972,1.000192403793335,1.2973830507689854e-06
973,1.0001379251480103,1.2833068012696458e-06
974,1.0001624822616577,1.2614910929187317e-06
975,1.0001952648162842,1.2539019280666253e-06
976,1.0001864433288574,1.237744868376467e-06
977,1.0001771450042725,1.2294460702833021e-06
978,1.000221610069275,1.2199272987345466e-06
979,1.0002117156982422,1.1890248288182192e-06
980,1.0001956224441528,1.1646385473795817e-06
981,1.0001803636550903,1.142133783105237e-06
982,1.000184416770935,1.1143404208269203e-06
983,1.0001884698867798,1.0936701073660515e-06
984,1.0001959800720215,1.0687909934858908e-06
985,1.0002005100250244,1.044610257849854e-06
986,1.0001980066299438,1.0341490224163863e-06
987,1.0001893043518066,1.0049182037619175e-06
988,1.000151515007019,9.764197557160514e-07
989,1.00021493434906,9.406642789144826e-07
990,1.0002217292785645,9.195473467116244e-07
991,1.000213384628296,9.280737458539079e-07
992,1.0002037286758423,9.33720798457216e-07
993,1.00016450881958,9.103662250709021e-07
994,1.0001842975616455,8.803748414720758e-07
995,1.000204086303711,8.725906468498579e-07
996,1.0002076625823975,8.548968821742164e-07
997,1.0001851320266724,8.442051466772682e-07
998,1.000213623046875,8.106947575470258e-07
999,1.0002024173736572,7.766877843096154e-07


==> a_star_weights_1000_50_imagenet_super_resolution.csv <==
t,a_p,a_l
0,1.2103968858718872,15.105058670043945
1,1.135581135749817,11.061454772949219
2,1.096518874168396,9.331171989440918
3,1.079368233680725,8.194015502929688
4,1.0677087306976318,6.716014862060547
5,1.0604802370071411,6.630444526672363
6,1.0584022998809814,6.084748268127441
7,1.051746129989624,5.745128154754639
8,1.0500006675720215,5.345184803009033
9,1.0470508337020874,5.124096870422363
10,1.042757511138916,4.908423900604248
11,1.0405503511428833,4.711346626281738
12,1.037966012954712,4.531388282775879
13,1.0369055271148682,4.412109851837158
14,1.0349650382995605,4.262636661529541
15,1.032800316810608,4.172196388244629
16,1.0320038795471191,4.0472211837768555
17,1.0317755937576294,3.9537580013275146
18,1.0299997329711914,3.9047796726226807
19,1.0291080474853516,3.8086652755737305
20,1.0278732776641846,3.753782033920288
21,1.0266939401626587,3.671473979949951
22,1.0256102085113525,3.5584559440612793
23,1.0255067348480225,3.445739269256592
24,1.0242702960968018,3.4260382652282715
25,1.0233336687088013,3.377448558807373
26,1.0226410627365112,3.321621894836426
27,1.021745204925537,3.2381680011749268
28,1.0211808681488037,3.142967939376831
29,1.0204367637634277,3.1020264625549316
30,1.0199365615844727,3.034759998321533
31,1.0193815231323242,2.9556403160095215
32,1.0184744596481323,2.9000887870788574
33,1.0177268981933594,2.8157424926757812
34,1.016987919807434,2.522620677947998
35,1.0164320468902588,2.6766464710235596
36,1.0161768198013306,2.5523955821990967
37,1.0153502225875854,2.542273998260498
38,1.0149445533752441,2.468874454498291
39,1.0147567987442017,2.4258270263671875
40,1.014251708984375,2.3561062812805176
41,1.0139843225479126,2.2725000381469727
42,1.0136163234710693,2.2391879558563232
43,1.013134479522705,2.175708055496216
44,1.012710452079773,2.127286434173584
45,1.0123353004455566,2.057831048965454
46,1.0118273496627808,2.017331600189209
47,1.0117428302764893,1.9687204360961914
48,1.011370301246643,1.890027403831482
49,1.0111342668533325,1.8655520677566528
50,1.0106923580169678,1.82295560836792
51,1.0108096599578857,1.7226096391677856
52,1.0105524063110352,1.729094386100769
53,1.0102378129959106,1.6863317489624023
54,1.009777307510376,1.6435388326644897
55,1.0096241235733032,1.5964771509170532
56,1.0095173120498657,1.5511022806167603
57,1.0093241930007935,1.5145584344863892
58,1.009078860282898,1.4816707372665405
59,1.009032964706421,1.4384275674819946
60,1.0087335109710693,1.4032779932022095
61,1.0086177587509155,1.3780853748321533
62,1.0081380605697632,1.3383179903030396
63,1.0083590745925903,1.300025463104248
64,1.00798499584198,1.2741999626159668
65,1.0077203512191772,1.2479970455169678
66,1.0076321363449097,1.2117478847503662
67,1.0075923204421997,1.1873128414154053
68,1.0073797702789307,1.160036563873291
69,1.0073570013046265,1.129481554031372
70,1.0069819688796997,1.103251338005066
71,1.0069215297698975,1.00593101978302
72,1.0069342851638794,1.0513150691986084
73,1.006870985031128,1.0211567878723145
74,1.0067715644836426,1.0028479099273682
75,1.0066660642623901,0.977989673614502
76,1.0063917636871338,0.959578275680542
77,1.0064973831176758,0.9369770288467407
78,1.0063377618789673,0.9150167107582092
79,1.0063005685806274,0.8878401517868042
80,1.0059946775436401,0.8734915256500244
81,1.005949854850769,0.8557869791984558
82,1.0059763193130493,0.8366860747337341
83,1.0060451030731201,0.813132643699646
84,1.0058872699737549,0.8008677959442139
85,1.0057650804519653,0.7794391512870789
86,1.005650520324707,0.7622772455215454
87,1.0056004524230957,0.7474268078804016
88,1.0054559707641602,0.7287943959236145
89,1.0053660869598389,0.7165801525115967
90,1.0052721500396729,0.6992992758750916
91,1.0051558017730713,0.6835663914680481
92,1.0051616430282593,0.6728768348693848
93,1.0049405097961426,0.660647451877594
94,1.004974126815796,0.646612823009491
95,1.0050647258758545,0.6337791085243225
96,1.0048681497573853,0.6176161766052246
97,1.0046968460083008,0.6062133312225342
98,1.0048013925552368,0.5949255228042603
99,1.0047258138656616,0.5828542709350586
100,1.0045865774154663,0.5703285932540894
101,1.0046160221099854,0.5583314895629883
102,1.004629373550415,0.5509388446807861
103,1.004390835762024,0.5391091108322144
104,1.00416898727417,0.5277995467185974
105,1.004347801208496,0.5172397494316101
106,1.0042959451675415,0.508047342300415
107,1.003997802734375,0.49790289998054504
108,1.004132628440857,0.4880021810531616
109,1.0040959119796753,0.4781830608844757
110,1.0040942430496216,0.47134095430374146
111,1.003906011581421,0.46288037300109863
112,1.0038930177688599,0.4535437226295471
113,1.0039674043655396,0.44677141308784485
114,1.003944754600525,0.4377724826335907
115,1.0037842988967896,0.428683340549469
116,1.0038905143737793,0.420536071062088
117,1.003900408744812,0.41382846236228943
118,1.0038853883743286,0.40578827261924744
119,1.0037652254104614,0.39877447485923767
120,1.0038042068481445,0.39066389203071594
121,1.0037970542907715,0.38352474570274353
122,1.0038191080093384,0.3771345019340515
123,1.0036921501159668,0.3715207576751709
124,1.0034677982330322,0.3656594157218933
125,1.0035057067871094,0.35890913009643555
126,1.0037171840667725,0.3530760705471039
127,1.0036557912826538,0.34738150238990784
128,1.003686547279358,0.34200066328048706
129,1.0035288333892822,0.3361493945121765
130,1.0033961534500122,0.3305620849132538
131,1.0034239292144775,0.32482683658599854
132,1.0032936334609985,0.31891685724258423
133,1.0032470226287842,0.3133736550807953
134,1.0031976699829102,0.3085876405239105
135,1.0032614469528198,0.30423668026924133
136,1.0030591487884521,0.29926323890686035
137,1.0031518936157227,0.29371383786201477
138,1.003122091293335,0.28952085971832275
139,1.0031511783599854,0.285495400428772
140,1.0030717849731445,0.28090426325798035
141,1.0031038522720337,0.27704089879989624
142,1.0029937028884888,0.2726573944091797
143,1.0030958652496338,0.26839566230773926
144,1.0029444694519043,0.26137614250183105
145,1.0030497312545776,0.2599853277206421
146,1.0030162334442139,0.2562863826751709
147,1.0030341148376465,0.2519603967666626
148,1.0029915571212769,0.24866558611392975
149,1.0030498504638672,0.2447648048400879
150,1.0030487775802612,0.24172602593898773
151,1.0030876398086548,0.2378162443637848
152,1.0031023025512695,0.2339254915714264
153,1.0028578042984009,0.2311812937259674
154,1.0031037330627441,0.22716937959194183
155,1.0030931234359741,0.22332853078842163
156,1.0030124187469482,0.22045181691646576
157,1.0029964447021484,0.21698136627674103
158,1.0028260946273804,0.21354247629642487
159,1.0028458833694458,0.21028168499469757
160,1.0028200149536133,0.2074016034603119
161,1.002938985824585,0.20455972850322723
162,1.0029138326644897,0.2012389898300171
163,1.0027687549591064,0.19916792213916779
164,1.0026466846466064,0.19633688032627106
165,1.0026259422302246,0.19366687536239624
166,1.0025734901428223,0.19094301760196686
167,1.0024969577789307,0.18767282366752625
168,1.002590537071228,0.1850396990776062
169,1.0024687051773071,0.1824735850095749
170,1.0023354291915894,0.17988386750221252
171,1.0023926496505737,0.1768924593925476
172,1.0025389194488525,0.17479132115840912
173,1.0024347305297852,0.17221137881278992
174,1.0024312734603882,0.16984599828720093
175,1.0024014711380005,0.16736769676208496
176,1.0023201704025269,0.16530956327915192
177,1.002369999885559,0.1630675047636032
178,1.0023695230484009,0.1603141576051712
179,1.002349615097046,0.1584973931312561
180,1.0023053884506226,0.15644949674606323
181,1.002344012260437,0.15389001369476318
182,1.0022575855255127,0.15201915800571442
183,1.0023325681686401,0.14963839948177338
184,1.0022716522216797,0.14760521054267883
185,1.0022672414779663,0.1451258659362793
186,1.0022881031036377,0.14305725693702698
187,1.0022141933441162,0.14106102287769318
188,1.0021170377731323,0.13862136006355286
189,1.0023269653320312,0.13736972212791443
190,1.0022598505020142,0.13559359312057495
191,1.0022369623184204,0.13387401401996613
192,1.0021145343780518,0.13183216750621796
193,1.0023037195205688,0.130258247256279
194,1.002122402191162,0.12819479405879974
195,1.0020757913589478,0.12528811395168304
196,1.0021116733551025,0.12454771250486374
197,1.0022135972976685,0.12300506979227066
198,1.0020225048065186,0.12190438061952591
199,1.0020688772201538,0.12012065201997757
200,1.0021380186080933,0.11834423989057541
201,1.0020862817764282,0.11738760769367218
202,1.001940369606018,0.11588037759065628
203,1.0020567178726196,0.11407163739204407
204,1.002213478088379,0.1127626895904541
205,1.0021005868911743,0.11159321665763855
206,1.0021610260009766,0.11052759736776352
207,1.0021499395370483,0.10909470170736313
208,1.002231478691101,0.10770139843225479
209,1.0021798610687256,0.1066819354891777
210,1.0020204782485962,0.10527168959379196
211,1.0019174814224243,0.10430300980806351
212,1.001970887184143,0.10303125530481339
213,1.002065896987915,0.10144112259149551
214,1.0019804239273071,0.10022947937250137
215,1.0020530223846436,0.09901479631662369
216,1.002168893814087,0.09783614426851273
217,1.0020389556884766,0.09676012396812439
218,1.0020530223846436,0.0954919382929802
219,1.0019786357879639,0.09423831105232239
220,1.0019992589950562,0.093270443379879
221,1.0020958185195923,0.09198162704706192
222,1.0021358728408813,0.09100440889596939
223,1.0020506381988525,0.08970995247364044
224,1.0021365880966187,0.08890069276094437
225,1.0021053552627563,0.08767284452915192
226,1.0020431280136108,0.08672043681144714
227,1.0020756721496582,0.08465556800365448
228,1.0020431280136108,0.0843018963932991
229,1.002058744430542,0.08311745524406433
230,1.0020238161087036,0.08227524906396866
231,1.002087116241455,0.0801328793168068
232,1.0018059015274048,0.08079130202531815
233,1.001842975616455,0.07966906577348709
234,1.001837134361267,0.07908208668231964
235,1.0018123388290405,0.07835965603590012
236,1.001792073249817,0.07568994909524918
237,1.0019986629486084,0.07552181929349899
238,1.001907467842102,0.0751829668879509
239,1.0018665790557861,0.07432623207569122
240,1.0019097328186035,0.07315344363451004
241,1.0018494129180908,0.07224654406309128
242,1.0019025802612305,0.07133173197507858
243,1.0018010139465332,0.0698406919836998
244,1.0017958879470825,0.06922288239002228
245,1.0019103288650513,0.06898611038923264
246,1.0018281936645508,0.06845767050981522
247,1.0018298625946045,0.06790823489427567
248,1.001808762550354,0.06719286739826202
249,1.0019117593765259,0.06673739850521088
250,1.0017694234848022,0.06580337136983871
251,1.0017210245132446,0.06507712602615356
252,1.0017837285995483,0.06388512253761292
253,1.0018543004989624,0.0626617819070816
254,1.001809000968933,0.06255251914262772
255,1.0018399953842163,0.06183801218867302
256,1.0017242431640625,0.06109151616692543
257,1.0017513036727905,0.058249324560165405
258,1.0017107725143433,0.059136826545000076
259,1.0019032955169678,0.05890083685517311
260,1.001822590827942,0.05803319811820984
261,1.0017428398132324,0.05800297483801842
262,1.0016365051269531,0.056840263307094574
263,1.0015292167663574,0.055599045008420944
264,1.0017073154449463,0.055511850863695145
265,1.0017850399017334,0.055137015879154205
266,1.0016241073608398,0.054794710129499435
267,1.0017907619476318,0.05435322970151901
268,1.0018068552017212,0.053731150925159454
269,1.0018401145935059,0.05299275740981102
270,1.001768708229065,0.05266618728637695
271,1.0016791820526123,0.05220790579915047
272,1.001599907875061,0.05176742374897003
273,1.001475214958191,0.05144807696342468
274,1.0015407800674438,0.05095754563808441
275,1.0015826225280762,0.050594575703144073
276,1.0017751455307007,0.04987500607967377
277,1.0016658306121826,0.049577776342630386
278,1.0017234086990356,0.04902111738920212
279,1.0015379190444946,0.04858515039086342
280,1.0016905069351196,0.04815753921866417
281,1.0017551183700562,0.04752528294920921
282,1.001631498336792,0.04704178497195244
283,1.0015974044799805,0.04619678109884262
284,1.0016045570373535,0.04583918675780296
285,1.001565933227539,0.04528624564409256
286,1.0014560222625732,0.04490923136472702
287,1.0014431476593018,0.04434038698673248
288,1.0015958547592163,0.04370790347456932
289,1.0015183687210083,0.04315006360411644
290,1.0015515089035034,0.04281236603856087
291,1.001443862915039,0.04247697815299034
292,1.0013501644134521,0.04207196086645126
293,1.0012104511260986,0.04171614721417427
294,1.0014071464538574,0.041083239018917084
295,1.001482605934143,0.04049646109342575
296,1.0014207363128662,0.04012369364500046
297,1.0013924837112427,0.03964798152446747
298,1.0013972520828247,0.03923894092440605
299,1.0012999773025513,0.03887490555644035
300,1.0014218091964722,0.037545427680015564
301,1.0016545057296753,0.03794436156749725
302,1.0013800859451294,0.03773435205221176
303,1.0013930797576904,0.037228286266326904
304,1.0014464855194092,0.03696080297231674
305,1.001380443572998,0.036755483597517014
306,1.0013513565063477,0.036384738981723785
307,1.001406192779541,0.03595917671918869
308,1.0014474391937256,0.03557145223021507
309,1.0013935565948486,0.03505066782236099
310,1.0013232231140137,0.03466513380408287
311,1.0012093782424927,0.034253139048814774
312,1.0013068914413452,0.033934712409973145
313,1.001296043395996,0.03339578956365585
314,1.0013014078140259,0.03303870931267738
315,1.0012677907943726,0.03263857215642929
316,1.0013855695724487,0.032527558505535126
317,1.0014195442199707,0.032216206192970276
318,1.0014361143112183,0.03209216147661209
319,1.001381754875183,0.03171959146857262
320,1.0014126300811768,0.031166350468993187
321,1.0014872550964355,0.03071671910583973
322,1.0015238523483276,0.03026551380753517
323,1.0013935565948486,0.0301422830671072
324,1.0014125108718872,0.029815886169672012
325,1.0014255046844482,0.02951045148074627
326,1.0013048648834229,0.029352320358157158
327,1.001342535018921,0.028775770217180252
328,1.001328706741333,0.028667956590652466
329,1.0013744831085205,0.028328219428658485
330,1.001345157623291,0.028101271018385887
331,1.0012928247451782,0.027775967493653297
332,1.0013368129730225,0.027673382312059402
333,1.001283049583435,0.027614569291472435
334,1.001299500465393,0.027383573353290558
335,1.001343011856079,0.027019133791327477
336,1.0012760162353516,0.02663555182516575
337,1.0012706518173218,0.026440227404236794
338,1.0013459920883179,0.026301151141524315
339,1.001315712928772,0.025863973423838615
340,1.0014214515686035,0.025538630783557892
341,1.0013545751571655,0.02540011890232563
342,1.0012903213500977,0.025315502658486366
343,1.001260757446289,0.024948978796601295
344,1.0012139081954956,0.02472199685871601
345,1.0012636184692383,0.024351464584469795
346,1.001203179359436,0.024254798889160156
347,1.0010370016098022,0.023981723934412003
348,1.0010441541671753,0.023783208802342415
349,1.0011440515518188,0.023482168093323708
350,1.0011459589004517,0.023110682144761086
351,1.001084566116333,0.022778281942009926
352,1.0011115074157715,0.02248765155673027
353,1.000928282737732,0.022081749513745308
354,1.001024603843689,0.022244924679398537
355,1.0010470151901245,0.021976284682750702
356,1.001055121421814,0.021863041445612907
357,1.0010305643081665,0.02161266840994358
358,1.0010693073272705,0.02119278721511364
359,1.0011224746704102,0.021007340401411057
360,1.0010217428207397,0.020842302590608597
361,1.0009814500808716,0.020619414746761322
362,1.000936508178711,0.020341694355010986
363,1.0010321140289307,0.02020270563662052
364,1.001187801361084,0.020075974985957146
365,1.0010546445846558,0.01992414891719818
366,1.000982403755188,0.01962704211473465
367,1.0010484457015991,0.019356055185198784
368,1.0010262727737427,0.01922639086842537
369,1.001013159751892,0.018893396481871605
370,1.0009591579437256,0.018823109567165375
371,1.0009334087371826,0.018692415207624435
372,1.001097559928894,0.018473763018846512
373,1.000991940498352,0.018317703157663345
374,1.0010960102081299,0.018021978437900543
375,1.000978946685791,0.017936374992132187
376,1.0009475946426392,0.017777251079678535
377,1.0011340379714966,0.017574507743120193
378,1.000957727432251,0.017421623691916466
379,1.0007987022399902,0.017327191308140755
380,1.0010348558425903,0.017090031877160072
381,1.000920295715332,0.016962289810180664
382,1.0010292530059814,0.016620762646198273
383,1.001010775566101,0.01631793938577175
384,1.0009976625442505,0.01638472080230713
385,1.0010061264038086,0.016047941520810127
386,1.000966191291809,0.01600583642721176
387,1.0010191202163696,0.015712402760982513
388,1.000935673713684,0.015547234565019608
389,1.0009682178497314,0.015396816655993462
390,1.0009310245513916,0.015267178416252136
391,1.0009018182754517,0.015061712823808193
392,1.0011730194091797,0.01468591671437025
393,1.0008792877197266,0.014944310300052166
394,1.001001238822937,0.01463006529957056
395,1.0009877681732178,0.014316918328404427
396,1.0010111331939697,0.014551589265465736
397,1.00089693069458,0.014339301735162735
398,1.0008134841918945,0.014124726876616478
399,1.0009472370147705,0.013483045622706413
400,1.0009706020355225,0.013554313220083714
401,1.0008541345596313,0.013598443940281868
402,1.000741958618164,0.013245557434856892
403,1.000950813293457,0.013244410045444965
404,1.000861406326294,0.013155592605471611
405,1.0008877515792847,0.013157808221876621
406,1.0009335279464722,0.013068092055618763
407,1.0008559226989746,0.012936596758663654
408,1.0008517503738403,0.012809774838387966
409,1.0008708238601685,0.012735945172607899
410,1.000830054283142,0.012640637345612049
411,1.000849723815918,0.012473083101212978
412,1.0009442567825317,0.012312854640185833
413,1.000915288925171,0.012320788577198982
414,1.0009206533432007,0.012168814428150654
415,1.0009806156158447,0.011865283362567425
416,1.001058578491211,0.011908560991287231
417,1.0009065866470337,0.01172091718763113
418,1.0008423328399658,0.011646171100437641
419,1.0008381605148315,0.011590057983994484
420,1.0008388757705688,0.011456560343503952
421,1.0007696151733398,0.011266596615314484
422,1.0009018182754517,0.011115778237581253
423,1.0009254217147827,0.011032745242118835
424,1.0009669065475464,0.01098685897886753
425,1.00092351436615,0.010810128413140774
426,1.00090754032135,0.010751192457973957
427,1.0010367631912231,0.010643917135894299
428,1.0010310411453247,0.010510124266147614
429,1.000969648361206,0.010362992063164711
430,1.0008480548858643,0.010302571579813957
431,1.0009583234786987,0.010161155834794044
432,1.000984787940979,0.009749810211360455
433,1.0010181665420532,0.009609092958271503
434,1.0009363889694214,0.009699993766844273
435,1.0010026693344116,0.008917071856558323
436,1.0009217262268066,0.009542310610413551
437,1.000882863998413,0.009315853007137775
438,1.000938057899475,0.009247543290257454
439,1.0008504390716553,0.009200799278914928
440,1.000867486000061,0.009068812243640423
441,1.0010607242584229,0.008749094791710377
442,1.0009750127792358,0.008683488704264164
443,1.0009397268295288,0.008659366518259048
444,1.0008753538131714,0.008596218191087246
445,1.000960350036621,0.008529556915163994
446,1.001033902168274,0.008351230062544346
447,1.0008914470672607,0.008373921737074852
448,1.0009702444076538,0.00828881561756134
449,1.0010062456130981,0.008203319273889065
450,1.00082266330719,0.008105008862912655
451,1.000861406326294,0.007903574034571648
452,1.0007926225662231,0.007963525131344795
453,1.0008041858673096,0.007636611349880695
454,1.0007343292236328,0.007583592087030411
455,1.000793218612671,0.0074840509332716465
456,1.0007123947143555,0.007423853036016226
457,1.000733494758606,0.007319347932934761
458,1.0007048845291138,0.007305353879928589
459,1.0008373260498047,0.007305536884814501
460,1.0007233619689941,0.007125222124159336
461,1.0007470846176147,0.0070003848522901535
462,1.0006839036941528,0.006916462909430265
463,1.0007712841033936,0.0068388138897717
464,1.0007778406143188,0.006695219315588474
465,1.0007508993148804,0.0065870508551597595
466,1.000657081604004,0.006606875453144312
467,1.0007317066192627,0.006649489980190992
468,1.0006028413772583,0.006548051256686449
469,1.0006659030914307,0.006449709180742502
470,1.000609040260315,0.006371702067553997
471,1.000695824623108,0.006348438560962677
472,1.00062894821167,0.006147990934550762
473,1.0008028745651245,0.006163826212286949
474,1.0007537603378296,0.0060465047135949135
475,1.0007010698318481,0.005764144938439131
476,1.0007402896881104,0.005940083879977465
477,1.0006701946258545,0.00594350416213274
478,1.0005638599395752,0.005840841680765152
479,1.000655174255371,0.005892009474337101
480,1.0006556510925293,0.005918943788856268
481,1.0006223917007446,0.005832294002175331
482,1.0007025003433228,0.005609513726085424
483,1.0006369352340698,0.0056412313133478165
484,1.0006353855133057,0.005658199544996023
485,1.000618577003479,0.005547267850488424
486,1.000533938407898,0.005482840351760387
487,1.0005992650985718,0.00534578924998641
488,1.0006047487258911,0.005239429417997599
489,1.0006606578826904,0.005287856794893742
490,1.0006910562515259,0.005258103366941214
491,1.000610113143921,0.005232564639300108
492,1.0006424188613892,0.005169481039047241
493,1.0006722211837769,0.0050404309295117855
494,1.0006599426269531,0.005115106236189604
495,1.0006600618362427,0.004910443909466267
496,1.0007801055908203,0.004946740344166756
497,1.000572681427002,0.004870677832514048
498,1.0005306005477905,0.004825833719223738
499,1.0005888938903809,0.004711986519396305
500,1.0006327629089355,0.004716495051980019
501,1.0007390975952148,0.004777202848345041
502,1.0007047653198242,0.004719719290733337
503,1.0007046461105347,0.0044137840159237385
504,1.0007011890411377,0.004559902008622885
505,1.000693440437317,0.004473255015909672
506,1.0006945133209229,0.004443339072167873
507,1.0006660223007202,0.004355344921350479
508,1.0007026195526123,0.004222669638693333
509,1.0007985830307007,0.004254120867699385
510,1.0007132291793823,0.004235783591866493
511,1.0007015466690063,0.004264853894710541
512,1.0007429122924805,0.004196105990558863
513,1.000810146331787,0.0040707518346607685
514,1.0007489919662476,0.004028331488370895
515,1.0006402730941772,0.004003689158707857
516,1.0007331371307373,0.0038793173152953386
517,1.0007848739624023,0.003866365645080805
518,1.0006436109542847,0.0038025761023163795
519,1.0006276369094849,0.0038150388281792402
520,1.0007054805755615,0.003793953452259302
521,1.000594973564148,0.0035696718841791153
522,1.0006681680679321,0.0037006018683314323
523,1.000604271888733,0.0037143947556614876
524,1.0005728006362915,0.003574349218979478
525,1.0006496906280518,0.0034860526211559772
526,1.0007017850875854,0.003495498327538371
527,1.0006698369979858,0.0035186116583645344
528,1.000630259513855,0.00344995129853487
529,1.0005255937576294,0.0033392843324691057
530,1.0006871223449707,0.0033305271062999964
531,1.0006359815597534,0.003317799186334014
532,1.0006223917007446,0.0032299302984029055
533,1.0006545782089233,0.0032168831676244736
534,1.0007048845291138,0.003235660260543227
535,1.0005993843078613,0.003166971728205681
536,1.0006494522094727,0.0030971569940447807
537,1.0006510019302368,0.0030734180472791195
538,1.0005940198898315,0.0030027006287127733
539,1.0005756616592407,0.0029232455417513847
540,1.000710129737854,0.0029629943892359734
541,1.0006093978881836,0.0029290243983268738
542,1.0005593299865723,0.002915387274697423
543,1.000579833984375,0.002818626817315817
544,1.0005064010620117,0.0028615330811589956
545,1.0005263090133667,0.002872026991099119
546,1.000585913658142,0.0028225586283951998
547,1.0005316734313965,0.00276707555167377
548,1.0006392002105713,0.002737496979534626
549,1.000596284866333,0.0026922347024083138
550,1.000595211982727,0.002703462028875947
551,1.0006881952285767,0.0025480720214545727
552,1.0005154609680176,0.0026240115985274315
553,1.0004785060882568,0.002534733386710286
554,1.0006617307662964,0.0024976865388453007
555,1.0005970001220703,0.0024973968975245953
556,1.0004595518112183,0.0024603393394500017
557,1.000490427017212,0.0024247728288173676
558,1.000647783279419,0.002401322592049837
559,1.0005979537963867,0.0023096930235624313
560,1.0005265474319458,0.002330898307263851
561,1.0006085634231567,0.0023040189407765865
562,1.0005114078521729,0.002277909079566598
563,1.0006204843521118,0.00225812173448503
564,1.0005780458450317,0.002196134766563773
565,1.0005099773406982,0.0021922471933066845
566,1.0004982948303223,0.0021261267829686403
567,1.0004801750183105,0.002156452275812626
568,1.000522255897522,0.0020778460893779993
569,1.0005336999893188,0.002068636706098914
570,1.0005083084106445,0.001992639619857073
571,1.0005171298980713,0.0019856581930071115
572,1.0005847215652466,0.001993372570723295
573,1.000556230545044,0.0019300001440569758
574,1.0005799531936646,0.001910798135213554
575,1.0005565881729126,0.001923995791003108
576,1.0006781816482544,0.0018989576492458582
577,1.0005266666412354,0.001893100212328136
578,1.0004884004592896,0.0018493231618776917
579,1.0005635023117065,0.0018395347287878394
580,1.000638484954834,0.0017908662557601929
581,1.0005630254745483,0.0018387546297162771
582,1.0004886388778687,0.0017821050714701414
583,1.0005310773849487,0.0017315371660515666
584,1.0006250143051147,0.0017508382443338633
585,1.0005916357040405,0.001717479550279677
586,1.0005440711975098,0.0016886767698451877
587,1.000540852546692,0.0016898507019504905
588,1.0006201267242432,0.0016629690071567893
589,1.0005336999893188,0.0016256916569545865
590,1.000516414642334,0.0015963978366926312
591,1.0005909204483032,0.0015787974698469043
592,1.0005903244018555,0.0015463988529518247
593,1.0005027055740356,0.0015231473371386528
594,1.0004878044128418,0.0015137067530304193
595,1.0005042552947998,0.0015019618440419436
596,1.0004624128341675,0.0014636196428909898
597,1.0004607439041138,0.0014734864234924316
598,1.0003924369812012,0.0014574327506124973
599,1.0004746913909912,0.0014462010003626347
600,1.000491738319397,0.0014601662987843156
601,1.000443458557129,0.0014153190422803164
602,1.0004196166992188,0.0014472228940576315
603,1.0004754066467285,0.0013233708450570703
604,1.0004678964614868,0.0013285967288538814
605,1.0005664825439453,0.0013225909788161516
606,1.000563383102417,0.0012932209065183997
607,1.0005518198013306,0.0012948026414960623
608,1.0005356073379517,0.0013792341342195868
609,1.00044846534729,0.0013285123277455568
610,1.0005402565002441,0.0012830793857574463
611,1.0005465745925903,0.001281905104406178
612,1.0005322694778442,0.0012315274216234684
613,1.000487208366394,0.001206657150760293
614,1.000365972518921,0.0011663016630336642
615,1.0005121231079102,0.0012245349353179336
616,1.0005478858947754,0.0012161163613200188
617,1.0005592107772827,0.0011668048100546002
618,1.0004827976226807,0.0012198850745335221
619,1.0004887580871582,0.0011562635190784931
620,1.0004512071609497,0.0010788358049467206
621,1.0003950595855713,0.0011565877357497811
622,1.0004463195800781,0.0010729655623435974
623,1.000503659248352,0.0011003614636138082
624,1.0004501342773438,0.0011074848007410765
625,1.00037682056427,0.001110681681893766
626,1.0003858804702759,0.0010986432898789644
627,1.0004527568817139,0.0010890382109209895
628,1.0004678964614868,0.0010403732303529978
629,1.000425100326538,0.0010354473488405347
630,1.000415325164795,0.0009979244787245989
631,1.0005000829696655,0.0009189394768327475
632,1.0005148649215698,0.0009650284773670137
633,1.0004379749298096,0.0010085543617606163
634,1.0003819465637207,0.0009788143215700984
635,1.000425934791565,0.0009597231401130557
636,1.0004441738128662,0.0008863162947818637
637,1.0004843473434448,0.0009137069573625922
638,1.0004640817642212,0.0008124214946292341
639,1.000428318977356,0.0008543694275431335
640,1.000421166419983,0.0007771779783070087
641,1.0004518032073975,0.0008880240493454039
642,1.0004783868789673,0.0008852421306073666
643,1.0004743337631226,0.0008846058044582605
644,1.0004699230194092,0.0008555852109566331
645,1.00050687789917,0.0008666765643283725
646,1.0004234313964844,0.0008452631300315261
647,1.000455379486084,0.0008521540439687669
648,1.000421166419983,0.0008505981531925499
649,1.0004189014434814,0.0008408600697293878
650,1.0004100799560547,0.0008401860250160098
651,1.00041925907135,0.0008407990098930895
652,1.0004055500030518,0.0008219104493036866
653,1.0004956722259521,0.0008009392186067998
654,1.0004143714904785,0.0007961543160490692
655,1.0004043579101562,0.0007687328616157174
656,1.0003705024719238,0.0007578562945127487
657,1.0004117488861084,0.0007591774337925017
658,1.0003451108932495,0.0007493132725358009
659,1.0003308057785034,0.0007354048429988325
660,1.0004839897155762,0.0007136421045288444
661,1.0004613399505615,0.0007054453599266708
662,1.000394344329834,0.0006931833340786397
663,1.0003832578659058,0.0006623814115300775
664,1.0003933906555176,0.0006574388826265931
665,1.0004690885543823,0.0006545970099978149
666,1.0004342794418335,0.0006434583337977529
667,1.0004631280899048,0.0006414157105609775
668,1.0004655122756958,0.0006335640209726989
669,1.0005022287368774,0.0006397974793799222
670,1.0004972219467163,0.0006388797191902995
671,1.0004774332046509,0.0006422466831281781
672,1.0004804134368896,0.0006207326077856123
673,1.0004301071166992,0.0006127419183030725
674,1.0004425048828125,0.0006050281226634979
675,1.0003679990768433,0.0005994673119857907
676,1.000438928604126,0.0005781694198958576
677,1.0004388093948364,0.0005796159384772182
678,1.0004489421844482,0.0005697872256860137
679,1.0004909038543701,0.0005597872077487409
680,1.0004953145980835,0.0005544861196540296
681,1.000450849533081,0.0005574214155785739
682,1.0004143714904785,0.0005614799447357655
683,1.0004202127456665,0.0005504967411980033
684,1.0004208087921143,0.0005455538048408926
685,1.0004396438598633,0.0005416768835857511
686,1.0004303455352783,0.0005286411615088582
687,1.0004240274429321,0.0005191576783545315
688,1.0003786087036133,0.0004988829023204744
689,1.000368595123291,0.0005040268879383802
690,1.0003931522369385,0.0005056835361756384
691,1.0003693103790283,0.00047838655882515013
692,1.000417709350586,0.0004649228067137301
693,1.0004035234451294,0.000453200627816841
694,1.0004137754440308,0.00045313709415495396
695,1.0004007816314697,0.000444670207798481
696,1.000396728515625,0.00044985738350078464
697,1.0004369020462036,0.000442149379523471
698,1.0003595352172852,0.0004386863438412547
699,1.000381350517273,0.0004358179576229304
700,1.00041925907135,0.00042469368781894445
701,1.0004667043685913,0.00042167524225078523
702,1.0004385709762573,0.0004156610229983926
703,1.0003732442855835,0.0004057018377352506
704,1.0003412961959839,0.00040982195059768856
705,1.0003753900527954,0.00040486795478500426
706,1.000425934791565,0.00039784927503205836
707,1.0004429817199707,0.00039390436722896993
708,1.000326156616211,0.0003862014855258167
709,1.0003595352172852,0.0003769073518924415
710,1.000455379486084,0.0003740596293937415
711,1.0004457235336304,0.0003701367531903088
712,1.0003653764724731,0.00036343373358249664
713,1.0003745555877686,0.00035992858465760946
714,1.0003834962844849,0.0003561047778930515
715,1.0004024505615234,0.0003371654893271625
716,1.0003520250320435,0.00033219539909623563
717,1.0003646612167358,0.0003305383143015206
718,1.000375509262085,0.00033084762981161475
719,1.0004277229309082,0.0003281299432273954
720,1.0003150701522827,0.0003205589600838721
721,1.000382900238037,0.0003166955430060625
722,1.000468373298645,0.00031511616543866694
723,1.0004342794418335,0.00030800962122157216
724,1.000382423400879,0.00030263446387834847
725,1.0003217458724976,0.00030113753746263683
726,1.000429630279541,0.00030425144359469414
727,1.000471830368042,0.00029862974770367146
728,1.0004596710205078,0.00029241706943139434
729,1.0003798007965088,0.00028946390375494957
730,1.00035560131073,0.00028743039001710713
731,1.0003242492675781,0.0002808908757288009
732,1.00039541721344,0.0002753110893536359
733,1.0003929138183594,0.0002664393396116793
734,1.0003846883773804,0.00026939294184558094
735,1.0003670454025269,0.00026410885038785636
736,1.0004169940948486,0.0002553515660110861
737,1.0003867149353027,0.00025344008463434875
738,1.0004209280014038,0.00025255311629734933
739,1.000346302986145,0.00024925582692958415
740,1.0004109144210815,0.0002466902369633317
741,1.0003905296325684,0.00024373273481614888
742,1.0003423690795898,0.00023960275575518608
743,1.000343918800354,0.00023891722958069295
744,1.0003774166107178,0.00023473991313949227
745,1.0003747940063477,0.00023166764003690332
746,1.0003632307052612,0.00022833024559076875
747,1.000359058380127,0.00022142876696307212
748,1.0003693103790283,0.00021885124442633241
749,1.000357985496521,0.00021604052744805813
750,1.000317931175232,0.00021127994114067405
751,1.0004231929779053,0.00020857006893493235
752,1.000357985496521,0.00020732151460833848
753,1.000272512435913,0.000201759539777413
754,1.000333309173584,0.0002029011957347393
755,1.000316858291626,0.00019960349891334772
756,1.0003448724746704,0.00019979003991466016
757,1.0003657341003418,0.00019580034131649882
758,1.000351905822754,0.00019328674534335732
759,1.0003095865249634,0.00019358904683031142
760,1.0003525018692017,0.00019125819380860776
761,1.0003447532653809,0.00018863029254134744
762,1.000359058380127,0.00018464878667145967
763,1.000364899635315,0.00018149697280023247
764,1.000340461730957,0.00017896684585139155
765,1.0003504753112793,0.0001747785572661087
766,1.000333547592163,0.00017318376922048628
767,1.0003300905227661,0.00016945527750067413
768,1.000321388244629,0.00016512676666025072
769,1.0003492832183838,0.00016380629676859826
770,1.0003314018249512,0.0001600259856786579
771,1.0003156661987305,0.00015685732068959624
772,1.0003747940063477,0.00015377798990812153
773,1.0003536939620972,0.0001505970722064376
774,1.0003902912139893,0.0001489241112722084
775,1.0003337860107422,0.00014213343092706054
776,1.0003267526626587,0.0001423153153154999
777,1.0003180503845215,0.00014203847968019545
778,1.00032377243042,0.00014209230721462518
779,1.000302791595459,0.00013952338485978544
780,1.000309944152832,0.00013979487994220108
781,1.000352382659912,0.00013687594037037343
782,1.000347375869751,0.00013500906061381102
783,1.000321388244629,0.0001348445366602391
784,1.0003061294555664,0.00013334985123947263
785,1.0003104209899902,0.00013203095295466483
786,1.0003113746643066,0.0001272640365641564
787,1.0003257989883423,0.00012636480096261948
788,1.0003329515457153,0.00012566562509164214
789,1.0003128051757812,0.00012173956929473206
790,1.0003209114074707,0.00012147802044637501
791,1.0002998113632202,0.00011869253648910671
792,1.0003236532211304,0.00011792340956162661
793,1.0003548860549927,0.00011589199857553467
794,1.0003176927566528,0.00011270343384239823
795,1.0002261400222778,0.00011234718840569258
796,1.0002943277359009,0.00010907006071647629
797,1.0003318786621094,0.00010581829701550305
798,1.0003198385238647,0.00010331623343518004
799,1.0003011226654053,0.00010224719881080091
800,1.0002617835998535,9.965094068320468e-05
801,1.0002881288528442,9.996471635531634e-05
802,1.0003454685211182,9.687585406936705e-05
803,1.0002726316452026,9.47274747886695e-05
804,1.0003217458724976,9.284547559218481e-05
805,1.000307559967041,9.308008884545416e-05
806,1.0002925395965576,9.122027404373512e-05
807,1.000304937362671,9.046100603882223e-05
808,1.0002796649932861,8.982761210063472e-05
809,1.0002633333206177,8.860475645633414e-05
810,1.0002907514572144,8.724542567506433e-05
811,1.000274896621704,8.541582792531699e-05
812,1.0002975463867188,8.293574501294643e-05
813,1.0003138780593872,8.330832497449592e-05
814,1.000342607498169,8.236412395490333e-05
815,1.000305414199829,8.125345630105585e-05
816,1.0002840757369995,8.011984027689323e-05
817,1.0003269910812378,7.916614413261414e-05
818,1.0003176927566528,7.807934161974117e-05
819,1.0003242492675781,7.698137051193044e-05
820,1.000299096107483,7.647370512131602e-05
821,1.0002679824829102,7.460729102604091e-05
822,1.0002777576446533,7.28102313587442e-05
823,1.0002989768981934,7.154743798309937e-05
824,1.000278115272522,6.919967563590035e-05
825,1.0002297163009644,6.857673724880442e-05
826,1.0002293586730957,6.905510963406414e-05
827,1.0002855062484741,6.834436499048024e-05
828,1.0002490282058716,6.814759399276227e-05
829,1.0002737045288086,6.6473672632128e-05
830,1.0002518892288208,6.458837015088648e-05
831,1.000218152999878,6.295654748100787e-05
832,1.0002305507659912,6.247905548661947e-05
833,1.0002379417419434,6.251450395211577e-05
834,1.0002436637878418,6.182979268487543e-05
835,1.0002177953720093,6.175338785396889e-05
836,1.0002421140670776,6.198831397341564e-05
837,1.0001709461212158,6.0637274145847186e-05
838,1.0001599788665771,5.9865258663194254e-05
839,1.000245213508606,5.8713463658932596e-05
840,1.0002137422561646,5.661211980623193e-05
841,1.0002435445785522,5.573252565227449e-05
842,1.0002204179763794,5.470194810186513e-05
843,1.0001869201660156,5.37802443432156e-05
844,1.0001577138900757,5.3617070079781115e-05
845,1.0002180337905884,5.204262924962677e-05
846,1.0002309083938599,5.087510362500325e-05
847,1.0002080202102661,5.0097234634449705e-05
848,1.0002611875534058,4.8516983952140436e-05
849,1.0002155303955078,4.843726856051944e-05
850,1.0001957416534424,4.7998972149798647e-05
851,1.0001932382583618,4.8277150199282914e-05
852,1.000208854675293,4.715159593615681e-05
853,1.0002074241638184,4.652715870179236e-05
854,1.0001790523529053,4.458254625205882e-05
855,1.0001999139785767,4.346974310465157e-05
856,1.0002425909042358,4.287337651476264e-05
857,1.0001928806304932,4.067133704666048e-05
858,1.0002282857894897,3.704546907101758e-05
859,1.0002385377883911,3.891461528837681e-05
860,1.0002357959747314,3.878445568261668e-05
861,1.000235676765442,3.8291309465421364e-05
862,1.0002334117889404,3.723225381691009e-05
863,1.0002121925354004,3.6864566936856136e-05
864,1.0002518892288208,3.7847661587875336e-05
865,1.0002086162567139,3.762819687835872e-05
866,1.0001959800720215,3.726767317857593e-05
867,1.0002082586288452,3.710648525157012e-05
868,1.0002743005752563,3.68070941476617e-05
869,1.0002166032791138,3.6440273106563836e-05
870,1.0001496076583862,3.526126602082513e-05
871,1.0001734495162964,3.510664464556612e-05
872,1.0001777410507202,3.38273894158192e-05
873,1.0002015829086304,3.3145177440019324e-05
874,1.0002084970474243,3.251487942179665e-05
875,1.000252604484558,3.2500072848051786e-05
876,1.0002140998840332,3.175334131810814e-05
877,1.0001839399337769,3.109389217570424e-05
878,1.0001955032348633,3.008839485119097e-05
879,1.0001991987228394,2.9933298719697632e-05
880,1.000217080116272,2.9249515137053095e-05
881,1.0002130270004272,2.915302866313141e-05
882,1.0002094507217407,2.8781760192941874e-05
883,1.0002460479736328,2.8065887818229385e-05
884,1.000203251838684,2.7629199394141324e-05
885,1.0002012252807617,2.7152538677910343e-05
886,1.0002256631851196,2.6586967578623444e-05
887,1.0002012252807617,2.6423067538416944e-05
888,1.000197410583496,2.6035590053652413e-05
889,1.000206470489502,2.5336794351460412e-05
890,1.0001590251922607,2.491024679329712e-05
891,1.0001373291015625,2.4503216991433874e-05
892,1.0001941919326782,2.410693559795618e-05
893,1.0001583099365234,2.3883865651441738e-05
894,1.000259518623352,2.323306216567289e-05
895,1.0001786947250366,2.2551250367541797e-05
896,1.0001530647277832,2.2575042748940177e-05
897,1.0002034902572632,2.2085283490014262e-05
898,1.0001987218856812,2.1907073460170068e-05
899,1.0001683235168457,2.1906667825533077e-05
900,1.000219702720642,2.1453768567880616e-05
901,1.0002259016036987,2.116486939485185e-05
902,1.0001871585845947,2.06612930924166e-05
903,1.00019371509552,2.012523873418104e-05
904,1.0001548528671265,1.997223989746999e-05
905,1.0002069473266602,1.9786690245382488e-05
906,1.000159502029419,1.9101154975942336e-05
907,1.0002055168151855,1.8851373170036823e-05
908,1.0001881122589111,1.825785329856444e-05
909,1.0001451969146729,1.7846949049271643e-05
910,1.0001864433288574,1.7445263438276015e-05
911,1.000206708908081,1.7015981939039193e-05
912,1.0001469850540161,1.6608189980615862e-05
913,1.0001341104507446,1.633953070268035e-05
914,1.0001773834228516,1.6064654118963517e-05
915,1.0002073049545288,1.5996898582670838e-05
916,1.0001620054244995,1.571099528518971e-05
917,1.000162959098816,1.5322520994232036e-05
918,1.000249981880188,1.500132475484861e-05
919,1.0001745223999023,1.449098635930568e-05
920,1.0002002716064453,1.4502116755465977e-05
921,1.0002062320709229,1.4229899534257129e-05
922,1.000197172164917,1.3813229998049792e-05
923,1.0001987218856812,1.3274368029669859e-05
924,1.00017511844635,1.2964006600668654e-05
925,1.0001676082611084,1.256538052984979e-05
926,1.0001899003982544,1.2496714589360636e-05
927,1.000218391418457,1.238906042999588e-05
928,1.000215768814087,1.2318448170844931e-05
929,1.0001829862594604,1.2069545846316032e-05
930,1.000238299369812,1.1912701666005887e-05
931,1.0002286434173584,1.1765368071792182e-05
932,1.0001603364944458,1.157976203103317e-05
933,1.000204086303711,1.142469591286499e-05
934,1.0002048015594482,1.1186205483681988e-05
935,1.0002024173736572,1.0880091394938063e-05
936,1.0002005100250244,1.0803794793901034e-05
937,1.0001717805862427,1.064412481355248e-05
938,1.0002586841583252,1.0375865713285748e-05
939,1.000237226486206,1.0261822353641037e-05
940,1.000212550163269,1.0051666322397068e-05
941,1.0002092123031616,9.882525773718953e-06
942,1.0001834630966187,9.693101674201898e-06
943,1.0002416372299194,9.429515557712875e-06
944,1.000264048576355,9.304891136707738e-06
945,1.0002673864364624,9.224341738445219e-06
946,1.0002433061599731,9.207776201947127e-06
947,1.0002154111862183,9.017679985845461e-06
948,1.0002529621124268,8.980310667539015e-06
949,1.0002460479736328,8.87737132870825e-06
950,1.000245213508606,8.663945664011408e-06
951,1.0002590417861938,8.369686838705093e-06
952,1.0002527236938477,8.263303243438713e-06
953,1.0002373456954956,8.11910012998851e-06
954,1.000221848487854,8.067276212386787e-06
955,1.0002162456512451,8.00053294369718e-06
956,1.0002186298370361,7.797480066074058e-06
957,1.0001887083053589,7.684902811888605e-06
958,1.0002166032791138,7.548450412286911e-06
959,1.0002235174179077,7.4884292189381085e-06
960,1.0002148151397705,7.289984296221519e-06
961,1.0002115964889526,7.1210615715244785e-06
962,1.0002638101577759,7.001519861660199e-06
963,1.0002027750015259,6.823627245466923e-06
964,1.0002261400222778,6.833434326836141e-06
965,1.0002245903015137,6.826880962762516e-06
966,1.0002362728118896,6.771584139642073e-06
967,1.0002920627593994,6.635839781665709e-06
968,1.0002361536026,6.471315373346442e-06
969,1.0002233982086182,6.275906798691722e-06
970,1.0002107620239258,6.310802291409345e-06
971,1.0002601146697998,6.219241640792461e-06
972,1.000257968902588,6.136688625701936e-06
973,1.0001826286315918,6.060164196242113e-06
974,1.0002175569534302,5.959884674666682e-06
975,1.0002652406692505,5.9346143643779214e-06
976,1.0002535581588745,5.846444764756598e-06
977,1.0002421140670776,5.818878889840562e-06
978,1.0003048181533813,5.772024906036677e-06
979,1.0002892017364502,5.628361122944625e-06
980,1.0002669095993042,5.511618383025052e-06
981,1.0002480745315552,5.407006938185077e-06
982,1.0002521276474,5.271539976092754e-06
983,1.0002574920654297,5.176374088478042e-06
984,1.0002671480178833,5.0593639571161475e-06
985,1.0002737045288086,4.948068635712843e-06
986,1.000272512435913,4.8991792027663905e-06
987,1.0002599954605103,4.765724042954389e-06
988,1.0002058744430542,4.626698682841379e-06
989,1.000291109085083,4.459786396182608e-06
990,1.000300645828247,4.357300895208027e-06
991,1.000292420387268,4.397305929160211e-06
992,1.0002820491790771,4.423242444318021e-06
993,1.0002272129058838,4.3133736653544474e-06
994,1.000255823135376,4.170350621279795e-06
995,1.0002844333648682,4.141275439906167e-06
996,1.0002883672714233,4.059056664118543e-06
997,1.0002551078796387,4.005896698799916e-06
998,1.0002939701080322,3.847961124847643e-06
999,1.00027596950531,3.6828189422521973e-06


==> afhq_cat_flow_indp_box_inpainting.csv <==
t,a_v,a_l
1.0,1.002928614616394,0.00011671760148601606
0.98989898989899,0.9994724988937378,9.175236482406035e-05
0.9797979797979798,0.9970821738243103,0.00010605694114929065
0.9696969696969697,1.0000886917114258,0.00012781351688317955
0.9595959595959596,0.9995947480201721,0.00016085851530078799
0.9494949494949495,1.0008034706115723,0.00018633517902344465
0.9393939393939394,0.9999478459358215,0.00024017876421567053
0.9292929292929293,0.9999343752861023,0.00024170729739125818
0.9191919191919192,1.000433087348938,0.0002936394012067467
0.9090909090909091,0.9994786381721497,0.0003301893302705139
0.898989898989899,1.0003139972686768,0.00037042563781142235
0.8888888888888888,0.999668538570404,0.00038277285057120025
0.8787878787878788,0.9997658729553223,0.0004310165822971612
0.8686868686868687,0.999825656414032,0.00046006630873307586
0.8585858585858586,0.9995323419570923,0.000499142159242183
0.8484848484848485,0.9989242553710938,0.0005405632546171546
0.8383838383838383,0.9987165331840515,0.0005843827966600657
0.8282828282828283,0.9998594522476196,0.0006602341891266406
0.8181818181818181,0.9993153810501099,0.0006814620574004948
0.8080808080808081,0.999652624130249,0.0007742097368463874
0.797979797979798,0.9990100860595703,0.0007438769680447876
0.7878787878787878,0.9995294213294983,0.0009266234701499343
0.7777777777777778,0.9994270205497742,0.0009070976520888507
0.7676767676767677,0.9997953772544861,0.0009912775130942464
0.7575757575757576,0.9994521141052246,0.001044493168592453
0.7474747474747474,0.9989737868309021,0.0010914152953773737
0.7373737373737373,0.9992474913597107,0.0011498733656480908
0.7272727272727273,0.9988242387771606,0.0012237939517945051
0.7171717171717171,0.9990310668945312,0.0013073993613943458
0.7070707070707071,0.9989348649978638,0.001360319321975112
0.696969696969697,0.9990710616111755,0.0014516613446176052
0.6868686868686869,0.9988871812820435,0.001508908229880035
0.6767676767676767,0.9987562298774719,0.0015810333425179124
0.6666666666666667,0.9986608028411865,0.0016714143566787243
0.6565656565656566,0.998309314250946,0.0017734308494254947
0.6464646464646464,0.9985136985778809,0.0018450998468324542
0.6363636363636364,0.9983880519866943,0.0019585771951824427
0.6262626262626263,0.998445451259613,0.002030631061643362
0.6161616161616161,0.9978546500205994,0.0020931847393512726
0.6060606060606061,0.9983580708503723,0.002233815146610141
0.595959595959596,0.9983644485473633,0.002309025963768363
0.5858585858585859,0.9984935522079468,0.0023642100859433413
0.5757575757575757,0.9983364343643188,0.0025019897148013115
0.5656565656565656,0.9978377819061279,0.00257617374882102
0.5555555555555556,0.9979000091552734,0.002728839637711644
0.5454545454545454,0.9978150129318237,0.002820818219333887
0.5353535353535354,0.9973675012588501,0.002965696854516864
0.5252525252525253,0.9975147247314453,0.003107992932200432
0.5151515151515151,0.9974645376205444,0.0032389715779572725
0.505050505050505,0.9973289370536804,0.0033318984787911177
0.4949494949494949,0.9972589015960693,0.0034970587585121393
0.48484848484848486,0.99689120054245,0.003594876267015934
0.4747474747474747,0.9968195557594299,0.0037933732382953167
0.46464646464646464,0.9964598417282104,0.00393502926453948
0.4545454545454546,0.9962601065635681,0.0041319518350064754
0.4444444444444444,0.9962021708488464,0.00426152627915144
0.43434343434343436,0.9959700107574463,0.004419365897774696
0.4242424242424242,0.9956684708595276,0.004676599521189928
0.41414141414141414,0.995186984539032,0.004826762713491917
0.4040404040404041,0.9951413869857788,0.0050277202390134335
0.3939393939393939,0.9950323104858398,0.005219646263867617
0.38383838383838387,0.9945567846298218,0.0054498580284416676
0.3737373737373737,0.994051992893219,0.005703386850655079
0.36363636363636365,0.9935891628265381,0.005918033421039581
0.3535353535353535,0.993369460105896,0.006237000692635775
0.3434343434343434,0.9927354454994202,0.006462463177740574
0.33333333333333337,0.9924033880233765,0.006795128341764212
0.3232323232323232,0.9919883012771606,0.007057542447000742
0.31313131313131315,0.9915213584899902,0.007391722407191992
0.303030303030303,0.9910964369773865,0.007761737331748009
0.29292929292929293,0.9904666543006897,0.00816735066473484
0.2828282828282829,0.9900627136230469,0.00849746074527502
0.2727272727272727,0.9892359375953674,0.008992902934551239
0.26262626262626265,0.9885664582252502,0.009403172880411148
0.2525252525252525,0.9880306720733643,0.009831306524574757
0.24242424242424243,0.9870386123657227,0.010425916872918606
0.23232323232323238,0.9863086342811584,0.010983584448695183
0.2222222222222222,0.9853821396827698,0.011585531756281853
0.21212121212121215,0.9845675826072693,0.01223321445286274
0.202020202020202,0.983703076839447,0.012970639392733574
0.19191919191919193,0.9823923110961914,0.01371721364557743
0.18181818181818177,0.9812259078025818,0.014597458764910698
0.1717171717171717,0.979860782623291,0.015531468205153942
0.16161616161616166,0.9787588715553284,0.01653607189655304
0.1515151515151515,0.9771941900253296,0.017688700929284096
0.14141414141414144,0.9757789373397827,0.01897501014173031
0.13131313131313127,0.9739494323730469,0.020473411306738853
0.12121212121212122,0.9722569584846497,0.02199411764740944
0.11111111111111116,0.9701765775680542,0.023795796558260918
0.101010101010101,0.967863142490387,0.025986213237047195
0.09090909090909094,0.9655654430389404,0.028256576508283615
0.08080808080808077,0.9623111486434937,0.031019575893878937
0.07070707070707072,0.9599384665489197,0.03408784791827202
0.06060606060606055,0.9567179083824158,0.03756245970726013
0.0505050505050505,0.9518768191337585,0.04122283682227135
0.04040404040404044,0.947223424911499,0.04474012181162834
0.030303030303030276,0.9389644265174866,0.04676951840519905
0.02020202020202022,0.9261074662208557,0.04523472115397453
0.010101010101010055,0.8936055898666382,0.036483824253082275
0.0,0.7715966701507568,0.026445016264915466


==> afhq_cat_flow_indp_denoising.csv <==
t,a_v,a_l
1.0,1.0027724504470825,0.001736665260978043
0.98989898989899,0.9985745549201965,0.0013620199169963598
0.9797979797979798,0.9967120289802551,0.0016185527201741934
0.9696969696969697,1.0006959438323975,0.0019256826490163803
0.9595959595959596,0.9995566010475159,0.002505689160898328
0.9494949494949495,1.0015602111816406,0.002913153264671564
0.9393939393939394,1.0004390478134155,0.003574530128389597
0.9292929292929293,0.9997623562812805,0.0035335093270987272
0.9191919191919192,1.0010532140731812,0.004470314364880323
0.9090909090909091,0.9999455213546753,0.0047272443771362305
0.898989898989899,1.0006318092346191,0.0051528397016227245
0.8888888888888888,1.0000314712524414,0.005812156479805708
0.8787878787878788,1.000907063484192,0.006766549777239561
0.8686868686868687,1.0013467073440552,0.0070318300276994705
0.8585858585858586,1.000867486000061,0.007303081452846527
0.8484848484848485,1.000251293182373,0.007405726704746485
0.8383838383838383,1.0004932880401611,0.008103555999696255
0.8282828282828283,1.0011072158813477,0.009413445368409157
0.8181818181818181,1.0004709959030151,0.009993554092943668
0.8080808080808081,1.0010662078857422,0.01120228972285986
0.797979797979798,1.0004334449768066,0.01153155043721199
0.7878787878787878,1.001119613647461,0.013213159516453743
0.7777777777777778,1.0007915496826172,0.013381349854171276
0.7676767676767677,1.000991940498352,0.014163516461849213
0.7575757575757576,1.0009002685546875,0.01546623557806015
0.7474747474747474,1.000773310661316,0.01631375215947628
0.7373737373737373,1.0013198852539062,0.017267761752009392
0.7272727272727273,1.000980019569397,0.01846415363252163
0.7171717171717171,1.0010912418365479,0.019959190860390663
0.7070707070707071,1.000993013381958,0.020250050351023674
0.696969696969697,1.0012623071670532,0.022402934730052948
0.6868686868686869,1.0009857416152954,0.022073935717344284
0.6767676767676767,1.001088261604309,0.023361289873719215
0.6666666666666667,1.0013387203216553,0.025873972102999687
0.6565656565656566,1.001007080078125,0.027158334851264954
0.6464646464646464,1.0011955499649048,0.02844557724893093
0.6363636363636364,1.0010977983474731,0.03000057116150856
0.6262626262626263,1.0014585256576538,0.030784567818045616
0.6161616161616161,1.0010298490524292,0.0325126126408577
0.6060606060606061,1.0012881755828857,0.034605734050273895
0.595959595959596,1.001121997833252,0.03598380088806152
0.5858585858585859,1.0015451908111572,0.036849699914455414
0.5757575757575757,1.0013550519943237,0.03899174556136131
0.5656565656565656,1.001348614692688,0.04007163643836975
0.5555555555555556,1.001339316368103,0.042458426207304
0.5454545454545454,1.00156831741333,0.043719787150621414
0.5353535353535354,1.0009924173355103,0.04597267881035805
0.5252525252525253,1.0014384984970093,0.048500269651412964
0.5151515151515151,1.0013055801391602,0.05025465041399002
0.505050505050505,1.0015267133712769,0.051947250962257385
0.4949494949494949,1.0016282796859741,0.05433311685919762
0.48484848484848486,1.0015075206756592,0.056107960641384125
0.4747474747474747,1.0017592906951904,0.05877608060836792
0.46464646464646464,1.0015347003936768,0.060963280498981476
0.4545454545454546,1.001404881477356,0.06382004916667938
0.4444444444444444,1.0015583038330078,0.0661463662981987
0.43434343434343436,1.001729965209961,0.06831225752830505
0.4242424242424242,1.0017083883285522,0.0719551220536232
0.41414141414141414,1.0015558004379272,0.07440166920423508
0.4040404040404041,1.00186026096344,0.07745643705129623
0.3939393939393939,1.0018391609191895,0.08020961284637451
0.38383838383838387,1.0018450021743774,0.0837012231349945
0.3737373737373737,1.0020463466644287,0.08705674856901169
0.36363636363636365,1.0019240379333496,0.09024104475975037
0.3535353535353535,1.0021370649337769,0.09448588639497757
0.3434343434343434,1.0019804239273071,0.09787151962518692
0.33333333333333337,1.0021531581878662,0.1019292101264
0.3232323232323232,1.0025746822357178,0.10541870445013046
0.31313131313131315,1.0026535987854004,0.10967519134283066
0.303030303030303,1.0027849674224854,0.11477910727262497
0.29292929292929293,1.0030487775802612,0.11939715594053268
0.2828282828282829,1.0029767751693726,0.12311926484107971
0.2727272727272727,1.0034295320510864,0.12894359230995178
0.26262626262626265,1.0036683082580566,0.13305434584617615
0.2525252525252525,1.004169225692749,0.1380382627248764
0.24242424242424243,1.004684567451477,0.14325839281082153
0.23232323232323238,1.0053129196166992,0.1476597934961319
0.2222222222222222,1.0054641962051392,0.15225765109062195
0.21212121212121215,1.0062429904937744,0.15657886862754822
0.202020202020202,1.0071876049041748,0.16093604266643524
0.19191919191919193,1.0079379081726074,0.16398023068904877
0.18181818181818177,1.0088731050491333,0.1666823923587799
0.1717171717171717,1.0093408823013306,0.16979524493217468
0.16161616161616166,1.0110567808151245,0.169956237077713
0.1515151515151515,1.0115206241607666,0.16971279680728912
0.14141414141414144,1.01340913772583,0.16918586194515228
0.13131313131313127,1.0146634578704834,0.16612067818641663
0.12121212121212122,1.015730619430542,0.1621587574481964
0.11111111111111116,1.0165823698043823,0.15797892212867737
0.101010101010101,1.0176211595535278,0.15120376646518707
0.09090909090909094,1.0178736448287964,0.14533069729804993
0.08080808080808077,1.0174802541732788,0.13676059246063232
0.07070707070707072,1.0174556970596313,0.12787461280822754
0.06060606060606055,1.0154324769973755,0.1180875301361084
0.0505050505050505,1.010878324508667,0.10611268877983093
0.04040404040404044,1.0050424337387085,0.0951850563287735
0.030303030303030276,0.9943549036979675,0.08273343741893768
0.02020202020202022,0.9774473905563354,0.06930731236934662
0.010101010101010055,0.9413824677467346,0.05699270963668823
0.0,0.8192793726921082,0.04581842198967934


==> afhq_cat_flow_indp_gaussian_deblurring.csv <==
t,a_v,a_l
1.0,1.0027278661727905,0.00011139721755171195
0.9979959919839679,1.003169059753418,0.00011203654867131263
0.9959919839679359,0.9999898076057434,0.00010247861791867763
0.9939879759519038,0.9993470311164856,9.525598579784855e-05
0.9919839679358717,0.9985663294792175,8.868549048202112e-05
0.9899799599198397,1.0010852813720703,8.017127402126789e-05
0.9879759519038076,0.9994199275970459,8.584611350670457e-05
0.9859719438877755,0.9963808059692383,8.009742305148393e-05
0.9839679358717435,0.9962480068206787,9.208196570398286e-05
0.9819639278557114,0.9961608052253723,9.244145621778443e-05
0.9799599198396793,0.9947609901428223,9.882325684884563e-05
0.9779559118236473,0.9994299411773682,9.508585935691372e-05
0.9759519038076152,0.9969249963760376,0.00010551828017923981
0.9739478957915831,0.9999585747718811,0.00011391402222216129
0.9719438877755511,0.9962150454521179,0.00011208405339857563
0.969939879759519,0.9985098838806152,0.0001239956181962043
0.9679358717434869,0.997776210308075,0.00012800772674381733
0.9659318637274549,0.999265193939209,0.00013351201778277755
0.9639278557114228,0.9965625405311584,0.00014239686424843967
0.9619238476953907,0.998153030872345,0.0001399596076225862
0.9599198396793587,0.9992063641548157,0.00016033774591051042
0.9579158316633266,1.0014410018920898,0.00014659830776508898
0.9559118236472945,0.9972884058952332,0.00017233962717000395
0.9539078156312625,0.999086320400238,0.00016505582607351243
0.9519038076152304,1.000407099723816,0.00018516098498366773
0.9498997995991983,0.9990744590759277,0.00019274596706964076
0.9478957915831663,1.0019867420196533,0.0001976792555069551
0.9458917835671343,0.9995516538619995,0.00020677360589616
0.9438877755511021,0.9996535181999207,0.00020095740910619497
0.9418837675350702,0.9995651841163635,0.0002185201592510566
0.9398797595190381,1.0013699531555176,0.0002130365464836359
0.9378757515030061,1.0000391006469727,0.00023567103198729455
0.935871743486974,0.9992601871490479,0.0002448313171043992
0.9338677354709419,0.9999285936355591,0.00024520803708583117
0.9318637274549099,1.0002061128616333,0.0002487157180439681
0.9298597194388778,0.9989319443702698,0.0002476914960425347
0.9278557114228457,1.0008045434951782,0.00025798010756261647
0.9258517034068137,0.9997438192367554,0.00026569655165076256
0.9238476953907816,1.0007374286651611,0.0002884944260586053
0.9218436873747495,1.000596523284912,0.0002864436828531325
0.9198396793587175,0.999234139919281,0.0002629759255796671
0.9178356713426854,0.9992973804473877,0.00027836515801027417
0.9158316633266533,1.0002809762954712,0.00029820893541909754
0.9138276553106213,0.9994367957115173,0.0003309901221655309
0.9118236472945892,1.000465750694275,0.0002964812738355249
0.9098196392785571,1.0001312494277954,0.0003387158503755927
0.9078156312625251,0.9997913241386414,0.0003347763849887997
0.905811623246493,0.9995810985565186,0.00031256795045919716
0.9038076152304609,0.999901294708252,0.00034742997377179563
0.9018036072144289,0.9998072981834412,0.00034654108458198607
0.8997995991983968,1.0007171630859375,0.000377905584173277
0.8977955911823647,1.0004725456237793,0.0003558698808774352
0.8957915831663327,0.9996170997619629,0.00036504195304587483
0.8937875751503006,0.9994650483131409,0.00037614392931573093
0.8917835671342685,1.0002762079238892,0.00037405392504297197
0.8897795591182365,0.9999011754989624,0.000370102672604844
0.8877755511022044,0.9994394183158875,0.00042911397758871317
0.8857715430861723,1.0008217096328735,0.00042510314960964024
0.8837675350701403,1.0006227493286133,0.00043908387306146324
0.8817635270541082,1.0002498626708984,0.0004500803188420832
0.8797595190380761,1.0007919073104858,0.000464067910797894
0.8777555110220441,1.0008004903793335,0.00046142286737449467
0.875751503006012,0.9998390674591064,0.0004861712804995477
0.87374749498998,1.0002785921096802,0.0004914605524390936
0.8717434869739479,1.001124382019043,0.0005140071734786034
0.8697394789579158,1.0005135536193848,0.0005099615082144737
0.8677354709418837,1.0006016492843628,0.0005274682771414518
0.8657314629258517,1.000579595565796,0.0005001011304557323
0.8637274549098196,1.0007169246673584,0.000506004027556628
0.8617234468937875,1.0005156993865967,0.0005430087330751121
0.8597194388777555,1.0001238584518433,0.000565670954529196
0.8577154308617234,1.0009217262268066,0.0005532810464501381
0.8557114228456913,1.0005972385406494,0.0005896586226299405
0.8537074148296593,1.0013808012008667,0.000575938553083688
0.8517034068136272,1.001044511795044,0.0005972349317744374
0.8496993987975952,1.0005234479904175,0.0005735359154641628
0.8476953907815631,0.9999021887779236,0.0005918540991842747
0.845691382765531,1.0003892183303833,0.0006468895589932799
0.8436873747494991,1.0000041723251343,0.0006463709287345409
0.8416833667334669,1.0007580518722534,0.0006476501584984362
0.8396793587174349,1.0002732276916504,0.0006754764472134411
0.8376753507014028,1.000626802444458,0.0006896055419929326
0.8356713426853708,1.001097321510315,0.0007058248738758266
0.8336673346693386,1.0004806518554688,0.0006913237157277763
0.8316633266533067,1.0012186765670776,0.0007202059496194124
0.8296593186372745,1.000544786453247,0.0007129068253561854
0.8276553106212425,1.0006417036056519,0.0007171966717578471
0.8256513026052104,1.0002740621566772,0.0007572817848995328
0.8236472945891784,1.001749038696289,0.0007800260209478438
0.8216432865731462,1.00100576877594,0.0007896177121438086
0.8196392785571143,1.0004570484161377,0.0007946719997562468
0.8176352705410822,1.0002144575119019,0.0008402313687838614
0.8156312625250501,1.0011067390441895,0.0007939360220916569
0.8136272545090181,1.0007579326629639,0.0008524630102328956
0.811623246492986,1.001043438911438,0.0008591234218329191
0.8096192384769539,1.0008907318115234,0.0008411486051045358
0.8076152304609219,1.000572681427002,0.0008739184704609215
0.8056112224448898,1.000428557395935,0.0008992034127004445
0.8036072144288577,1.0010524988174438,0.0008907095179893076
0.8016032064128257,1.0009516477584839,0.0009125333745032549
0.7995991983967936,1.000522494316101,0.0009100179304368794
0.7975951903807615,1.0010043382644653,0.0009250320144928992
0.7955911823647295,1.0007554292678833,0.0009133301791734993
0.7935871743486974,1.000764012336731,0.0009613233851268888
0.7915831663326653,1.0015822649002075,0.0010101889492943883
0.7895791583166333,1.0007480382919312,0.0009864922612905502
0.7875751503006012,1.0005093812942505,0.0009836716344580054
0.7855711422845691,1.0006065368652344,0.0009998048190027475
0.7835671342685371,1.0004727840423584,0.0010258208494633436
0.781563126252505,1.0008165836334229,0.0010634490754455328
0.779559118236473,1.0004652738571167,0.001065004151314497
0.7775551102204409,1.0008013248443604,0.0010592438047751784
0.7755511022044088,1.0008527040481567,0.0011184551985934377
0.7735470941883767,1.0012753009796143,0.001106220530346036
0.7715430861723447,1.0007916688919067,0.0011219835141673684
0.7695390781563126,1.0002752542495728,0.0011179799912497401
0.7675350701402806,1.0009254217147827,0.0011448132572695613
0.7655310621242485,1.0008111000061035,0.001187172019854188
0.7635270541082164,1.0011125802993774,0.0011785394744947553
0.7615230460921844,1.0010982751846313,0.001200401340611279
0.7595190380761523,1.0011801719665527,0.0012055184924975038
0.7575150300601202,1.0009654760360718,0.0012245634570717812
0.7555110220440882,1.0007331371307373,0.0012353617930784822
0.7535070140280561,1.0006382465362549,0.0012762433616444468
0.751503006012024,1.0011619329452515,0.0012664898531511426
0.7494989979959921,1.000685453414917,0.0012960538733750582
0.7474949899799599,1.0005590915679932,0.0013052845606580377
0.7454909819639279,1.0014818906784058,0.0013189081801101565
0.7434869739478958,1.0013355016708374,0.0013438442256301641
0.7414829659318638,1.001433253288269,0.0013419564347714186
0.7394789579158316,1.0015445947647095,0.0014268604572862387
0.7374749498997997,1.0004360675811768,0.0013985040131956339
0.7354709418837675,1.0019805431365967,0.001428087125532329
0.7334669338677355,1.0001696348190308,0.0014351134886965156
0.7314629258517034,1.0010392665863037,0.001453364035114646
0.7294589178356714,1.001125693321228,0.0014502292033284903
0.7274549098196392,1.0005544424057007,0.0014830257277935743
0.7254509018036073,1.001464605331421,0.0015148752136155963
0.7234468937875751,1.0012317895889282,0.0015283816028386354
0.7214428857715431,1.0014593601226807,0.0015344086568802595
0.719438877755511,1.0011008977890015,0.0014895530184730887
0.717434869739479,1.0010813474655151,0.0015967829385772347
0.7154308617234468,1.0014874935150146,0.0015677144983783364
0.7134268537074149,1.0011072158813477,0.0015909698558971286
0.7114228456913827,1.0014503002166748,0.0016268717590719461
0.7094188376753507,1.0010628700256348,0.0016389504307880998
0.7074148296593186,1.0016915798187256,0.001659467350691557
0.7054108216432866,1.0008314847946167,0.001683995476923883
0.7034068136272544,1.0008907318115234,0.001695570652373135
0.7014028056112225,1.0016999244689941,0.00171105086337775
0.6993987975951903,1.0009276866912842,0.0017256006831303239
0.6973947895791583,1.0015956163406372,0.0018008783226832747
0.6953907815631262,1.0010517835617065,0.0017581222346052527
0.6933867735470942,1.0009198188781738,0.0017858457285910845
0.6913827655310621,1.001446008682251,0.0018031472573056817
0.6893787575150301,1.0014100074768066,0.0018248847918584943
0.687374749498998,1.0009702444076538,0.001844883314333856
0.685370741482966,1.0015333890914917,0.0018578253220766783
0.6833667334669339,1.0012527704238892,0.0018741664243862033
0.6813627254509018,1.0016536712646484,0.0018816994270309806
0.6793587174348698,1.0014266967773438,0.0019065845990553498
0.6773547094188377,1.0014538764953613,0.0019516029860824347
0.6753507014028056,1.0016366243362427,0.0019745801109820604
0.6733466933867736,1.0011693239212036,0.001984457951039076
0.6713426853707415,1.0017470121383667,0.001987297087907791
0.6693386773547094,1.0007704496383667,0.00201882584951818
0.6673346693386774,1.0016710758209229,0.002024275716394186
0.6653306613226453,1.001340389251709,0.0020643812604248524
0.6633266533066132,1.0013922452926636,0.0020752842538058758
0.6613226452905812,1.0014902353286743,0.0021210419945418835
0.6593186372745491,1.0012880563735962,0.0021157129667699337
0.657314629258517,1.0021651983261108,0.00214961520396173
0.655310621242485,1.0012208223342896,0.002150126500055194
0.6533066132264529,1.0009191036224365,0.0022299273405224085
0.6513026052104208,1.0013819932937622,0.0022021958138793707
0.6492985971943888,1.001062273979187,0.002233855426311493
0.6472945891783567,1.0018388032913208,0.0022080768831074238
0.6452905811623246,1.0014724731445312,0.0022794369142502546
0.6432865731462926,1.001221776008606,0.002308026421815157
0.6412825651302605,1.0017060041427612,0.0022903485223650932
0.6392785571142284,1.0008900165557861,0.00236388947814703
0.6372745490981964,1.0011223554611206,0.0023700979072600603
0.6352705410821644,1.002146601676941,0.0023919716477394104
0.6332665330661322,1.00094473361969,0.002447144826874137
0.6312625250501003,1.0018001794815063,0.0024184342473745346
0.6292585170340681,1.0013675689697266,0.0024639470502734184
0.6272545090180361,1.0013455152511597,0.002476650755852461
0.625250501002004,1.001712441444397,0.0024958602152764797
0.623246492985972,1.0014466047286987,0.0025090009439736605
0.6212424849699398,1.0014939308166504,0.002593252109363675
0.6192384769539079,1.0017170906066895,0.0025540103670209646
0.6172344689378757,1.0017266273498535,0.0026283669285476208
0.6152304609218437,1.0019665956497192,0.0025971096474677324
0.6132264529058116,1.001857876777649,0.002687866101041436
0.6112224448897796,1.0018196105957031,0.0026801801286637783
0.6092184368737474,1.0017424821853638,0.0026828099507838488
0.6072144288577155,1.0014890432357788,0.0027279823552817106
0.6052104208416833,1.0014479160308838,0.002798134693875909
0.6032064128256514,1.001943588256836,0.0027598354499787092
0.6012024048096192,1.0013198852539062,0.0028033533599227667
0.5991983967935872,1.0014749765396118,0.0027974494732916355
0.597194388777555,1.0018712282180786,0.0028345107566565275
0.5951903807615231,1.0019476413726807,0.0028606667183339596
0.5931863727454909,1.0020811557769775,0.0029027550481259823
0.591182364729459,1.0011411905288696,0.002887353766709566
0.5891783567134268,1.0017237663269043,0.0029646994080394506
0.5871743486973948,1.001653790473938,0.0030064545571804047
0.5851703406813626,1.0016374588012695,0.003008322324603796
0.5831663326653307,1.0017528533935547,0.0030392168555408716
0.5811623246492986,1.0015774965286255,0.003041287651285529
0.5791583166332666,1.0025544166564941,0.0030809862073510885
0.5771543086172345,1.0015392303466797,0.0031223022378981113
0.5751503006012024,1.0021651983261108,0.003160761669278145
0.5731462925851704,1.001525640487671,0.003146236762404442
0.5711422845691383,1.0015422105789185,0.0032271286472678185
0.5691382765531062,1.001426100730896,0.003218060126528144
0.5671342685370742,1.0013856887817383,0.003302196506410837
0.5651302605210421,1.0017517805099487,0.0032617258839309216
0.56312625250501,1.0019290447235107,0.0033664347138255835
0.561122244488978,1.0019686222076416,0.0032951547764241695
0.5591182364729459,1.0023658275604248,0.003373323241248727
0.5571142284569138,1.0019583702087402,0.0033514434471726418
0.5551102204408818,1.0017707347869873,0.0034472481347620487
0.5531062124248497,1.0014581680297852,0.003440436441451311
0.5511022044088176,1.0024389028549194,0.0034847778733819723
0.5490981963927856,1.0017168521881104,0.0034766122698783875
0.5470941883767535,1.0015342235565186,0.0035477583296597004
0.5450901803607214,1.001914143562317,0.0035697361454367638
0.5430861723446894,1.001823902130127,0.003633566666394472
0.5410821643286573,1.0021696090698242,0.0036104090977460146
0.5390781563126252,1.0015923976898193,0.003649165853857994
0.5370741482965932,1.0021309852600098,0.0037416662089526653
0.5350701402805611,1.0026105642318726,0.003747468115761876
0.533066132264529,1.002220869064331,0.003752168035134673
0.531062124248497,1.0022382736206055,0.0037965457886457443
0.5290581162324649,1.0020760297775269,0.0037843247409909964
0.5270541082164328,1.0020627975463867,0.0038909739814698696
0.5250501002004009,1.0019936561584473,0.0038726620841771364
0.5230460921843687,1.0021425485610962,0.003957835026085377
0.5210420841683367,1.0023335218429565,0.004021329805254936
0.5190380761523046,1.001700520515442,0.004016688093543053
0.5170340681362726,1.002703309059143,0.0040906453505158424
0.5150300601202404,1.002576231956482,0.0040758647955954075
0.5130260521042085,1.0023064613342285,0.004117118194699287
0.5110220440881763,1.0025607347488403,0.004142540041357279
0.5090180360721444,1.0016759634017944,0.004165987949818373
0.5070140280561122,1.0020480155944824,0.004265740513801575
0.5050100200400802,1.0022125244140625,0.004275145474821329
0.503006012024048,1.0023608207702637,0.004302666988223791
0.5010020040080161,1.0019201040267944,0.0043334029614925385
0.498997995991984,1.0026202201843262,0.004366022534668446
0.49699398797595196,1.0017160177230835,0.0044589294120669365
0.4949899799599199,1.0026360750198364,0.0044295210391283035
0.4929859719438878,1.0023244619369507,0.004486819263547659
0.49098196392785576,1.0019862651824951,0.0044803982600569725
0.4889779559118237,1.0027393102645874,0.004592790734022856
0.4869739478957916,1.001975417137146,0.004581118002533913
0.48496993987975956,1.0026888847351074,0.00466282619163394
0.4829659318637275,1.0018281936645508,0.0046994853764772415
0.4809619238476954,1.0029964447021484,0.004719007294625044
0.47895791583166336,1.0019021034240723,0.004766025114804506
0.4769539078156313,1.0021322965621948,0.004797433968633413
0.47494989979959923,1.0025599002838135,0.0048587629571557045
0.47294589178356716,1.002537727355957,0.004878821782767773
0.4709418837675351,1.0024346113204956,0.004939455073326826
0.46893787575150303,1.0026021003723145,0.004981548059731722
0.46693386773547096,1.0021055936813354,0.004950329195708036
0.4649298597194389,1.0030401945114136,0.005063191056251526
0.46292585170340683,1.002783179283142,0.005057649686932564
0.46092184368737477,1.0023208856582642,0.005090901628136635
0.4589178356713427,1.0028033256530762,0.005210466682910919
0.45691382765531063,1.0028578042984009,0.005187888629734516
0.45490981963927857,1.0021629333496094,0.005295608192682266
0.4529058116232465,1.0034475326538086,0.005313001107424498
0.45090180360721444,1.0021469593048096,0.005342149641364813
0.44889779559118237,1.0029209852218628,0.005398675333708525
0.4468937875751503,1.0027722120285034,0.005489708390086889
0.44488977955911824,1.00276780128479,0.0054872590117156506
0.44288577154308617,1.0029391050338745,0.005562491714954376
0.4408817635270541,1.0024418830871582,0.005656805355101824
0.43887775551102204,1.0029679536819458,0.005626187659800053
0.43687374749499,1.0025135278701782,0.005759051069617271
0.4348697394789579,1.0031324625015259,0.005772399250417948
0.43286573146292584,1.00319504737854,0.005822040606290102
0.4308617234468938,1.0028045177459717,0.005856113974004984
0.4288577154308617,1.0029029846191406,0.005883099045604467
0.42685370741482964,1.0029559135437012,0.005917087197303772
0.4248496993987976,1.0026562213897705,0.0059961494989693165
0.4228456913827655,1.0038509368896484,0.006020666100084782
0.42084168336673344,1.0027871131896973,0.00608575064688921
0.4188376753507014,1.0029821395874023,0.006198118440806866
0.4168336673346693,1.0031987428665161,0.006211413070559502
0.41482965931863724,1.0035532712936401,0.0062497761100530624
0.4128256513026052,1.0028595924377441,0.0063504623249173164
0.4108216432865731,1.003061056137085,0.006440890487283468
0.40881763527054105,1.0033164024353027,0.006441123317927122
0.406813627254509,1.0034637451171875,0.00647426163777709
0.4048096192384769,1.0029048919677734,0.006612818222492933
0.40280561122244485,1.0037416219711304,0.00668704230338335
0.4008016032064128,1.0039401054382324,0.0066964817233383656
0.3987975951903807,1.0031083822250366,0.006774817127734423
0.39679358717434865,1.0034294128417969,0.00677106250077486
0.3947895791583166,1.0030957460403442,0.006865353789180517
0.3927855711422845,1.0031322240829468,0.006968358997255564
0.39078156312625245,1.0036760568618774,0.007057203911244869
0.3887775551102205,1.003644585609436,0.006950895301997662
0.38677354709418843,1.0034470558166504,0.0071439617313444614
0.38476953907815636,1.0029985904693604,0.0072203706949949265
0.3827655310621243,1.0031120777130127,0.007254808209836483
0.38076152304609223,1.0032471418380737,0.0073110549710690975
0.37875751503006017,1.0034565925598145,0.0073583112098276615
0.3767535070140281,1.003251314163208,0.007543239742517471
0.37474949899799603,1.003388524055481,0.007481331471353769
0.37274549098196397,1.0036725997924805,0.007623239420354366
0.3707414829659319,1.0030217170715332,0.0076035200618207455
0.36873747494989983,1.004073143005371,0.007771017029881477
0.36673346693386777,1.0033109188079834,0.007720826659351587
0.3647294589178357,1.003957748413086,0.007927185855805874
0.36272545090180364,1.0033388137817383,0.007969571277499199
0.36072144288577157,1.0036636590957642,0.008060649037361145
0.3587174348697395,1.0039910078048706,0.008043192327022552
0.35671342685370744,1.0040963888168335,0.008090641349554062
0.35470941883767537,1.0040239095687866,0.008277267217636108
0.3527054108216433,1.0039350986480713,0.008341512642800808
0.35070140280561124,1.0040687322616577,0.008416727185249329
0.3486973947895792,1.0043901205062866,0.008526050485670567
0.3466933867735471,1.0035258531570435,0.008501333184540272
0.34468937875751504,1.0041733980178833,0.008671307936310768
0.342685370741483,1.0035568475723267,0.00869116373360157
0.3406813627254509,1.004188060760498,0.008852981962263584
0.33867735470941884,1.003539800643921,0.00889122299849987
0.3366733466933868,1.0039997100830078,0.00894114188849926
0.3346693386773547,1.0036952495574951,0.008980577811598778
0.33266533066132264,1.0039652585983276,0.00912432186305523
0.3306613226452906,1.003896951675415,0.00919385813176632
0.3286573146292585,1.0044610500335693,0.009340258315205574
0.32665330661322645,1.0036970376968384,0.009452342055737972
0.3246492985971944,1.0037264823913574,0.00942591205239296
0.3226452905811623,1.0042622089385986,0.009684410877525806
0.32064128256513025,1.0042577981948853,0.00963993277400732
0.3186372745490982,1.0040111541748047,0.009758339263498783
0.3166332665330661,1.0049045085906982,0.009819411672651768
0.31462925851703405,1.0033832788467407,0.009996479377150536
0.312625250501002,1.0041918754577637,0.010057959705591202
0.3106212424849699,1.0037336349487305,0.010132774710655212
0.30861723446893785,1.0036249160766602,0.010178684256970882
0.3066132264529058,1.0039705038070679,0.010430884547531605
0.3046092184368737,1.0044177770614624,0.010382981970906258
0.30260521042084165,1.0041394233703613,0.010624733753502369
0.3006012024048096,1.004642128944397,0.010586179792881012
0.2985971943887775,1.0036824941635132,0.010815706104040146
0.29659318637274545,1.0038843154907227,0.010818317532539368
0.2945891783567134,1.0042548179626465,0.011060087941586971
0.2925851703406813,1.0041511058807373,0.011044546030461788
0.29058116232464926,1.0042208433151245,0.011274367570877075
0.2885771543086172,1.004091739654541,0.01137484610080719
0.2865731462925851,1.0043056011199951,0.011511574499309063
0.28456913827655306,1.004380702972412,0.01149571780115366
0.282565130260521,1.0053671598434448,0.011760198511183262
0.2805611222444889,1.0041478872299194,0.011882356368005276
0.27855711422845686,1.0045411586761475,0.011933907866477966
0.2765531062124249,1.003827691078186,0.01218097098171711
0.27454909819639284,1.0041859149932861,0.012078540399670601
0.27254509018036077,1.0038827657699585,0.012308194302022457
0.2705410821643287,1.0045138597488403,0.012568837963044643
0.26853707414829664,1.0042524337768555,0.012681025080382824
0.2665330661322646,1.004194974899292,0.012808600440621376
0.2645290581162325,1.0036864280700684,0.012854940257966518
0.26252505010020044,1.0042906999588013,0.013067909516394138
0.2605210420841684,1.0041944980621338,0.013277942314743996
0.2585170340681363,1.0040972232818604,0.013281858526170254
0.25651302605210424,1.0040605068206787,0.013458753004670143
0.2545090180360722,1.0041884183883667,0.01369786448776722
0.2525050100200401,1.0040397644042969,0.013765512965619564
0.25050100200400804,1.004165768623352,0.013847383670508862
0.24849699398797598,1.0037751197814941,0.01410667970776558
0.2464929859719439,1.0042911767959595,0.014204519800841808
0.24448897795591185,1.0039582252502441,0.014418033882975578
0.24248496993987978,1.004149317741394,0.014414509758353233
0.2404809619238477,1.0041723251342773,0.014670686796307564
0.23847695390781565,1.0042527914047241,0.014818871393799782
0.23647294589178358,1.0045241117477417,0.014962163753807545
0.23446893787575152,1.0040534734725952,0.015158549882471561
0.23246492985971945,1.0039602518081665,0.015347504056990147
0.23046092184368738,1.004340648651123,0.015515333041548729
0.22845691382765532,1.0044761896133423,0.01563776656985283
0.22645290581162325,1.0039303302764893,0.01587829366326332
0.22444889779559118,1.0043584108352661,0.016011781990528107
0.22244488977955912,1.004534363746643,0.01619933918118477
0.22044088176352705,1.0040539503097534,0.016494151204824448
0.218436873747495,1.0040802955627441,0.01675269939005375
0.21643286573146292,1.0045506954193115,0.016990499570965767
0.21442885771543085,1.0035768747329712,0.017168428748846054
0.2124248496993988,1.0040149688720703,0.0171956866979599
0.21042084168336672,1.004371166229248,0.017603809013962746
0.20841683366733466,1.0040885210037231,0.01770377717912197
0.2064128256513026,1.0040946006774902,0.01808122918009758
0.20440881763527052,1.0039974451065063,0.018059318885207176
0.20240480961923846,1.003782868385315,0.018306944519281387
0.2004008016032064,1.0044368505477905,0.018863122910261154
0.19839679358717432,1.0036805868148804,0.018970509991049767
0.19639278557114226,1.0042113065719604,0.019163189455866814
0.1943887775551102,1.004143476486206,0.01951037161052227
0.19238476953907813,1.0035864114761353,0.019752291962504387
0.19038076152304606,1.0034476518630981,0.020198049023747444
0.188376753507014,1.0039762258529663,0.02032841555774212
0.18637274549098193,1.0033038854599,0.020410379394888878
0.18436873747494986,1.0039043426513672,0.020953042432665825
0.1823647294589178,1.003144383430481,0.020993944257497787
0.18036072144288573,1.003945231437683,0.02149207890033722
0.17835671342685366,1.0039294958114624,0.021586596965789795
0.1763527054108216,1.0039869546890259,0.022146176546812057
0.17434869739478953,1.0037726163864136,0.0224696584045887
0.17234468937875747,1.0036036968231201,0.02272038161754608
0.1703406813627254,1.0032644271850586,0.022908389568328857
0.16833667334669333,1.0035969018936157,0.023481549695134163
0.16633266533066138,1.003343105316162,0.023585131391882896
0.1643286573146293,1.0032728910446167,0.024076858535408974
0.16232464929859725,1.003438115119934,0.02425697259604931
0.16032064128256518,1.0029977560043335,0.024877972900867462
0.1583166332665331,1.002945899963379,0.025009697303175926
0.15631262525050105,1.0030041933059692,0.025500040501356125
0.15430861723446898,1.0024439096450806,0.025807466357946396
0.15230460921843691,1.002855896949768,0.026489386335015297
0.15030060120240485,1.0022701025009155,0.026669036597013474
0.14829659318637278,1.0026490688323975,0.02737988904118538
0.14629258517034072,1.0018736124038696,0.027559679001569748
0.14428857715430865,1.0029371976852417,0.02818581834435463
0.14228456913827658,1.0020421743392944,0.02852916158735752
0.14028056112224452,1.0019763708114624,0.029401743784546852
0.13827655310621245,1.001984715461731,0.029350481927394867
0.13627254509018039,1.0020853281021118,0.030043285340070724
0.13426853707414832,1.0016535520553589,0.030379856005311012
0.13226452905811625,1.0012894868850708,0.03136773407459259
0.1302605210420842,1.001260757446289,0.03167812526226044
0.12825651302605212,1.0018012523651123,0.03244616091251373
0.12625250501002006,1.0012085437774658,0.032872118055820465
0.12424849699398799,1.001169204711914,0.033628273755311966
0.12224448897795592,1.0007710456848145,0.034015364944934845
0.12024048096192386,1.0005247592926025,0.03504384681582451
0.11823647294589179,1.0004698038101196,0.03548787161707878
0.11623246492985972,1.0006753206253052,0.0360422320663929
0.11422845691382766,0.9994706511497498,0.03704816475510597
0.11222444889779559,1.000613808631897,0.03741791099309921
0.11022044088176353,0.999729573726654,0.03821108862757683
0.10821643286573146,0.9996711015701294,0.038881365209817886
0.1062124248496994,0.9994509816169739,0.040102630853652954
0.10420841683366733,0.9991943836212158,0.04048207029700279
0.10220440881763526,0.9988250732421875,0.04177561029791832
0.1002004008016032,0.998923659324646,0.04265351593494415
0.09819639278557113,0.9984576106071472,0.04369787871837616
0.09619238476953906,0.9985345602035522,0.04519498720765114
0.094188376753507,0.997726321220398,0.045569512993097305
0.09218436873747493,0.9975455403327942,0.04711905121803284
0.09018036072144286,0.9968386888504028,0.048003435134887695
0.0881763527054108,0.9967190027236938,0.04892699792981148
0.08617234468937873,0.9964715242385864,0.05028104782104492
0.08416833667334667,0.9958863854408264,0.05192242190241814
0.0821643286573146,0.9949515461921692,0.05235763266682625
0.08016032064128253,0.9952601790428162,0.05463177338242531
0.07815631262525047,0.9944636225700378,0.055722933262586594
0.0761523046092184,0.9939321875572205,0.05777730792760849
0.07414829659318634,0.9936676621437073,0.058594681322574615
0.07214428857715427,0.9925826191902161,0.0609845407307148
0.0701402805611222,0.9918460845947266,0.06226851046085358
0.06813627254509014,0.9915964603424072,0.06437423080205917
0.06613226452905807,0.990006685256958,0.066327765583992
0.064128256513026,0.9890973567962646,0.06899172812700272
0.06212424849699394,0.9891397953033447,0.07018113136291504
0.06012024048096187,0.9882417917251587,0.07316204160451889
0.05811623246492981,0.9876817464828491,0.07546662539243698
0.05611222444889774,0.9857195615768433,0.07811461389064789
0.054108216432865786,0.9855100512504578,0.08065537363290787
0.05210420841683372,0.9841524362564087,0.08491244912147522
0.05010020040080165,0.9833813905715942,0.08717133849859238
0.04809619238476959,0.9825445413589478,0.09063001722097397
0.04609218436873752,0.9816924333572388,0.09472543746232986
0.044088176352705455,0.9797930121421814,0.09850141406059265
0.04208416833667339,0.9790275692939758,0.10271994769573212
0.04008016032064132,0.9775866270065308,0.10686780512332916
0.038076152304609256,0.975119948387146,0.1114618256688118
0.03607214428857719,0.9736536741256714,0.1165706068277359
0.034068136272545124,0.9714689254760742,0.12257020175457001
0.03206412825651306,0.968998372554779,0.12699611485004425
0.030060120240480992,0.9668639302253723,0.132430762052536
0.028056112224448926,0.9632198214530945,0.13702158629894257
0.02605210420841686,0.9602617621421814,0.1416531354188919
0.024048096192384794,0.955782949924469,0.14497555792331696
0.022044088176352727,0.9519774317741394,0.14429718255996704
0.02004008016032066,0.9470230340957642,0.14292599260807037
0.018036072144288595,0.9397063255310059,0.1428830325603485
0.01603206412825653,0.9312600493431091,0.13897916674613953
0.014028056112224463,0.9181265830993652,0.13466693460941315
0.012024048096192397,0.9047790169715881,0.13335609436035156
0.01002004008016033,0.8830439448356628,0.137022003531456
0.008016032064128265,0.8530982136726379,0.14466632902622223
0.006012024048096198,0.8005303740501404,0.16745886206626892
0.004008016032064132,0.7103484272956848,0.21929635107517242
0.002004008016032066,0.5008262991905212,0.33998197317123413
0.0,-0.052471332252025604,0.697393000125885


==> afhq_cat_flow_indp_random_inpainting.csv <==
t,a_v,a_l
1.0,1.0028185844421387,1.4586948054784443e-05
0.9949748743718593,1.0016520023345947,1.3077020412310958e-05
0.9899497487437185,0.996031641960144,1.1398837159504183e-05
0.9849246231155779,1.0000492334365845,1.1808413546532393e-05
0.9798994974874372,0.9962111115455627,1.2825422345486004e-05
0.9748743718592965,1.000988483428955,1.3423627024167217e-05
0.9698492462311558,0.997910737991333,1.631045961403288e-05
0.964824120603015,0.9979799389839172,1.8798100427375175e-05
0.9597989949748744,0.9992877840995789,2.0053726984770037e-05
0.9547738693467337,0.9990907311439514,2.0934105123160407e-05
0.949748743718593,0.999586284160614,2.5515013476251625e-05
0.9447236180904522,1.0010100603103638,2.48592969001038e-05
0.9396984924623115,0.9990212917327881,2.9102586267981678e-05
0.9346733668341709,1.0026414394378662,2.8711394406855106e-05
0.9296482412060302,1.000199556350708,3.2905492844292894e-05
0.9246231155778895,1.000923752784729,3.456639387877658e-05
0.9195979899497487,0.9993913173675537,3.7272500776452944e-05
0.914572864321608,1.0016893148422241,3.891836240654811e-05
0.9095477386934674,1.0011752843856812,3.9488895708927885e-05
0.9045226130653267,0.9995224475860596,3.8017034967197105e-05
0.8994974874371859,1.0000990629196167,4.4156320655019954e-05
0.8944723618090452,1.0003880262374878,4.474317029234953e-05
0.8894472361809045,1.0005905628204346,4.566903953673318e-05
0.8844221105527639,1.0000604391098022,4.976252967026085e-05
0.8793969849246231,1.0002436637878418,5.1185281336074695e-05
0.8743718592964824,1.0001457929611206,5.343681186786853e-05
0.8693467336683417,1.0011022090911865,5.834423427586444e-05
0.864321608040201,1.0006481409072876,5.74870100535918e-05
0.8592964824120604,1.000799536705017,6.349346949718893e-05
0.8542713567839196,1.000624179840088,6.267233402468264e-05
0.8492462311557789,1.0002245903015137,6.828446930740029e-05
0.8442211055276382,1.000701904296875,6.832776853116229e-05
0.8391959798994975,1.0003679990768433,7.178105443017557e-05
0.8341708542713568,1.0007413625717163,7.459367770934477e-05
0.8291457286432161,1.0001778602600098,7.652123167645186e-05
0.8241206030150754,1.0004656314849854,8.34089660202153e-05
0.8190954773869347,1.0006614923477173,8.123875159071758e-05
0.8140703517587939,1.0006091594696045,8.494924259139225e-05
0.8090452261306533,1.000978946685791,9.522452455712482e-05
0.8040201005025126,1.0006296634674072,8.586549665778875e-05
0.7989949748743719,1.0002412796020508,9.843522275332361e-05
0.7939698492462312,1.0012115240097046,0.00010316928819520399
0.7889447236180904,1.0010995864868164,0.00010614671191433445
0.7839195979899498,1.000832200050354,0.00011137289402540773
0.778894472361809,1.0013293027877808,0.00010766140621853992
0.7738693467336684,1.0009284019470215,0.00012009411148028448
0.7688442211055276,1.0008785724639893,0.00011877557699335739
0.7638190954773869,1.0007444620132446,0.00011708332021953538
0.7587939698492463,1.001065731048584,0.00012620171764865518
0.7537688442211055,1.0006119012832642,0.00011415424523875117
0.7487437185929648,1.001076102256775,0.0001342128962278366
0.7437185929648241,1.00119948387146,0.00014479852688964456
0.7386934673366834,1.0011863708496094,0.00014313675637822598
0.7336683417085428,1.0009571313858032,0.0001486270921304822
0.728643216080402,1.0011736154556274,0.00015256420010700822
0.7236180904522613,1.001022458076477,0.00015347071166615933
0.7185929648241206,1.0011459589004517,0.00016186390712391585
0.7135678391959799,1.0010707378387451,0.00016621631220914423
0.7085427135678393,1.000969648361206,0.00016893613792490214
0.7035175879396984,1.0012465715408325,0.00016801281890366226
0.6984924623115578,1.0012707710266113,0.00017826638941187412
0.6934673366834171,1.001299262046814,0.00018264217942487448
0.6884422110552764,1.0009363889694214,0.00018312242173124105
0.6834170854271358,1.0008634328842163,0.0001789459929568693
0.6783919597989949,1.0013401508331299,0.00019837090803775936
0.6733668341708543,1.0013245344161987,0.00020134063379373401
0.6683417085427136,1.0015273094177246,0.0002079745609080419
0.6633165829145728,1.0010502338409424,0.00021482504962477833
0.6582914572864322,1.0012043714523315,0.0002196880814153701
0.6532663316582914,1.0013740062713623,0.00022606467246077955
0.6482412060301508,1.0011565685272217,0.00023059210798237473
0.6432160804020101,1.0014554262161255,0.00023757120652589947
0.6381909547738693,1.001420259475708,0.00023680608137510717
0.6331658291457287,1.0013022422790527,0.00024451568606309593
0.6281407035175879,1.0016230344772339,0.0002525457239244133
0.6231155778894473,1.001279354095459,0.0002544535673223436
0.6180904522613065,1.0013283491134644,0.00025543977972120047
0.6130653266331658,1.0013123750686646,0.0002572787634562701
0.6080402010050252,1.0010879039764404,0.0002754530869424343
0.6030150753768844,1.0014419555664062,0.00028205974376760423
0.5979899497487438,1.001548409461975,0.00028876474243588746
0.592964824120603,1.0013748407363892,0.00029202504083514214
0.5879396984924623,1.0015902519226074,0.0002984167367685586
0.5829145728643217,1.0014275312423706,0.0003027441562153399
0.5778894472361809,1.0013447999954224,0.00031006569042801857
0.5728643216080402,1.0013327598571777,0.0003144207294099033
0.5678391959798995,1.0014455318450928,0.00032600710983388126
0.5628140703517588,1.001355767250061,0.0003344457654748112
0.5577889447236181,1.0016348361968994,0.00033642270136624575
0.5527638190954773,1.0014995336532593,0.0003448145871516317
0.5477386934673367,1.0014551877975464,0.0003487778885755688
0.542713567839196,1.0014973878860474,0.0003612965520005673
0.5376884422110553,1.0014632940292358,0.0003667683631647378
0.5326633165829145,1.0017173290252686,0.00037157777114771307
0.5276381909547738,1.0013208389282227,0.0003802072606049478
0.5226130653266332,1.0016252994537354,0.0003884364850819111
0.5175879396984925,1.0013785362243652,0.00039165368070825934
0.5125628140703518,1.0014870166778564,0.0004017064638901502
0.507537688442211,1.0016554594039917,0.00040954252472147346
0.5025125628140703,1.0016396045684814,0.0004143883124925196
0.4974874371859297,1.0016764402389526,0.00042125993059016764
0.49246231155778897,1.0015602111816406,0.00043343586730770767
0.48743718592964824,1.0015888214111328,0.00044010512647219
0.4824120603015075,1.0017099380493164,0.00044255235115997493
0.4773869346733668,1.0018446445465088,0.00045480948756448925
0.4723618090452262,1.001664161682129,0.000462443771539256
0.46733668341708545,1.0016651153564453,0.0004700589634012431
0.4623115577889447,1.001738429069519,0.0004808552621398121
0.457286432160804,1.0016140937805176,0.0004883690853603184
0.4522613065326633,1.0016626119613647,0.0004984128754585981
0.44723618090452266,1.0017067193984985,0.0005072724889032543
0.44221105527638194,1.0017627477645874,0.0005159159773029387
0.4371859296482412,1.0016387701034546,0.0005260211764834821
0.4321608040201005,1.0019340515136719,0.0005348009872250259
0.42713567839195976,1.0019341707229614,0.0005459022941067815
0.42211055276381915,1.0018775463104248,0.0005559846758842468
0.4170854271356784,1.0019423961639404,0.0005611542728729546
0.4120603015075377,1.002123236656189,0.0005736281746067107
0.40703517587939697,1.0018413066864014,0.0005769087583757937
0.40201005025125625,1.0019962787628174,0.000591367541346699
0.39698492462311563,1.0022472143173218,0.0006049633375369012
0.3919597989949749,1.0020897388458252,0.0006107073277235031
0.3869346733668342,1.0020341873168945,0.0006242411909624934
0.38190954773869346,1.002204418182373,0.0006313349003903568
0.37688442211055273,1.0021535158157349,0.0006441249861381948
0.371859296482412,1.00253164768219,0.0006519554881379008
0.3668341708542714,1.0019758939743042,0.0006614356534555554
0.36180904522613067,1.0023772716522217,0.0006745404680259526
0.35678391959798994,1.0022186040878296,0.0006831620703451335
0.3517587939698492,1.0025509595870972,0.0007003369391895831
0.3467336683417085,1.002202033996582,0.0007013891590759158
0.3417085427135679,1.0024675130844116,0.0007193341734819114
0.33668341708542715,1.002433180809021,0.0007202660199254751
0.3316582914572864,1.0025701522827148,0.0007351940730586648
0.3266331658291457,1.0025960206985474,0.0007466865936294198
0.321608040201005,1.0025486946105957,0.0007653806824237108
0.31658291457286436,1.0024949312210083,0.0007743937894701958
0.31155778894472363,1.0026441812515259,0.0007917712791822851
0.3065326633165829,1.0025354623794556,0.0008020259556360543
0.3015075376884422,1.0029070377349854,0.0008084361325018108
0.29648241206030146,1.0025185346603394,0.0008099471451714635
0.29145728643216084,1.002556562423706,0.0008300846093334258
0.2864321608040201,1.0027353763580322,0.0008438142249360681
0.2814070351758794,1.0026285648345947,0.0008587070624344051
0.27638190954773867,1.00277578830719,0.0008577342377975583
0.27135678391959794,1.002871036529541,0.0008749549742788076
0.26633165829145733,1.0027565956115723,0.0008793890010565519
0.2613065326633166,1.0029321908950806,0.0009013230446726084
0.2562814070351759,1.0028899908065796,0.0008967819157987833
0.25125628140703515,1.003031611442566,0.0009130706894211471
0.24623115577889443,1.0028806924819946,0.0009321231045760214
0.24120603015075381,1.0030039548873901,0.0009474301477894187
0.2361809045226131,1.0029798746109009,0.0009474817779846489
0.23115577889447236,1.003315806388855,0.0009622828802093863
0.22613065326633164,1.0034092664718628,0.0009795490186661482
0.2211055276381909,1.002955436706543,0.001000600284896791
0.2160804020100503,1.0032445192337036,0.0010070556309074163
0.21105527638190957,1.0033235549926758,0.0010235117515549064
0.20603015075376885,1.0031872987747192,0.0010430566035211086
0.20100502512562812,1.003213882446289,0.001061371061950922
0.1959798994974874,1.0029184818267822,0.001068536308594048
0.19095477386934678,1.003291130065918,0.001103202230297029
0.18592964824120606,1.003441333770752,0.0011216300772503018
0.18090452261306533,1.0033001899719238,0.0011356204049661756
0.1758793969849246,1.0033859014511108,0.0011636056005954742
0.17085427135678388,1.0030229091644287,0.0011894297786056995
0.16582914572864327,1.0035948753356934,0.0012200975324958563
0.16080402010050254,1.0036269426345825,0.00124915293417871
0.15577889447236182,1.0036287307739258,0.0012792069464921951
0.1507537688442211,1.003372311592102,0.0013103483943268657
0.14572864321608037,1.0035464763641357,0.0013456949964165688
0.14070351758793975,1.0036598443984985,0.0013873217394575477
0.13567839195979903,1.0029813051223755,0.001429759431630373
0.1306532663316583,1.0034263134002686,0.0014621836598962545
0.12562814070351758,1.003136157989502,0.001513260998763144
0.12060301507537685,1.0032732486724854,0.001562939491122961
0.11557788944723613,1.003590703010559,0.0016331496881321073
0.11055276381909551,1.0035313367843628,0.0016769497888162732
0.10552763819095479,1.003244400024414,0.0017437152564525604
0.10050251256281406,1.0030665397644043,0.0018171005649492145
0.09547738693467334,1.0029475688934326,0.0019075379241257906
0.09045226130653261,1.0031228065490723,0.001986304996535182
0.085427135678392,1.0034055709838867,0.0020872640889137983
0.08040201005025127,1.0026819705963135,0.002204757183790207
0.07537688442211055,1.0027724504470825,0.0023265082854777575
0.07035175879396982,1.002116322517395,0.002476960653439164
0.0653266331658291,1.002165675163269,0.002642120933160186
0.06030150753768848,1.0017750263214111,0.0028302627615630627
0.055276381909547756,1.0013984441757202,0.003050750819966197
0.05025125628140703,0.9999771118164062,0.0033081239089369774
0.045226130653266305,0.9995682239532471,0.003614647313952446
0.04020100502512558,0.9979478716850281,0.0039888061583042145
0.035175879396984966,0.9962639808654785,0.004439619369804859
0.03015075376884424,0.9943593144416809,0.005006770603358746
0.025125628140703515,0.9903208613395691,0.005735085811465979
0.02010050251256279,0.9859476685523987,0.006722850725054741
0.015075376884422065,0.9782646298408508,0.008105890825390816
0.01005025125628145,0.96648770570755,0.010297391563653946
0.005025125628140725,0.9433835744857788,0.014235452748835087
0.0,0.8612473607063293,0.0206935815513134


==> afhq_cat_flow_indp_super_resolution.csv <==
t,a_v,a_l
1.0,1.0026732683181763,0.0017238870495930314
0.9979959919839679,1.0031145811080933,0.0017403216334059834
0.9959919839679359,1.000328540802002,0.0015788879245519638
0.9939879759519038,0.9998862147331238,0.0014709701063111424
0.9919839679358717,0.998798131942749,0.0013679774710908532
0.9899799599198397,1.001894474029541,0.0012150965631008148
0.9879759519038076,0.9997475147247314,0.0013178868684917688
0.9859719438877755,0.9969058632850647,0.001220266567543149
0.9839679358717435,0.9964081645011902,0.001429414376616478
0.9819639278557114,0.9968913793563843,0.001396632636897266
0.9799599198396793,0.9953107833862305,0.0015209265984594822
0.9779559118236473,1.000022292137146,0.0014283610507845879
0.9759519038076152,0.9973832964897156,0.001624692347832024
0.9739478957915831,1.0006585121154785,0.0017214033287018538
0.9719438877755511,0.9966806173324585,0.0017256223363801837
0.969939879759519,0.9999355673789978,0.0018824684666469693
0.9679358717434869,0.9987907409667969,0.0019468930549919605
0.9659318637274549,0.9999362230300903,0.002026544651016593
0.9639278557114228,0.9977412223815918,0.0021864098962396383
0.9619238476953907,0.9986993074417114,0.0021607375238090754
0.9599198396793587,1.0000312328338623,0.0024127557408064604
0.9579158316633266,1.0013736486434937,0.0022151970770210028
0.9559118236472945,0.9979758858680725,0.0026539689861238003
0.9539078156312625,0.9997432827949524,0.002525836694985628
0.9519038076152304,1.0007688999176025,0.0027738127391785383
0.9498997995991983,0.9996894598007202,0.0028754572849720716
0.9478957915831663,1.0026322603225708,0.002939071739092469
0.9458917835671343,0.999970555305481,0.003153950208798051
0.9438877755511021,1.000562310218811,0.0030427630990743637
0.9418837675350702,0.9995918273925781,0.0032578203827142715
0.9398797595190381,1.0017149448394775,0.0031609591096639633
0.9378757515030061,1.000573754310608,0.0036017519887536764
0.935871743486974,1.0004024505615234,0.0035991386976093054
0.9338677354709419,1.0004470348358154,0.0036597996950149536
0.9318637274549099,1.0007619857788086,0.003602746408432722
0.9298597194388778,0.999458909034729,0.0036678174510598183
0.9278557114228457,1.0012092590332031,0.0037338840775191784
0.9258517034068137,1.0001800060272217,0.0038116401992738247
0.9238476953907816,1.0009437799453735,0.004266554489731789
0.9218436873747495,1.0010120868682861,0.0041284640319645405
0.9198396793587175,0.9996567964553833,0.003727294271811843
0.9178356713426854,0.9995591044425964,0.003988007083535194
0.9158316633266533,1.0005959272384644,0.004255530424416065
0.9138276553106213,0.9998482465744019,0.0046913838014006615
0.9118236472945892,1.000638723373413,0.004260996822267771
0.9098196392785571,1.0007537603378296,0.004679273348301649
0.9078156312625251,1.0005789995193481,0.004906241316348314
0.905811623246493,0.9995341897010803,0.004110405687242746
0.9038076152304609,1.0000817775726318,0.004991642199456692
0.9018036072144289,1.0004384517669678,0.004768645390868187
0.8997995991983968,1.0007846355438232,0.005154687911272049
0.8977955911823647,1.0008443593978882,0.004823115188628435
0.8957915831663327,1.0001871585845947,0.004819944966584444
0.8937875751503006,0.9997046589851379,0.00496284943073988
0.8917835671342685,1.000589370727539,0.005027391016483307
0.8897795591182365,0.9999805092811584,0.005182486493140459
0.8877755511022044,1.0000149011611938,0.005476342514157295
0.8857715430861723,1.0008517503738403,0.005778670310974121
0.8837675350701403,1.0012096166610718,0.006008622236549854
0.8817635270541082,1.0004656314849854,0.005811731796711683
0.8797595190380761,1.0004984140396118,0.006172938738018274
0.8777555110220441,1.0009181499481201,0.006091018207371235
0.875751503006012,0.999813973903656,0.006431223824620247
0.87374749498998,1.000691533088684,0.006744993384927511
0.8717434869739479,1.0009677410125732,0.0066009145230054855
0.8697394789579158,1.0006276369094849,0.006907714065164328
0.8677354709418837,1.001067042350769,0.007078861352056265
0.8657314629258517,1.0004322528839111,0.006267927587032318
0.8637274549098196,1.0006815195083618,0.006578606087714434
0.8617234468937875,1.0002617835998535,0.0061347996816039085
0.8597194388777555,0.99989253282547,0.007460351102054119
0.8577154308617234,1.0006756782531738,0.00682519655674696
0.8557114228456913,1.000422477722168,0.007733618840575218
0.8537074148296593,1.0007333755493164,0.007032545283436775
0.8517034068136272,1.0005073547363281,0.007629835978150368
0.8496993987975952,1.0006128549575806,0.008284516632556915
0.8476953907815631,1.0007609128952026,0.006271722260862589
0.845691382765531,1.0006011724472046,0.008176775649189949
0.8436873747494991,1.0003546476364136,0.008300730027258396
0.8416833667334669,1.0006784200668335,0.00846144463866949
0.8396793587174349,1.0006372928619385,0.008455894887447357
0.8376753507014028,1.0004634857177734,0.009265894070267677
0.8356713426853708,1.0011467933654785,0.009048807434737682
0.8336673346693386,1.0003306865692139,0.009172326885163784
0.8316633266533067,1.0008981227874756,0.009341439232230186
0.8296593186372745,1.0004961490631104,0.009137914516031742
0.8276553106212425,1.0006680488586426,0.009188164956867695
0.8256513026052104,1.0005043745040894,0.009615235030651093
0.8236472945891784,1.0005519390106201,0.009654604829847813
0.8216432865731462,1.0008922815322876,0.010333871468901634
0.8196392785571143,1.0000633001327515,0.009898915886878967
0.8176352705410822,1.0003598928451538,0.010323280468583107
0.8156312625250501,1.0008219480514526,0.010446197353303432
0.8136272545090181,1.0006438493728638,0.010342193767428398
0.811623246492986,1.000722885131836,0.010901707224547863
0.8096192384769539,1.0004938840866089,0.010299867019057274
0.8076152304609219,1.000338077545166,0.011128579266369343
0.8056112224448898,1.0006217956542969,0.010987223125994205
0.8036072144288577,1.0006747245788574,0.010972157120704651
0.8016032064128257,1.000442385673523,0.010956707410514355
0.7995991983967936,1.0004607439041138,0.011360814794898033
0.7975951903807615,1.0003936290740967,0.007581403944641352
0.7955911823647295,1.0003327131271362,0.011933340691030025
0.7935871743486974,1.0009816884994507,0.012347723357379436
0.7915831663326653,1.0007389783859253,0.012510519474744797
0.7895791583166333,1.0003544092178345,0.012542415410280228
0.7875751503006012,1.0005429983139038,0.011617185547947884
0.7855711422845691,1.0003352165222168,0.012855715118348598
0.7835671342685371,1.000478982925415,0.012738852761685848
0.781563126252505,1.00043523311615,0.012727579101920128
0.779559118236473,1.000407338142395,0.013221078552305698
0.7775551102204409,1.0005483627319336,0.012832018546760082
0.7755511022044088,1.0005347728729248,0.014231899753212929
0.7735470941883767,1.00099515914917,0.01389708835631609
0.7715430861723447,1.0004651546478271,0.013697045855224133
0.7695390781563126,1.0000357627868652,0.013589560985565186
0.7675350701402806,1.0007104873657227,0.014295490458607674
0.7655310621242485,1.0009628534317017,0.014868838712573051
0.7635270541082164,1.0006002187728882,0.014755263924598694
0.7615230460921844,1.0009020566940308,0.014900012873113155
0.7595190380761523,1.0008774995803833,0.014917542226612568
0.7575150300601202,1.0005979537963867,0.014840834774076939
0.7555110220440882,1.0004514455795288,0.015478257089853287
0.7535070140280561,1.0006788969039917,0.015786027535796165
0.751503006012024,1.000686526298523,0.016194097697734833
0.7494989979959921,1.0004711151123047,0.015529989264905453
0.7474949899799599,1.0005130767822266,0.015710487961769104
0.7454909819639279,1.0009207725524902,0.01660463772714138
0.7434869739478958,1.0005418062210083,0.016646740958094597
0.7414829659318638,1.0010502338409424,0.016543330624699593
0.7394789579158316,1.0007151365280151,0.01688998192548752
0.7374749498997997,1.0005866289138794,0.017290357500314713
0.7354709418837675,1.0010390281677246,0.017446858808398247
0.7334669338677355,1.0005321502685547,0.01737605407834053
0.7314629258517034,1.0005289316177368,0.01739320158958435
0.7294589178356714,1.0006769895553589,0.01826830953359604
0.7274549098196392,1.0004535913467407,0.017813436686992645
0.7254509018036073,1.0008769035339355,0.018247326835989952
0.7234468937875751,1.0007373094558716,0.018554221838712692
0.7214428857715431,1.000867247581482,0.01904255710542202
0.719438877755511,1.0007309913635254,0.018876640126109123
0.717434869739479,1.0007370710372925,0.018872620537877083
0.7154308617234468,1.0007777214050293,0.019307686015963554
0.7134268537074149,1.0007343292236328,0.019012965261936188
0.7114228456913827,1.0006937980651855,0.0193971898406744
0.7094188376753507,1.0007541179656982,0.019628960639238358
0.7074148296593186,1.0009286403656006,0.019688427448272705
0.7054108216432866,1.0005944967269897,0.019856438040733337
0.7034068136272544,1.0006635189056396,0.020480303093791008
0.7014028056112225,1.0010968446731567,0.020796334370970726
0.6993987975951903,1.0006663799285889,0.020288577303290367
0.6973947895791583,1.00086510181427,0.021360047161579132
0.6953907815631262,1.0004189014434814,0.02098916843533516
0.6933867735470942,1.0009524822235107,0.02133342996239662
0.6913827655310621,1.0011128187179565,0.020906787365674973
0.6893787575150301,1.000475525856018,0.02187267504632473
0.687374749498998,1.000838041305542,0.021331382915377617
0.685370741482966,1.0008742809295654,0.021996786817908287
0.6833667334669339,1.0007880926132202,0.022499360144138336
0.6813627254509018,1.0006941556930542,0.022392036393284798
0.6793587174348698,1.0005778074264526,0.022608522325754166
0.6773547094188377,1.0009649991989136,0.02269987389445305
0.6753507014028056,1.0009498596191406,0.023188166320323944
0.6733466933867736,1.0005180835723877,0.023408979177474976
0.6713426853707415,1.0006403923034668,0.023600880056619644
0.6693386773547094,1.0004289150238037,0.023518258705735207
0.6673346693386774,1.0005773305892944,0.023585597053170204
0.6653306613226453,1.001054286956787,0.024341823533177376
0.6633266533066132,1.0009452104568481,0.024487854912877083
0.6613226452905812,1.0007764101028442,0.02505442127585411
0.6593186372745491,1.000651240348816,0.024660514667630196
0.657314629258517,1.0009605884552002,0.024857260286808014
0.655310621242485,1.0005773305892944,0.023980027064681053
0.6533066132264529,1.0005841255187988,0.02547231875360012
0.6513026052104208,1.00067138671875,0.025657815858721733
0.6492985971943888,1.0004098415374756,0.025612913072109222
0.6472945891783567,1.0007729530334473,0.026059461757540703
0.6452905811623246,1.0008472204208374,0.026204928755760193
0.6432865731462926,1.000604510307312,0.025978971272706985
0.6412825651302605,1.0007463693618774,0.026262499392032623
0.6392785571142284,1.0005899667739868,0.02723114565014839
0.6372745490981964,1.0004067420959473,0.026649566367268562
0.6352705410821644,1.0012468099594116,0.02725532464683056
0.6332665330661322,1.0005707740783691,0.027520863339304924
0.6312625250501003,1.0006111860275269,0.027404548600316048
0.6292585170340681,1.000613808631897,0.028074737638235092
0.6272545090180361,1.000759482383728,0.02772890031337738
0.625250501002004,1.0007612705230713,0.028298432007431984
0.623246492985972,1.000596523284912,0.028557531535625458
0.6212424849699398,1.0007513761520386,0.02885870821774006
0.6192384769539079,1.0009937286376953,0.02824351191520691
0.6172344689378757,1.001106858253479,0.02957940474152565
0.6152304609218437,1.0006718635559082,0.02905956283211708
0.6132264529058116,1.000807762145996,0.029853401705622673
0.6112224448897796,1.0008490085601807,0.029820790514349937
0.6092184368737474,1.0008342266082764,0.02981816790997982
0.6072144288577155,1.0007296800613403,0.030051952227950096
0.6052104208416833,1.000501036643982,0.03049294836819172
0.6032064128256514,1.0009222030639648,0.030465366318821907
0.6012024048096192,1.000543475151062,0.03108849748969078
0.5991983967935872,1.000670313835144,0.030951816588640213
0.597194388777555,1.0010849237442017,0.031186701729893684
0.5951903807615231,1.000934362411499,0.03128281235694885
0.5931863727454909,1.0012010335922241,0.03157301992177963
0.591182364729459,1.0004397630691528,0.031210439279675484
0.5891783567134268,1.0008223056793213,0.032237160950899124
0.5871743486973948,1.0005947351455688,0.03188439458608627
0.5851703406813626,1.0010839700698853,0.03228304535150528
0.5831663326653307,1.0004773139953613,0.03258843719959259
0.5811623246492986,1.0008213520050049,0.03242763504385948
0.5791583166332666,1.0008357763290405,0.033418551087379456
0.5771543086172345,1.0010453462600708,0.033421725034713745
0.5751503006012024,1.0010461807250977,0.03333663567900658
0.5731462925851704,1.0009307861328125,0.03368133306503296
0.5711422845691383,1.0006465911865234,0.033314600586891174
0.5691382765531062,1.0007233619689941,0.033243488520383835
0.5671342685370742,1.000640869140625,0.033941008150577545
0.5651302605210421,1.0008141994476318,0.034257374703884125
0.56312625250501,1.0008901357650757,0.03405284136533737
0.561122244488978,1.0009162425994873,0.03393103927373886
0.5591182364729459,1.0011365413665771,0.034334566444158554
0.5571142284569138,1.0008898973464966,0.03417014703154564
0.5551102204408818,1.0007619857788086,0.03503081947565079
0.5531062124248497,1.0006779432296753,0.03499035909771919
0.5511022044088176,1.0011441707611084,0.03548336401581764
0.5490981963927856,1.0005592107772827,0.035228431224823
0.5470941883767535,1.000952124595642,0.035519931465387344
0.5450901803607214,1.0005366802215576,0.03538733348250389
0.5430861723446894,1.0008238554000854,0.03585916757583618
0.5410821643286573,1.0008686780929565,0.035378795117139816
0.5390781563126252,1.000613808631897,0.035590771585702896
0.5370741482965932,1.0009734630584717,0.03518092632293701
0.5350701402805611,1.0009011030197144,0.03506284952163696
0.533066132264529,1.0007126331329346,0.033258914947509766
0.531062124248497,1.0008429288864136,0.03078041598200798
0.5290581162324649,1.0004342794418335,0.025767169892787933
0.5270541082164328,0.999792218208313,0.02266555465757847
0.5250501002004009,1.0001633167266846,0.02264346554875374
0.5230460921843687,1.0001518726348877,0.022156499326229095
0.5210420841683367,1.0006511211395264,0.021833138540387154
0.5190380761523046,0.9997720122337341,0.021747959777712822
0.5170340681362726,1.0006518363952637,0.02220858633518219
0.5150300601202404,1.0004669427871704,0.021057575941085815
0.5130260521042085,1.0002299547195435,0.022113896906375885
0.5110220440881763,0.9997639060020447,0.022384800016880035
0.5090180360721444,1.0001771450042725,0.021781975403428078
0.5070140280561122,0.9997782707214355,0.022020211443305016
0.5050100200400802,0.9997285604476929,0.021259918808937073
0.503006012024048,0.9999356865882874,0.02234269119799137
0.5010020040080161,1.0004311800003052,0.021830398589372635
0.498997995991984,0.9998527765274048,0.022924665361642838
0.49699398797595196,0.999576210975647,0.02099640667438507
0.4949899799599199,1.0004220008850098,0.021892031654715538
0.4929859719438878,1.000468373298645,0.021857645362615585
0.49098196392785576,1.0000654458999634,0.022148942574858665
0.4889779559118237,0.9996715784072876,0.02225184440612793
0.4869739478957916,0.9998167753219604,0.021846646443009377
0.48496993987975956,0.9997838139533997,0.02268192544579506
0.4829659318637275,0.9995571374893188,0.021180924028158188
0.4809619238476954,1.0002968311309814,0.022711221128702164
0.47895791583166336,1.0000524520874023,0.021971939131617546
0.4769539078156313,0.9996814131736755,0.022524701431393623
0.47494989979959923,0.9999899864196777,0.022081933915615082
0.47294589178356716,0.9999866485595703,0.02183983288705349
0.4709418837675351,1.0000691413879395,0.022065384313464165
0.46893787575150303,0.999621570110321,0.02196967601776123
0.46693386773547096,0.9995776414871216,0.021972592920064926
0.4649298597194389,1.000232458114624,0.022155046463012695
0.46292585170340683,0.999765932559967,0.02183311991393566
0.46092184368737477,0.9993026852607727,0.022385429590940475
0.4589178356713427,0.9996922612190247,0.02185986563563347
0.45691382765531063,0.9992775321006775,0.022487051784992218
0.45490981963927857,0.9992544651031494,0.0224224254488945
0.4529058116232465,0.9994261264801025,0.0212478619068861
0.45090180360721444,0.9998892545700073,0.02267356775701046
0.44889779559118237,0.9997760653495789,0.021795762702822685
0.4468937875751503,0.9999549388885498,0.022322343662381172
0.44488977955911824,0.9998636245727539,0.022297799587249756
0.44288577154308617,0.999131977558136,0.022590957581996918
0.4408817635270541,0.9993883967399597,0.022139715030789375
0.43887775551102204,0.9994256496429443,0.02219848521053791
0.43687374749499,0.999618411064148,0.022839507088065147
0.4348697394789579,0.9995364546775818,0.022361820563673973
0.43286573146292584,0.9994986057281494,0.022128349170088768
0.4308617234468938,0.9990620017051697,0.02296261675655842
0.4288577154308617,0.9995391964912415,0.0221150703728199
0.42685370741482964,0.9990445375442505,0.02260756865143776
0.4248496993987976,0.9989889860153198,0.02242560312151909
0.4228456913827655,0.9993080496788025,0.022680986672639847
0.42084168336673344,0.9990833401679993,0.0222438033670187
0.4188376753507014,0.9993448257446289,0.02216314896941185
0.4168336673346693,0.9995447397232056,0.022993244230747223
0.41482965931863724,0.9990828633308411,0.022277090698480606
0.4128256513026052,0.9995595812797546,0.022992778569459915
0.4108216432865731,0.999565839767456,0.02188129909336567
0.40881763527054105,0.9995076656341553,0.023596206679940224
0.406813627254509,0.9992027878761292,0.021752428263425827
0.4048096192384769,0.9987290501594543,0.0235412809997797
0.40280561122244485,0.9996840953826904,0.022013742476701736
0.4008016032064128,0.9989263415336609,0.023564953356981277
0.3987975951903807,0.9989863038063049,0.022741859778761864
0.39679358717434865,0.9988996982574463,0.023324068635702133
0.3947895791583166,0.9988629817962646,0.022733472287654877
0.3927855711422845,0.9986907839775085,0.023170985281467438
0.39078156312625245,0.9995684027671814,0.02319067157804966
0.3887775551102205,0.9984647035598755,0.022545089945197105
0.38677354709418843,0.9990336894989014,0.023626714944839478
0.38476953907815636,0.9983149766921997,0.023204242810606956
0.3827655310621243,0.9984053373336792,0.02291131019592285
0.38076152304609223,0.998993992805481,0.023771459236741066
0.37875751503006017,0.9985259175300598,0.023354720324277878
0.3767535070140281,0.9986280202865601,0.02377389743924141
0.37474949899799603,0.9986528754234314,0.023025836795568466
0.37274549098196397,0.9981096982955933,0.023591598495841026
0.3707414829659319,0.9983038902282715,0.023275865241885185
0.36873747494989983,0.9985746741294861,0.023819200694561005
0.36673346693386777,0.9981725811958313,0.023807106539607048
0.3647294589178357,0.9980022311210632,0.023502813652157784
0.36272545090180364,0.998508870601654,0.024248944595456123
0.36072144288577157,0.9983179569244385,0.023230867460370064
0.3587174348697395,0.998568058013916,0.024350346997380257
0.35671342685370744,0.9986340403556824,0.023770835250616074
0.35470941883767537,0.9979342818260193,0.024012941867113113
0.3527054108216433,0.9981165528297424,0.023885605856776237
0.35070140280561124,0.998652458190918,0.0247343722730875
0.3486973947895792,0.9981712698936462,0.023827943950891495
0.3466933867735471,0.998076319694519,0.02485726773738861
0.34468937875751504,0.9978295564651489,0.023977957665920258
0.342685370741483,0.9981305003166199,0.023883581161499023
0.3406813627254509,0.9979288578033447,0.02504815347492695
0.33867735470941884,0.9975342750549316,0.024495599791407585
0.3366733466933868,0.9981017708778381,0.024579543620347977
0.3346693386773547,0.9984330534934998,0.0248175710439682
0.33266533066132264,0.9979336857795715,0.02458750456571579
0.3306613226452906,0.9985618591308594,0.025576479732990265
0.3286573146292585,0.9980033040046692,0.02430570125579834
0.32665330661322645,0.9984601140022278,0.025385838001966476
0.3246492985971944,0.9977607727050781,0.025820456445217133
0.3226452905811623,0.9983987808227539,0.025035403668880463
0.32064128256513025,0.9979536533355713,0.025615260004997253
0.3186372745490982,0.998113751411438,0.02509945072233677
0.3166332665330661,0.9978795051574707,0.02559218741953373
0.31462925851703405,0.9974841475486755,0.025461968034505844
0.312625250501002,0.997631847858429,0.025521282106637955
0.3106212424849699,0.9968996047973633,0.02567240782082081
0.30861723446893785,0.996662437915802,0.02598099410533905
0.3066132264529058,0.997662365436554,0.025816665962338448
0.3046092184368737,0.9969837665557861,0.025919316336512566
0.30260521042084165,0.997378945350647,0.0255925040692091
0.3006012024048096,0.9972218871116638,0.026796557009220123
0.2985971943887775,0.9973853826522827,0.025820914655923843
0.29659318637274545,0.9972894787788391,0.0275459922850132
0.2945891783567134,0.997348427772522,0.025989634916186333
0.2925851703406813,0.9973119497299194,0.027211803942918777
0.29058116232464926,0.9971862435340881,0.026142260059714317
0.2885771543086172,0.9966286420822144,0.02770189568400383
0.2865731462925851,0.9965757727622986,0.02649734914302826
0.28456913827655306,0.9969779253005981,0.027429237961769104
0.282565130260521,0.9970964193344116,0.026651866734027863
0.2805611222444889,0.9963597059249878,0.028232093900442123
0.27855711422845686,0.9964935779571533,0.027286279946565628
0.2765531062124249,0.9961161017417908,0.02838188409805298
0.27454909819639284,0.9961973428726196,0.0272157471626997
0.27254509018036077,0.9961031675338745,0.02786574885249138
0.2705410821643287,0.9962338805198669,0.02773474156856537
0.26853707414829664,0.9960425496101379,0.027872217819094658
0.2665330661322646,0.9955892562866211,0.028794605284929276
0.2645290581162325,0.9961775541305542,0.027879320085048676
0.26252505010020044,0.9962362051010132,0.029024017974734306
0.2605210420841684,0.9962767362594604,0.028336672112345695
0.2585170340681363,0.9961244463920593,0.02859419584274292
0.25651302605210424,0.996158242225647,0.029183639213442802
0.2545090180360722,0.9956555366516113,0.028406135737895966
0.2525050100200401,0.9955113530158997,0.029591189697384834
0.25050100200400804,0.9954179525375366,0.028563400730490685
0.24849699398797598,0.995732307434082,0.030232176184654236
0.2464929859719439,0.9957772493362427,0.028316715732216835
0.24448897795591185,0.9955113530158997,0.03075377456843853
0.24248496993987978,0.9960526823997498,0.028400450944900513
0.2404809619238477,0.9952823519706726,0.032060399651527405
0.23847695390781565,0.9953531622886658,0.02845831587910652
0.23647294589178358,0.9951868057250977,0.03188805654644966
0.23446893787575152,0.9950382709503174,0.029632098972797394
0.23246492985971945,0.9952263832092285,0.03132914379239082
0.23046092184368738,0.9954390525817871,0.03033500723540783
0.22845691382765532,0.994627833366394,0.03180775046348572
0.22645290581162325,0.9947047829627991,0.030323892831802368
0.22444889779559118,0.9946346282958984,0.03191591054201126
0.22244488977955912,0.9946587085723877,0.030865268781781197
0.22044088176352705,0.9940050840377808,0.032144006341695786
0.218436873747495,0.9946902990341187,0.031334880739450455
0.21643286573146292,0.9941966533660889,0.0325990729033947
0.21442885771543085,0.9939826130867004,0.03207468241453171
0.2124248496993988,0.9944100975990295,0.03298376128077507
0.21042084168336672,0.9942721128463745,0.03253092244267464
0.20841683366733466,0.9941871166229248,0.03290770947933197
0.2064128256513026,0.9939954280853271,0.03263230621814728
0.20440881763527052,0.9938680529594421,0.034127794206142426
0.20240480961923846,0.9937029480934143,0.03289801999926567
0.2004008016032064,0.9938244223594666,0.03484836220741272
0.19839679358717432,0.9935500025749207,0.033206745982170105
0.19639278557114226,0.9931589365005493,0.03486105427145958
0.1943887775551102,0.9936520457267761,0.034371260553598404
0.19238476953907813,0.9928091168403625,0.03467879444360733
0.19038076152304606,0.99345463514328,0.03526439517736435
0.188376753507014,0.9931097030639648,0.03579020872712135
0.18637274549098193,0.9929604530334473,0.035533357411623
0.18436873747494986,0.9928094744682312,0.03625738248229027
0.1823647294589178,0.9928127527236938,0.03565094992518425
0.18036072144288573,0.9928944110870361,0.03715025633573532
0.17835671342685366,0.9929278492927551,0.03614760935306549
0.1763527054108216,0.9924795031547546,0.038405850529670715
0.17434869739478953,0.9926667809486389,0.03612926974892616
0.17234468937875747,0.9925215244293213,0.03877699375152588
0.1703406813627254,0.9919823408126831,0.03718559816479683
0.16833667334669333,0.9922764301300049,0.03902239724993706
0.16633266533066138,0.9918222427368164,0.03812215477228165
0.1643286573146293,0.9915990233421326,0.03989299759268761
0.16232464929859725,0.9914804697036743,0.039222605526447296
0.16032064128256518,0.9913230538368225,0.04011877253651619
0.1583166332665331,0.9916377067565918,0.039746083319187164
0.15631262525050105,0.9911600947380066,0.041038624942302704
0.15430861723446898,0.9915038347244263,0.04040061682462692
0.15230460921843691,0.9908326268196106,0.04197743907570839
0.15030060120240485,0.9910222291946411,0.041383322328329086
0.14829659318637278,0.9901580810546875,0.043391309678554535
0.14629258517034072,0.9905197024345398,0.04167552664875984
0.14428857715430865,0.9904220700263977,0.04393363371491432
0.14228456913827658,0.990486741065979,0.042670559138059616
0.14028056112224452,0.9893947243690491,0.04494627192616463
0.13827655310621245,0.9894317388534546,0.04338555410504341
0.13627254509018039,0.9894993305206299,0.04626375436782837
0.13426853707414832,0.9891361594200134,0.04410500079393387
0.13226452905811625,0.9886909127235413,0.04713881388306618
0.1302605210420842,0.9890643954277039,0.04596397653222084
0.12825651302605212,0.9887241125106812,0.048042479902505875
0.12625250501002006,0.988219678401947,0.04728662222623825
0.12424849699398799,0.987980842590332,0.04890689626336098
0.12224448897795592,0.9881731271743774,0.04819994419813156
0.12024048096192386,0.9872191548347473,0.05114664509892464
0.11823647294589179,0.9873664975166321,0.04927270486950874
0.11623246492985972,0.9867936372756958,0.05204311013221741
0.11422845691382766,0.9867770075798035,0.05033884942531586
0.11222444889779559,0.9871432781219482,0.054187871515750885
0.11022044088176353,0.986083447933197,0.05156945809721947
0.10821643286573146,0.9859322309494019,0.055513571947813034
0.1062124248496994,0.9853410720825195,0.05293789133429527
0.10420841683366733,0.9851089715957642,0.05794261768460274
0.10220440881763526,0.9844258427619934,0.054667264223098755
0.1002004008016032,0.9843528866767883,0.06025371700525284
0.09819639278557113,0.9841525554656982,0.05620254576206207
0.09619238476953906,0.9835940003395081,0.061422768980264664
0.094188376753507,0.9836509823799133,0.05911197140812874
0.09218436873747493,0.982740044593811,0.06315390765666962
0.09018036072144286,0.982006311416626,0.06149113550782204
0.0881763527054108,0.9824835062026978,0.06504441052675247
0.08617234468937873,0.9817678332328796,0.06344875693321228
0.08416833667334667,0.9809383749961853,0.06734400987625122
0.0821643286573146,0.980099081993103,0.0674109160900116
0.08016032064128253,0.9799593687057495,0.06984319537878036
0.07815631262525047,0.9790756106376648,0.06977567076683044
0.0761523046092184,0.9785313606262207,0.07359346747398376
0.07414829659318634,0.9779484272003174,0.07258813828229904
0.07214428857715427,0.9766060709953308,0.07647243142127991
0.0701402805611222,0.9765892624855042,0.07644160836935043
0.06813627254509014,0.9757151007652283,0.07992890477180481
0.06613226452905807,0.9742438793182373,0.08057618886232376
0.064128256513026,0.9738655090332031,0.08306654542684555
0.06212424849699394,0.9733315110206604,0.08492027223110199
0.06012024048096187,0.9729365706443787,0.08842993527650833
0.05811623246492981,0.9718981385231018,0.08892334252595901
0.05611222444889774,0.9705093502998352,0.09378837049007416
0.054108216432865786,0.9696832895278931,0.09291991591453552
0.05210420841683372,0.9685763120651245,0.09738712012767792
0.05010020040080165,0.9679898619651794,0.09847835451364517
0.04809619238476959,0.9668600559234619,0.10053656250238419
0.04609218436873752,0.9650221467018127,0.1018904522061348
0.044088176352705455,0.9639003872871399,0.10516775399446487
0.04208416833667339,0.9639952182769775,0.10102147608995438
0.04008016032064132,0.9626651406288147,0.09794779121875763
0.038076152304609256,0.9609859585762024,0.09487223625183105
0.03607214428857719,0.9594504237174988,0.09161165356636047
0.034068136272545124,0.9587491154670715,0.08876625448465347
0.03206412825651306,0.9565780162811279,0.08753092586994171
0.030060120240480992,0.9552424550056458,0.08454222232103348
0.028056112224448926,0.9538311958312988,0.08260367810726166
0.02605210420841686,0.9522024393081665,0.07875727117061615
0.024048096192384794,0.9501008987426758,0.07883782684803009
0.022044088176352727,0.9475030899047852,0.07508906722068787
0.02004008016032066,0.9451202750205994,0.07249043136835098
0.018036072144288595,0.9421565532684326,0.07011429965496063
0.01603206412825653,0.9375827312469482,0.0666881576180458
0.014028056112224463,0.9297145009040833,0.0627521499991417
0.012024048096192397,0.9243041276931763,0.0606326125562191
0.01002004008016033,0.9121136665344238,0.05570841208100319
0.008016032064128265,0.8950573205947876,0.05647682026028633
0.006012024048096198,0.8637785315513611,0.048672329634428024
0.004008016032064132,0.8107978105545044,0.0477970615029335
0.002004008016032066,0.6902704238891602,0.04409604147076607
0.0,0.25491634011268616,0.02627498283982277


==> celeba_flow_indp_box_inpainting.csv <==
t,a_v,a_l
1.0,0.9972153902053833,0.00032732554245740175
0.98989898989899,0.991663932800293,8.765552775003016e-05
0.9797979797979798,0.99346524477005,0.00010739450226537883
0.9696969696969697,0.9932810068130493,0.00012293775216676295
0.9595959595959596,0.9986863732337952,0.00014724084758199751
0.9494949494949495,0.9960210919380188,0.0001611878105904907
0.9393939393939394,0.9947834610939026,0.0001698243577266112
0.9292929292929293,0.9959991574287415,0.0002095497475238517
0.9191919191919192,0.9982878565788269,0.0002456828660797328
0.9090909090909091,0.9981759190559387,0.0003121673362329602
0.898989898989899,0.9994556307792664,0.00029688113136217
0.8888888888888888,0.9974665641784668,0.00029939436353743076
0.8787878787878788,0.9991083741188049,0.00039848624146543443
0.8686868686868687,0.999864935874939,0.000385669176466763
0.8585858585858586,1.0000468492507935,0.00045462686102837324
0.8484848484848485,0.9999435544013977,0.00046318492968566716
0.8383838383838383,0.9996843934059143,0.0004992103204131126
0.8282828282828283,1.0002939701080322,0.0006214829627424479
0.8181818181818181,1.0005258321762085,0.0005548301851376891
0.8080808080808081,0.9992912411689758,0.0006365463486872613
0.797979797979798,0.9993715882301331,0.0007207348244264722
0.7878787878787878,1.0003280639648438,0.000785909709520638
0.7777777777777778,0.9988844990730286,0.0007401847396977246
0.7676767676767677,1.0003528594970703,0.0008462777477689087
0.7575757575757576,1.0001637935638428,0.0008712998242117465
0.7474747474747474,0.9997581243515015,0.0009270068840123713
0.7373737373737373,1.0002546310424805,0.0009729083976708353
0.7272727272727273,0.9997299909591675,0.001047440804541111
0.7171717171717171,1.0001436471939087,0.0011265610810369253
0.7070707070707071,0.9997715950012207,0.0011978991096839309
0.696969696969697,0.9998937845230103,0.0011782115325331688
0.6868686868686869,0.9996732473373413,0.0012655742466449738
0.6767676767676767,1.0000858306884766,0.001330063445493579
0.6666666666666667,1.0004264116287231,0.0014618977438658476
0.6565656565656566,0.9997642040252686,0.00143010588362813
0.6464646464646464,0.9999804496765137,0.0015959630254656076
0.6363636363636364,0.9998354911804199,0.0016752637457102537
0.6262626262626263,1.0004746913909912,0.0015659906202927232
0.6161616161616161,1.0002864599227905,0.0017884151311591268
0.6060606060606061,1.0001133680343628,0.0018886233447119594
0.595959595959596,1.000504970550537,0.001991374883800745
0.5858585858585859,1.0005717277526855,0.0020753268618136644
0.5757575757575757,1.000253438949585,0.002119795884937048
0.5656565656565656,1.0000063180923462,0.002153868554159999
0.5555555555555556,1.000057578086853,0.002346003893762827
0.5454545454545454,1.0002248287200928,0.0024569332599639893
0.5353535353535354,1.000458836555481,0.0025503658689558506
0.5252525252525253,0.9998528957366943,0.002732429653406143
0.5151515151515151,0.9998524188995361,0.002821501810103655
0.505050505050505,1.000588297843933,0.0029105767607688904
0.4949494949494949,0.9998810291290283,0.002968991408124566
0.48484848484848486,1.0001202821731567,0.003071210812777281
0.4747474747474747,0.9999752044677734,0.0031999468337744474
0.46464646464646464,1.000200629234314,0.00331465364433825
0.4545454545454546,0.9995391964912415,0.0037055255379527807
0.4444444444444444,1.0004271268844604,0.003799076657742262
0.43434343434343436,1.0004634857177734,0.0038881225045770407
0.4242424242424242,1.000190258026123,0.004063694272190332
0.41414141414141414,0.999931812286377,0.004291813354939222
0.4040404040404041,1.0001134872436523,0.004494038410484791
0.3939393939393939,0.9997595548629761,0.004743464291095734
0.38383838383838387,0.9999206066131592,0.00493508018553257
0.3737373737373737,0.9997091889381409,0.005231075454503298
0.36363636363636365,0.9995839595794678,0.005392758175730705
0.3535353535353535,0.9994579553604126,0.005605294369161129
0.3434343434343434,0.999768078327179,0.005850488785654306
0.33333333333333337,0.9997850060462952,0.006098462268710136
0.3232323232323232,0.9995834827423096,0.006419142242521048
0.31313131313131315,0.9997986555099487,0.006781821604818106
0.303030303030303,0.9998309016227722,0.007164330221712589
0.29292929292929293,0.9994109272956848,0.007346335798501968
0.2828282828282829,1.0000272989273071,0.007813760079443455
0.2727272727272727,0.9997536540031433,0.008130724541842937
0.26262626262626265,0.9997462034225464,0.008444937877357006
0.2525252525252525,0.9995144605636597,0.00920428242534399
0.24242424242424243,0.9996389150619507,0.009664257988333702
0.23232323232323238,0.9995715022087097,0.01021695788949728
0.2222222222222222,0.9997389316558838,0.010827140882611275
0.21212121212121215,0.9993611574172974,0.011584890075027943
0.202020202020202,0.9997789263725281,0.012309997342526913
0.19191919191919193,0.9994040727615356,0.012953837402164936
0.18181818181818177,0.9995297193527222,0.01380725298076868
0.1717171717171717,0.999744713306427,0.014899245463311672
0.16161616161616166,0.999520480632782,0.01584688574075699
0.1515151515151515,0.9997435212135315,0.017059005796909332
0.14141414141414144,0.9997069239616394,0.018366307020187378
0.13131313131313127,1.0001291036605835,0.019789453595876694
0.12121212121212122,0.9994909167289734,0.02156245894730091
0.11111111111111116,1.0006996393203735,0.023348361253738403
0.101010101010101,1.0010654926300049,0.025698920711874962
0.09090909090909094,1.0017579793930054,0.028022408485412598
0.08080808080808077,1.0022495985031128,0.03117782436311245
0.07070707070707072,1.003994107246399,0.03426080942153931
0.06060606060606055,1.0060720443725586,0.03781066834926605
0.0505050505050505,1.0083447694778442,0.04151645302772522
0.04040404040404044,1.0116815567016602,0.04466845095157623
0.030303030303030276,1.014042854309082,0.047656916081905365
0.02020202020202022,1.0183460712432861,0.04671391099691391
0.010101010101010055,1.0192153453826904,0.04214385151863098
0.0,1.0020217895507812,0.032149847596883774


==> celeba_flow_indp_denoising.csv <==
t,a_v,a_l
1.0,0.9973127245903015,0.005249753128737211
0.98989898989899,0.9919615983963013,0.0014060857938602567
0.9797979797979798,0.9939088225364685,0.0017273355042561889
0.9696969696969697,0.9941020011901855,0.0019567576237022877
0.9595959595959596,0.9996590614318848,0.002305487636476755
0.9494949494949495,0.9960043430328369,0.0024973012041300535
0.9393939393939394,0.9956501126289368,0.0026747274678200483
0.9292929292929293,0.9973282814025879,0.0033685266971588135
0.9191919191919192,0.9996239542961121,0.003815088886767626
0.9090909090909091,0.9992963671684265,0.0046188198029994965
0.898989898989899,0.9999472498893738,0.004533149767667055
0.8888888888888888,0.9980870485305786,0.0049525233916938305
0.8787878787878788,0.9993945360183716,0.005818314850330353
0.8686868686868687,0.9998394846916199,0.006000610068440437
0.8585858585858586,1.0002179145812988,0.007226402871310711
0.8484848484848485,0.9993045330047607,0.006968293804675341
0.8383838383838383,0.9996220469474792,0.007680960465222597
0.8282828282828283,1.0001691579818726,0.00956820696592331
0.8181818181818181,1.0004699230194092,0.008898407220840454
0.8080808080808081,0.9992197155952454,0.009942714124917984
0.797979797979798,0.9996040463447571,0.010832791216671467
0.7878787878787878,1.0003857612609863,0.01176225021481514
0.7777777777777778,0.9993934631347656,0.011245672591030598
0.7676767676767677,1.0009280443191528,0.013175410218536854
0.7575757575757576,1.0004347562789917,0.013623042032122612
0.7474747474747474,1.0002599954605103,0.014634779654443264
0.7373737373737373,1.00050950050354,0.015453623607754707
0.7272727272727273,0.9998487234115601,0.016448454931378365
0.7171717171717171,1.0002983808517456,0.017390485852956772
0.7070707070707071,1.0002237558364868,0.019194457679986954
0.696969696969697,1.0002416372299194,0.01735544204711914
0.6868686868686869,0.9998413324356079,0.019870826974511147
0.6767676767676767,1.0001418590545654,0.020721517503261566
0.6666666666666667,1.0007315874099731,0.022680222988128662
0.6565656565656566,1.0001654624938965,0.022634483873844147
0.6464646464646464,1.0004948377609253,0.02477310039103031
0.6363636363636364,1.000173568725586,0.025809140875935555
0.6262626262626263,1.0004849433898926,0.024474700912833214
0.6161616161616161,1.0002071857452393,0.027656011283397675
0.6060606060606061,1.0002319812774658,0.02947373315691948
0.595959595959596,1.0004833936691284,0.03125166520476341
0.5858585858585859,1.0005357265472412,0.032303277403116226
0.5757575757575757,1.0004221200942993,0.03304895758628845
0.5656565656565656,1.0001511573791504,0.032874852418899536
0.5555555555555556,1.0001461505889893,0.03568391874432564
0.5454545454545454,1.0002425909042358,0.03780794516205788
0.5353535353535354,1.0006264448165894,0.040015969425439835
0.5252525252525253,1.000242829322815,0.04279222711920738
0.5151515151515151,1.0000821352005005,0.044009700417518616
0.505050505050505,1.0005590915679932,0.04508300870656967
0.4949494949494949,0.999796450138092,0.04589354246854782
0.48484848484848486,1.0000237226486206,0.04855160415172577
0.4747474747474747,1.000115990638733,0.05067821964621544
0.46464646464646464,1.0003958940505981,0.05080582946538925
0.4545454545454546,0.99996417760849,0.05677572637796402
0.4444444444444444,1.0005518198013306,0.05834801122546196
0.43434343434343436,1.00087571144104,0.05975843593478203
0.4242424242424242,1.000220775604248,0.06331232935190201
0.41414141414141414,1.0004160404205322,0.06586748361587524
0.4040404040404041,1.000481128692627,0.06908489763736725
0.3939393939393939,1.0002241134643555,0.07274887710809708
0.38383838383838387,1.0004785060882568,0.07504639774560928
0.3737373737373737,1.0003076791763306,0.07922901213169098
0.36363636363636365,1.0005656480789185,0.08149513602256775
0.3535353535353535,1.0001343488693237,0.08477520942687988
0.3434343434343434,1.000597357749939,0.08765321224927902
0.33333333333333337,1.0004639625549316,0.09187483787536621
0.3232323232323232,1.0000410079956055,0.09683563560247421
0.31313131313131315,1.0003893375396729,0.10113920271396637
0.303030303030303,1.0010268688201904,0.10385573655366898
0.29292929292929293,1.0010038614273071,0.10856763273477554
0.2828282828282829,1.0015995502471924,0.11326807737350464
0.2727272727272727,1.000817894935608,0.11641041189432144
0.26262626262626265,1.0015889406204224,0.12183529138565063
0.2525252525252525,1.0015250444412231,0.12927618622779846
0.24242424242424243,1.0028116703033447,0.1357908844947815
0.23232323232323238,1.002939224243164,0.14065031707286835
0.2222222222222222,1.0034130811691284,0.14520008862018585
0.21212121212121215,1.0027621984481812,0.15173478424549103
0.202020202020202,1.0045983791351318,0.15580473840236664
0.19191919191919193,1.0050703287124634,0.15991434454917908
0.18181818181818177,1.0058112144470215,0.16468338668346405
0.1717171717171717,1.0066784620285034,0.1695082038640976
0.16161616161616166,1.007543683052063,0.1723572164773941
0.1515151515151515,1.0087870359420776,0.16954374313354492
0.14141414141414144,1.0092394351959229,0.16934223473072052
0.13131313131313127,1.0107393264770508,0.16938747465610504
0.12121212121212122,1.011245608329773,0.16539986431598663
0.11111111111111116,1.0133206844329834,0.1612665206193924
0.101010101010101,1.013893485069275,0.15579889714717865
0.09090909090909094,1.014752984046936,0.14626333117485046
0.08080808080808077,1.0150675773620605,0.14152175188064575
0.07070707070707072,1.0154778957366943,0.13025495409965515
0.06060606060606055,1.013782262802124,0.12136176228523254
0.0505050505050505,1.0124528408050537,0.11016005277633667
0.04040404040404044,1.0102851390838623,0.0988236591219902
0.030303030303030276,1.0043312311172485,0.08952784538269043
0.02020202020202022,0.9968793988227844,0.0764380395412445
0.010101010101010055,0.9794657826423645,0.06670364737510681
0.0,0.9203531742095947,0.05993473902344704


==> celeba_flow_indp_gaussian_deblurring.csv <==
t,a_v,a_l
1.0,0.9974310398101807,0.00032973234192468226
0.9979959919839679,0.9967832565307617,0.00022020807955414057
0.9959919839679359,0.9981276988983154,0.0001474137679906562
0.9939879759519038,0.9967173933982849,0.00011427647405071184
0.9919839679358717,0.99342280626297,9.955587302101776e-05
0.9899799599198397,0.991111159324646,9.718580258777365e-05
0.9879759519038076,0.9921808242797852,8.819189679343253e-05
0.9859719438877755,0.9889705181121826,9.744279668666422e-05
0.9839679358717435,0.9873107671737671,9.336627408629283e-05
0.9819639278557114,0.9889476895332336,8.873413025867194e-05
0.9799599198396793,0.9935089349746704,9.433923696633428e-05
0.9779559118236473,0.995245099067688,9.028115164255723e-05
0.9759519038076152,0.9938886761665344,9.937787399394438e-05
0.9739478957915831,0.9954291582107544,0.00013716280227527022
0.9719438877755511,0.9910528063774109,0.00011670823732856661
0.969939879759519,0.9964605569839478,0.00011967024329351261
0.9679358717434869,0.9965582489967346,0.00013264331209938973
0.9659318637274549,0.996906042098999,0.0001458751066820696
0.9639278557114228,0.9956514239311218,0.00014474168710876256
0.9619238476953907,0.9910714626312256,0.0001358712324872613
0.9599198396793587,0.9927510023117065,0.0001476747856941074
0.9579158316633266,0.998789370059967,0.00015369520406238735
0.9559118236472945,0.9979009628295898,0.00015785325376782566
0.9539078156312625,0.9957132935523987,0.0001510254805907607
0.9519038076152304,0.992301344871521,0.00015044012980069965
0.9498997995991983,0.9965095520019531,0.00018606088997330517
0.9478957915831663,0.9960827827453613,0.00016957437037490308
0.9458917835671343,0.9972416758537292,0.0001690222998149693
0.9438877755511021,0.9940224289894104,0.00016280186537187546
0.9418837675350702,0.9945430159568787,0.00017043208936229348
0.9398797595190381,0.9998039603233337,0.0002187643403885886
0.9378757515030061,0.9955965280532837,0.00017780532652977854
0.935871743486974,0.9982233643531799,0.000214872692595236
0.9338677354709419,0.9996446967124939,0.0001947469572769478
0.9318637274549099,1.0003950595855713,0.00021138628653716296
0.9298597194388778,0.9985451698303223,0.00022681466361973435
0.9278557114228457,0.9989632964134216,0.00023344559303950518
0.9258517034068137,1.000285267829895,0.0002091982460115105
0.9238476953907816,0.9990814328193665,0.00022228708257898688
0.9218436873747495,0.9985092878341675,0.0002196792047470808
0.9198396793587175,1.0011022090911865,0.00024627495440654457
0.9178356713426854,0.999462366104126,0.0002464765275362879
0.9158316633266533,0.9989916682243347,0.0002601115847937763
0.9138276553106213,0.9976590275764465,0.00025760463904589415
0.9118236472945892,0.9999516606330872,0.0002724631049204618
0.9098196392785571,1.00064218044281,0.00028292974457144737
0.9078156312625251,0.9979937076568604,0.0002593309327494353
0.905811623246493,0.9989992380142212,0.0002665286010596901
0.9038076152304609,0.9983192086219788,0.0002655465214047581
0.9018036072144289,1.0005669593811035,0.0003168856492266059
0.8997995991983968,0.9997427463531494,0.00033030202030204237
0.8977955911823647,0.9998865723609924,0.0003077599103562534
0.8957915831663327,1.0002580881118774,0.0003226354601792991
0.8937875751503006,1.0003987550735474,0.00030624589999206364
0.8917835671342685,1.0006954669952393,0.00033643102506175637
0.8897795591182365,1.0012191534042358,0.00032765825744718313
0.8877755511022044,1.0019088983535767,0.00038053892785683274
0.8857715430861723,0.9997938275337219,0.00035750737879425287
0.8837675350701403,1.0003372430801392,0.0003551747358869761
0.8817635270541082,1.0001014471054077,0.0003132063720840961
0.8797595190380761,0.9995114207267761,0.0003695612249430269
0.8777555110220441,1.0010218620300293,0.0003745389694813639
0.875751503006012,0.9988710880279541,0.00037140227505005896
0.87374749498998,0.9984748959541321,0.00037240132223814726
0.8717434869739479,0.9997740387916565,0.0003786733723245561
0.8697394789579158,1.001395583152771,0.00040826157783158123
0.8677354709418837,1.0002774000167847,0.00039692141581326723
0.8657314629258517,1.0012260675430298,0.00039956282125785947
0.8637274549098196,0.9996707439422607,0.00045252538984641433
0.8617234468937875,0.999725341796875,0.0004616427468135953
0.8597194388777555,0.9998661875724792,0.00043607281986624
0.8577154308617234,0.9997378587722778,0.00048040502588264644
0.8557114228456913,1.0007433891296387,0.00047228604671545327
0.8537074148296593,1.0008964538574219,0.0005038381787016988
0.8517034068136272,0.9997151494026184,0.000500523135997355
0.8496993987975952,1.0008525848388672,0.0004817942972294986
0.8476953907815631,1.0010054111480713,0.0004702539008576423
0.845691382765531,0.9990507364273071,0.00043505951180122793
0.8436873747494991,1.0015839338302612,0.0005412453901953995
0.8416833667334669,1.0004751682281494,0.0005341283977031708
0.8396793587174349,1.0000869035720825,0.0004806956567335874
0.8376753507014028,1.0001380443572998,0.0005597076960839331
0.8356713426853708,1.0013843774795532,0.0005825608968734741
0.8336673346693386,1.0005621910095215,0.0005212894175201654
0.8316633266533067,1.0016920566558838,0.0006217255140654743
0.8296593186372745,1.0016262531280518,0.0005697781452909112
0.8276553106212425,1.0014300346374512,0.0006438721902668476
0.8256513026052104,1.0009485483169556,0.0006054184632375836
0.8236472945891784,0.9995819926261902,0.000627342436928302
0.8216432865731462,1.0012414455413818,0.0006303704576566815
0.8196392785571143,1.0010038614273071,0.0006688132416456938
0.8176352705410822,1.0005897283554077,0.0005693259299732745
0.8156312625250501,1.0008413791656494,0.0006869810167700052
0.8136272545090181,0.9999966025352478,0.0006715552881360054
0.811623246492986,1.0008944272994995,0.0006894450052641332
0.8096192384769539,0.9994452595710754,0.0006544103380292654
0.8076152304609219,1.0003362894058228,0.0007250731578096747
0.8056112224448898,1.000161051750183,0.0007065262761898339
0.8036072144288577,1.0014036893844604,0.0007281018188223243
0.8016032064128257,1.001077651977539,0.0007333670509979129
0.7995991983967936,1.00130295753479,0.0007275024545378983
0.7975951903807615,1.0006470680236816,0.0006983142229728401
0.7955911823647295,0.9994081258773804,0.0007395728607662022
0.7935871743486974,0.9999796748161316,0.0007201774860732257
0.7915831663326653,1.0009959936141968,0.0007845315267331898
0.7895791583166333,0.9994835257530212,0.0007077776826918125
0.7875751503006012,1.0013656616210938,0.0007683569565415382
0.7855711422845691,1.0002145767211914,0.000821346533484757
0.7835671342685371,0.9993111491203308,0.0008150168578140438
0.781563126252505,1.001198649406433,0.0008531502680853009
0.779559118236473,0.9991165995597839,0.0008575550164096057
0.7775551102204409,1.0015392303466797,0.0008209962397813797
0.7755511022044088,1.000854730606079,0.0008802206139080226
0.7735470941883767,1.0014479160308838,0.0008987060864455998
0.7715430861723447,1.0007203817367554,0.0008845948032103479
0.7695390781563126,1.00059175491333,0.0008953689830377698
0.7675350701402806,1.0013809204101562,0.0009232511511072516
0.7655310621242485,1.0011489391326904,0.0009293219773098826
0.7635270541082164,1.0008028745651245,0.0009494991973042488
0.7615230460921844,1.0010788440704346,0.0009377749520353973
0.7595190380761523,1.0009336471557617,0.0009271415765397251
0.7575150300601202,1.0011173486709595,0.0009641858050599694
0.7555110220440882,1.0013892650604248,0.0009533539414405823
0.7535070140280561,1.000733733177185,0.000994319561868906
0.751503006012024,0.9999933242797852,0.0009984156349673867
0.7494989979959921,1.0017391443252563,0.0010644670110195875
0.7474949899799599,1.000976324081421,0.0010224786819890141
0.7454909819639279,1.0006871223449707,0.0010902187786996365
0.7434869739478958,1.0002890825271606,0.0010644907597452402
0.7414829659318638,1.0011693239212036,0.0011047313455492258
0.7394789579158316,1.0010771751403809,0.0010796195128932595
0.7374749498997997,1.001429796218872,0.0010552068706601858
0.7354709418837675,1.0011627674102783,0.001114520477131009
0.7334669338677355,1.001335620880127,0.0011568128829821944
0.7314629258517034,1.0010766983032227,0.001128423260524869
0.7294589178356714,1.0006030797958374,0.0011382638476788998
0.7274549098196392,1.0011531114578247,0.0011824058601632714
0.7254509018036073,0.9994937777519226,0.0011617573909461498
0.7234468937875751,1.0012191534042358,0.0012330859899520874
0.7214428857715431,1.001530408859253,0.0012068928917869925
0.719438877755511,1.000599980354309,0.001223493949510157
0.717434869739479,1.0008033514022827,0.0012336366344243288
0.7154308617234468,1.001346230506897,0.0011970060877501965
0.7134268537074149,1.000930666923523,0.0012567223748192191
0.7114228456913827,0.9997628331184387,0.0012381988344714046
0.7094188376753507,1.000672459602356,0.0012016433756798506
0.7074148296593186,1.0006052255630493,0.0012589518446475267
0.7054108216432866,1.0007537603378296,0.0013483983930200338
0.7034068136272544,1.0004554986953735,0.0010681096464395523
0.7014028056112225,1.000676155090332,0.0012992287520319223
0.6993987975951903,1.0015888214111328,0.001307572703808546
0.6973947895791583,1.0006659030914307,0.0013162634568288922
0.6953907815631262,1.0013675689697266,0.001373264822177589
0.6933867735470942,1.0010319948196411,0.0013799848966300488
0.6913827655310621,1.0006334781646729,0.001373462495394051
0.6893787575150301,1.0004222393035889,0.001403690897859633
0.687374749498998,1.0009000301361084,0.0014854532200843096
0.685370741482966,1.001240849494934,0.001441500149667263
0.6833667334669339,1.001006007194519,0.0014433892210945487
0.6813627254509018,1.001116156578064,0.0014868825674057007
0.6793587174348698,1.000895380973816,0.0014676861464977264
0.6773547094188377,1.0004554986953735,0.00146549753844738
0.6753507014028056,1.0010428428649902,0.0015099344309419394
0.6733466933867736,1.0008957386016846,0.0015589585527777672
0.6713426853707415,1.001563549041748,0.001530853915028274
0.6693386773547094,1.001420259475708,0.0015942335594445467
0.6673346693386774,1.0014140605926514,0.001587115926668048
0.6653306613226453,1.0011073350906372,0.0015716349007561803
0.6633266533066132,1.001487135887146,0.0016764805186539888
0.6613226452905812,1.0008867979049683,0.001572253997437656
0.6593186372745491,1.0007476806640625,0.0016408837400376797
0.657314629258517,1.0015467405319214,0.0015478584682568908
0.655310621242485,1.0007390975952148,0.0016721186693757772
0.6533066132264529,1.000270128250122,0.0017116160597652197
0.6513026052104208,1.0008869171142578,0.0018313430482521653
0.6492985971943888,1.0007435083389282,0.0017910465830937028
0.6472945891783567,1.0014840364456177,0.001597553608007729
0.6452905811623246,1.0006449222564697,0.0017248971853405237
0.6432865731462926,1.0013519525527954,0.0016146532725542784
0.6412825651302605,1.0006989240646362,0.001726158196106553
0.6392785571142284,1.0011240243911743,0.0018071143422275782
0.6372745490981964,1.0007781982421875,0.0016881335759535432
0.6352705410821644,1.0009558200836182,0.0018219694029539824
0.6332665330661322,1.0017200708389282,0.001822110847570002
0.6312625250501003,1.0013567209243774,0.0019096380565315485
0.6292585170340681,1.0013110637664795,0.001925409771502018
0.6272545090180361,1.0009543895721436,0.0019961439538747072
0.625250501002004,1.0010141134262085,0.0020374429877847433
0.623246492985972,1.001158595085144,0.0019798658322542906
0.6212424849699398,1.0005319118499756,0.0020693319384008646
0.6192384769539079,1.0008766651153564,0.0020799266640096903
0.6172344689378757,1.0008841753005981,0.002149985171854496
0.6152304609218437,1.000893235206604,0.0021104265470057726
0.6132264529058116,1.0013097524642944,0.002114899456501007
0.6112224448897796,1.001539707183838,0.002127432031556964
0.6092184368737474,1.001418113708496,0.0021801709663122892
0.6072144288577155,1.001596450805664,0.002199507085606456
0.6052104208416833,1.001783013343811,0.0021488212514668703
0.6032064128256514,1.000632882118225,0.0019465989898890257
0.6012024048096192,1.0013948678970337,0.0022041660267859697
0.5991983967935872,1.0009119510650635,0.0021503448951989412
0.597194388777555,1.0016552209854126,0.0022954700980335474
0.5951903807615231,1.0019594430923462,0.00236888462677598
0.5931863727454909,1.0014492273330688,0.0023095684591680765
0.591182364729459,1.0020067691802979,0.0023573872167617083
0.5891783567134268,1.0010762214660645,0.0023305027280002832
0.5871743486973948,1.001437783241272,0.002389898058027029
0.5851703406813626,1.0011465549468994,0.0022875096183270216
0.5831663326653307,1.000924825668335,0.0024192044511437416
0.5811623246492986,1.0021445751190186,0.0024309258442372084
0.5791583166332666,1.000803828239441,0.00250430591404438
0.5771543086172345,1.0008550882339478,0.002602828200906515
0.5751503006012024,1.0013186931610107,0.0024878783151507378
0.5731462925851704,1.0008418560028076,0.002550372388213873
0.5711422845691383,1.0015597343444824,0.002577762817963958
0.5691382765531062,1.0006585121154785,0.0026333825662732124
0.5671342685370742,1.0012074708938599,0.002568052848801017
0.5651302605210421,1.0013227462768555,0.002644000807777047
0.56312625250501,1.001947045326233,0.0027764709666371346
0.561122244488978,1.0013598203659058,0.0027877595275640488
0.5591182364729459,1.0004549026489258,0.0026976566296070814
0.5571142284569138,1.0021520853042603,0.002708124229684472
0.5551102204408818,1.0009729862213135,0.002776945009827614
0.5531062124248497,1.0010087490081787,0.0028466449584811926
0.5511022044088176,1.0011510848999023,0.0028035282157361507
0.5490981963927856,1.0021049976348877,0.0028422789182513952
0.5470941883767535,1.0007599592208862,0.0028526149690151215
0.5450901803607214,1.000933289527893,0.0028826547786593437
0.5430861723446894,1.0008031129837036,0.002933430951088667
0.5410821643286573,1.0017257928848267,0.002962501021102071
0.5390781563126252,1.0010857582092285,0.00306351063773036
0.5370741482965932,1.001813530921936,0.00303699541836977
0.5350701402805611,1.0009629726409912,0.003099516499787569
0.533066132264529,1.001771330833435,0.0031184416729956865
0.531062124248497,1.001098394393921,0.0031436120625585318
0.5290581162324649,1.001773476600647,0.003065970726311207
0.5270541082164328,1.0006458759307861,0.0031608333811163902
0.5250501002004009,1.0010077953338623,0.0032412982545793056
0.5230460921843687,1.0016123056411743,0.0032444626558572054
0.5210420841683367,1.0021247863769531,0.0031542950309813023
0.5190380761523046,1.0019451379776,0.003318658098578453
0.5170340681362726,1.0012909173965454,0.003428264055401087
0.5150300601202404,1.001962661743164,0.0033576362766325474
0.5130260521042085,1.0019831657409668,0.0034708993043750525
0.5110220440881763,1.0007903575897217,0.0034668087027966976
0.5090180360721444,1.001631498336792,0.0034122492652386427
0.5070140280561122,1.000649333000183,0.0034257902298122644
0.5050100200400802,1.001611590385437,0.003542491002008319
0.503006012024048,1.0010203123092651,0.0035548540763556957
0.5010020040080161,1.0012694597244263,0.0035704767797142267
0.498997995991984,1.0015863180160522,0.0036000441759824753
0.49699398797595196,1.001170039176941,0.0036477313842624426
0.4949899799599199,1.0019416809082031,0.003648828249424696
0.4929859719438878,1.0015206336975098,0.0037538742180913687
0.49098196392785576,1.001071572303772,0.0037122764624655247
0.4889779559118237,1.0019322633743286,0.0038193368818610907
0.4869739478957916,1.0008009672164917,0.0038592941127717495
0.48496993987975956,1.0014936923980713,0.003795992350205779
0.4829659318637275,1.0016223192214966,0.003997191321104765
0.4809619238476954,1.001982569694519,0.0039070588536560535
0.47895791583166336,1.0018316507339478,0.00387680996209383
0.4769539078156313,1.0018266439437866,0.004011050332337618
0.47494989979959923,1.0017255544662476,0.003909618128091097
0.47294589178356716,1.0020825862884521,0.00417862506583333
0.4709418837675351,1.0019532442092896,0.004057904705405235
0.46893787575150303,1.0014249086380005,0.0040871091187000275
0.46693386773547096,1.001912236213684,0.004156351089477539
0.4649298597194389,1.0014044046401978,0.0041366443037986755
0.46292585170340683,1.0019031763076782,0.004243170376867056
0.46092184368737477,1.000647783279419,0.004290170967578888
0.4589178356713427,1.0014636516571045,0.004400758538395166
0.45691382765531063,1.0015214681625366,0.004363329149782658
0.45490981963927857,1.0013140439987183,0.0045472108758986
0.4529058116232465,1.0016380548477173,0.004455209709703922
0.45090180360721444,1.002172589302063,0.004509604070335627
0.44889779559118237,1.0017436742782593,0.004632754251360893
0.4468937875751503,1.001819133758545,0.004607839975506067
0.44488977955911824,1.0014097690582275,0.004673712886869907
0.44288577154308617,1.0021543502807617,0.004693275783210993
0.4408817635270541,1.001943588256836,0.004848728887736797
0.43887775551102204,1.000718593597412,0.004836910404264927
0.43687374749499,1.0017048120498657,0.004787940066307783
0.4348697394789579,1.0015138387680054,0.0049035195261240005
0.43286573146292584,1.0025274753570557,0.004977803211659193
0.4308617234468938,1.001744270324707,0.004974148701876402
0.4288577154308617,1.002302646636963,0.005097038112580776
0.42685370741482964,1.0021803379058838,0.00502848019823432
0.4248496993987976,1.0019892454147339,0.005118657369166613
0.4228456913827655,1.0026956796646118,0.005144068505614996
0.42084168336673344,1.0018354654312134,0.005239779129624367
0.4188376753507014,1.0023207664489746,0.0052467999048531055
0.4168336673346693,1.0017266273498535,0.00520950136706233
0.41482965931863724,1.0017753839492798,0.005360156763345003
0.4128256513026052,1.0027846097946167,0.005427726544439793
0.4108216432865731,1.0024220943450928,0.005430019460618496
0.40881763527054105,1.0014842748641968,0.005478737410157919
0.406813627254509,1.0022302865982056,0.005469289142638445
0.4048096192384769,1.002107858657837,0.005619786214083433
0.40280561122244485,1.0018038749694824,0.005622211843729019
0.4008016032064128,1.0025608539581299,0.005670050624758005
0.3987975951903807,1.0030258893966675,0.0057525900192558765
0.39679358717434865,1.00194251537323,0.005717125721275806
0.3947895791583166,1.0019409656524658,0.005891738459467888
0.3927855711422845,1.0023199319839478,0.005899361800402403
0.39078156312625245,1.002185344696045,0.006013670936226845
0.3887775551102205,1.002495288848877,0.00596897816285491
0.38677354709418843,1.002660870552063,0.005971245933324099
0.38476953907815636,1.0024254322052002,0.006142867263406515
0.3827655310621243,1.0009745359420776,0.0053200447000563145
0.38076152304609223,1.0022268295288086,0.005364075768738985
0.37875751503006017,1.002028465270996,0.005811027251183987
0.3767535070140281,1.0018084049224854,0.006351672112941742
0.37474949899799603,1.0024807453155518,0.006112356670200825
0.37274549098196397,1.0023741722106934,0.006181205622851849
0.3707414829659319,1.0022794008255005,0.0061522056348621845
0.36873747494989983,1.0031465291976929,0.006020180881023407
0.36673346693386777,1.002059817314148,0.006474459543824196
0.3647294589178357,1.002022624015808,0.006412067450582981
0.36272545090180364,1.0015571117401123,0.006677041295915842
0.36072144288577157,1.0016767978668213,0.006504624150693417
0.3587174348697395,1.0017036199569702,0.0067717223428189754
0.35671342685370744,1.0026440620422363,0.006929583381861448
0.35470941883767537,1.0029934644699097,0.007002280093729496
0.3527054108216433,1.0019886493682861,0.007102231029421091
0.35070140280561124,1.0029746294021606,0.007048419211059809
0.3486973947895792,1.0027979612350464,0.00702206464484334
0.3466933867735471,1.0025506019592285,0.0071183377876877785
0.34468937875751504,1.0029741525650024,0.007427013944834471
0.342685370741483,1.0013089179992676,0.007428100798279047
0.3406813627254509,1.0029817819595337,0.007611185312271118
0.33867735470941884,1.0022718906402588,0.0075634256936609745
0.3366733466933868,1.0023655891418457,0.0075786723755300045
0.3346693386773547,1.0024744272232056,0.007871652953326702
0.33266533066132264,1.0029536485671997,0.007904993370175362
0.3306613226452906,1.0025386810302734,0.007931147702038288
0.3286573146292585,1.0024164915084839,0.007913239300251007
0.32665330661322645,1.0028166770935059,0.00821777805685997
0.3246492985971944,1.0025215148925781,0.007947806268930435
0.3226452905811623,1.0025461912155151,0.008263160474598408
0.32064128256513025,1.0021370649337769,0.008326911367475986
0.3186372745490982,1.0029385089874268,0.008377057500183582
0.3166332665330661,1.0027326345443726,0.008407218381762505
0.31462925851703405,1.0029255151748657,0.008426455780863762
0.312625250501002,1.0019911527633667,0.008565849624574184
0.3106212424849699,1.0022501945495605,0.008737241849303246
0.30861723446893785,1.0021262168884277,0.008714296855032444
0.3066132264529058,1.0030688047409058,0.008847593329846859
0.3046092184368737,1.0018774271011353,0.00880095362663269
0.30260521042084165,1.0029737949371338,0.008958415128290653
0.3006012024048096,1.0030103921890259,0.009125815704464912
0.2985971943887775,1.0024890899658203,0.00939112063497305
0.29659318637274545,1.002853274345398,0.009293438866734505
0.2945891783567134,1.002774715423584,0.009463507682085037
0.2925851703406813,1.002916693687439,0.009519216604530811
0.29058116232464926,1.0031410455703735,0.009749772027134895
0.2885771543086172,1.0024282932281494,0.010047251358628273
0.2865731462925851,1.0032367706298828,0.009808452799916267
0.28456913827655306,1.002926230430603,0.009998414665460587
0.282565130260521,1.0029571056365967,0.01012864988297224
0.2805611222444889,1.0027122497558594,0.010194351896643639
0.27855711422845686,1.0027521848678589,0.01010927651077509
0.2765531062124249,1.0021464824676514,0.010491826571524143
0.27454909819639284,1.002891182899475,0.010597744956612587
0.27254509018036077,1.0029586553573608,0.010648248717188835
0.2705410821643287,1.0032414197921753,0.01087446790188551
0.26853707414829664,1.003352165222168,0.010958128608763218
0.2665330661322646,1.0038243532180786,0.011114047840237617
0.2645290581162325,1.002387285232544,0.011152110062539577
0.26252505010020044,1.002684235572815,0.011294596828520298
0.2605210420841684,1.0023351907730103,0.011449122801423073
0.2585170340681363,1.0030803680419922,0.011518353596329689
0.25651302605210424,1.0026224851608276,0.011522489599883556
0.2545090180360722,1.003254771232605,0.011881005018949509
0.2525050100200401,1.0027471780776978,0.011975889094173908
0.25050100200400804,1.0028375387191772,0.012227595783770084
0.24849699398797598,1.00307297706604,0.012231733649969101
0.2464929859719439,1.002516269683838,0.012542948126792908
0.24448897795591185,1.0028307437896729,0.012526484206318855
0.24248496993987978,1.0029202699661255,0.012682750821113586
0.2404809619238477,1.0026577711105347,0.01295982114970684
0.23847695390781565,1.0026427507400513,0.012985159642994404
0.23647294589178358,1.0041273832321167,0.013204270042479038
0.23446893787575152,1.0033024549484253,0.013306483626365662
0.23246492985971945,1.004064917564392,0.013520908541977406
0.23046092184368738,1.0039215087890625,0.013879137113690376
0.22845691382765532,1.003911018371582,0.013807511888444424
0.22645290581162325,1.0041232109069824,0.01413283497095108
0.22444889779559118,1.0028483867645264,0.014173487201333046
0.22244488977955912,1.0037842988967896,0.01444561593234539
0.22044088176352705,1.003670573234558,0.01462358608841896
0.218436873747495,1.0038336515426636,0.014743541367352009
0.21643286573146292,1.0037598609924316,0.014888391830027103
0.21442885771543085,1.0033612251281738,0.015114709734916687
0.2124248496993988,1.003230333328247,0.015331530012190342
0.21042084168336672,1.0029839277267456,0.015557700768113136
0.20841683366733466,1.0044792890548706,0.015770545229315758
0.2064128256513026,1.0030287504196167,0.01598765328526497
0.20440881763527052,1.003608226776123,0.01633249782025814
0.20240480961923846,1.004464030265808,0.01631356216967106
0.2004008016032064,1.0044798851013184,0.016571415588259697
0.19839679358717432,1.0045946836471558,0.016733363270759583
0.19639278557114226,1.0040451288223267,0.01699313148856163
0.1943887775551102,1.004055142402649,0.017160577699542046
0.19238476953907813,1.0040526390075684,0.017446482554078102
0.19038076152304606,1.0028126239776611,0.017687397077679634
0.188376753507014,1.0045284032821655,0.01810530759394169
0.18637274549098193,1.00385320186615,0.018149159848690033
0.18436873747494986,1.0045963525772095,0.018447602167725563
0.1823647294589178,1.004616618156433,0.01882096938788891
0.18036072144288573,1.0039476156234741,0.01907522603869438
0.17835671342685366,1.0059497356414795,0.01927168294787407
0.1763527054108216,1.0043023824691772,0.019592583179473877
0.17434869739478953,1.004230260848999,0.019981911405920982
0.17234468937875747,1.0053977966308594,0.020022012293338776
0.1703406813627254,1.0047948360443115,0.02050316333770752
0.16833667334669333,1.0046974420547485,0.020849408581852913
0.16633266533066138,1.0048679113388062,0.02091805636882782
0.1643286573146293,1.0050079822540283,0.021206410601735115
0.16232464929859725,1.0050050020217896,0.021466096863150597
0.16032064128256518,1.0049760341644287,0.022296566516160965
0.1583166332665331,1.005476713180542,0.022333448752760887
0.15631262525050105,1.004475712776184,0.02289954014122486
0.15430861723446898,1.0055283308029175,0.02312510833144188
0.15230460921843691,1.0050417184829712,0.023607242852449417
0.15030060120240485,1.0064798593521118,0.02386253885924816
0.14829659318637278,1.0052330493927002,0.0241655632853508
0.14629258517034072,1.0053551197052002,0.024517636746168137
0.14428857715430865,1.0060880184173584,0.025315308943390846
0.14228456913827658,1.0062052011489868,0.025390535593032837
0.14028056112224452,1.0060498714447021,0.025813639163970947
0.13827655310621245,1.0059893131256104,0.026280084624886513
0.13627254509018039,1.0059605836868286,0.02673386223614216
0.13426853707414832,1.0066825151443481,0.027360131964087486
0.13226452905811625,1.0062319040298462,0.02766506001353264
0.1302605210420842,1.0064796209335327,0.028258398175239563
0.12825651302605212,1.006738305091858,0.02899588644504547
0.12625250501002006,1.0064754486083984,0.029370322823524475
0.12424849699398799,1.0067462921142578,0.029847657307982445
0.12224448897795592,1.0068771839141846,0.03053516522049904
0.12024048096192386,1.007072925567627,0.030885329470038414
0.11823647294589179,1.0078823566436768,0.03155309334397316
0.11623246492985972,1.008089303970337,0.03192438185214996
0.11422845691382766,1.0079536437988281,0.0327194407582283
0.11222444889779559,1.0080410242080688,0.03319459408521652
0.11022044088176353,1.0086263418197632,0.034155476838350296
0.10821643286573146,1.0086050033569336,0.03478804603219032
0.1062124248496994,1.0092689990997314,0.035325612872838974
0.10420841683366733,1.008958101272583,0.03626370057463646
0.10220440881763526,1.0089846849441528,0.03668561577796936
0.1002004008016032,1.0103343725204468,0.038100142031908035
0.09819639278557113,1.0091508626937866,0.03837699815630913
0.09619238476953906,1.0102260112762451,0.03927123174071312
0.094188376753507,1.0110044479370117,0.04047015309333801
0.09218436873747493,1.0109785795211792,0.040851470082998276
0.09018036072144286,1.011322021484375,0.04186853766441345
0.0881763527054108,1.012508749961853,0.04308268055319786
0.08617234468937873,1.0119842290878296,0.04364583641290665
0.08416833667334667,1.013045072555542,0.04485088959336281
0.0821643286573146,1.0125350952148438,0.04586596041917801
0.08016032064128253,1.0135490894317627,0.046943239867687225
0.07815631262525047,1.0133424997329712,0.04785802587866783
0.0761523046092184,1.0149511098861694,0.04898486286401749
0.07414829659318634,1.0155361890792847,0.04992825165390968
0.07214428857715427,1.015688180923462,0.05174165964126587
0.0701402805611222,1.017138957977295,0.05211399868130684
0.06813627254509014,1.0175325870513916,0.05414697155356407
0.06613226452905807,1.0180959701538086,0.05501648038625717
0.064128256513026,1.0189836025238037,0.05646715685725212
0.06212424849699394,1.0200375318527222,0.05782107636332512
0.06012024048096187,1.02059805393219,0.058794453740119934
0.05811623246492981,1.0218349695205688,0.060603875666856766
0.05611222444889774,1.0219967365264893,0.06172933056950569
0.054108216432865786,1.0232994556427002,0.06245692819356918
0.05210420841683372,1.0243552923202515,0.06479791551828384
0.05010020040080165,1.0260474681854248,0.06546197831630707
0.04809619238476959,1.026548147201538,0.0663551315665245
0.04609218436873752,1.026588797569275,0.06807085871696472
0.044088176352705455,1.0297385454177856,0.06974862515926361
0.04208416833667339,1.0316096544265747,0.07037203013896942
0.04008016032064132,1.0321797132492065,0.07164038717746735
0.038076152304609256,1.0337101221084595,0.07307256013154984
0.03607214428857719,1.0353081226348877,0.07354062795639038
0.034068136272545124,1.0368704795837402,0.07314446568489075
0.03206412825651306,1.0383238792419434,0.074723020195961
0.030060120240480992,1.039868712425232,0.07335174828767776
0.028056112224448926,1.0409023761749268,0.07413271069526672
0.02605210420841686,1.0435521602630615,0.07353030890226364
0.024048096192384794,1.0447449684143066,0.07382619380950928
0.022044088176352727,1.0457264184951782,0.07126922160387039
0.02004008016032066,1.0460213422775269,0.07091281563043594
0.018036072144288595,1.0470309257507324,0.0693359449505806
0.01603206412825653,1.0469552278518677,0.06693018227815628
0.014028056112224463,1.044962763786316,0.06309693306684494
0.012024048096192397,1.043763279914856,0.05884891003370285
0.01002004008016033,1.0410231351852417,0.054759684950113297
0.008016032064128265,1.0392616987228394,0.04988692328333855
0.006012024048096198,1.0294849872589111,0.04315091297030449
0.004008016032064132,1.0165338516235352,0.033105604350566864
0.002004008016032066,0.973168671131134,0.021185370162129402
0.0,0.7066354751586914,0.004190473817288876


==> celeba_flow_indp_random_inpainting.csv <==
t,a_v,a_l
1.0,0.9971122145652771,4.456108217709698e-05
0.9949748743718593,0.9953082799911499,1.728247843857389e-05
0.9899497487437185,0.9961000680923462,1.1642036042758264e-05
0.9849246231155779,0.9938808083534241,1.191622231999645e-05
0.9798994974874372,0.9919518232345581,1.3741441762249451e-05
0.9748743718592965,0.9912854433059692,1.6517624317202717e-05
0.9698492462311558,0.993975818157196,1.5518347936449572e-05
0.964824120603015,0.9929842948913574,1.720564250717871e-05
0.9597989949748744,0.9924860596656799,2.041195511992555e-05
0.9547738693467337,0.9970437288284302,2.1071047740406357e-05
0.949748743718593,0.9971952438354492,2.32828260777751e-05
0.9447236180904522,0.995512068271637,2.360641519771889e-05
0.9396984924623115,0.9978010058403015,2.174584733438678e-05
0.9346733668341709,0.9970128536224365,2.8464964998420328e-05
0.9296482412060302,0.994750440120697,2.872296499845106e-05
0.9246231155778895,0.9980595707893372,3.1553656299365684e-05
0.9195979899497487,0.9963747262954712,3.136985105811618e-05
0.914572864321608,0.9990054368972778,3.456573176663369e-05
0.9095477386934674,0.9984408020973206,3.0159124435158446e-05
0.9045226130653267,0.9975115060806274,3.56997006747406e-05
0.8994974874371859,0.9974921345710754,3.376570748514496e-05
0.8944723618090452,0.9999862909317017,4.118862852919847e-05
0.8894472361809045,0.9991418719291687,4.460947457118891e-05
0.8844221105527639,1.000573992729187,4.712797453976236e-05
0.8793969849246231,1.0013045072555542,4.985226769349538e-05
0.8743718592964824,0.9989927411079407,4.795282438863069e-05
0.8693467336683417,0.9991629123687744,5.392684761318378e-05
0.864321608040201,1.0000522136688232,5.392301318352111e-05
0.8592964824120604,1.0000896453857422,4.409715984365903e-05
0.8542713567839196,1.000102162361145,5.956430686637759e-05
0.8492462311557789,1.0004019737243652,5.871106623089872e-05
0.8442211055276382,0.9994843602180481,4.910390271106735e-05
0.8391959798994975,0.9998067021369934,6.893142563058063e-05
0.8341708542713568,1.0008108615875244,6.930452946107835e-05
0.8291457286432161,1.0002329349517822,7.211924821604043e-05
0.8241206030150754,1.000253677368164,7.60872135288082e-05
0.8190954773869347,1.0000286102294922,7.242701394716278e-05
0.8140703517587939,1.0012789964675903,7.821867620805278e-05
0.8090452261306533,1.0008299350738525,8.098894613794982e-05
0.8040201005025126,1.0002267360687256,9.087154467124492e-05
0.7989949748743719,1.000759482383728,9.025736653711647e-05
0.7939698492462312,1.0003223419189453,8.32511141197756e-05
0.7889447236180904,1.0006225109100342,9.343321289634332e-05
0.7839195979899498,1.0004075765609741,9.6122246759478e-05
0.778894472361809,1.0009080171585083,0.00010126719280378893
0.7738693467336684,1.0004668235778809,0.00010307552292943001
0.7688442211055276,1.001153826713562,0.000106741143099498
0.7638190954773869,1.000531792640686,0.00011520879343152046
0.7587939698492463,1.0001951456069946,0.00010671332711353898
0.7537688442211055,1.0012634992599487,0.00012017162225674838
0.7487437185929648,1.0000194311141968,0.00012608813995029777
0.7437185929648241,1.0006933212280273,0.00012412754585966468
0.7386934673366834,1.0004390478134155,0.00012311078899074346
0.7336683417085428,1.0004030466079712,0.00012318557128310204
0.728643216080402,0.9999772310256958,0.00013804894115310162
0.7236180904522613,1.0008151531219482,0.0001335188135271892
0.7185929648241206,1.0010311603546143,0.00014634677791036665
0.7135678391959799,1.0003092288970947,0.0001494995813118294
0.7085427135678393,1.0005087852478027,0.00015232388977892697
0.7035175879396984,1.001017689704895,0.00014438155631069094
0.6984924623115578,1.0003727674484253,0.00015729923325125128
0.6934673366834171,1.0003718137741089,0.00016165828856173903
0.6884422110552764,0.9998269081115723,0.00015852486831136048
0.6834170854271358,0.999667227268219,0.0001685307070147246
0.6783919597989949,1.000379204750061,0.00016265247541014105
0.6733668341708543,1.0007498264312744,0.00018501935119275004
0.6683417085427136,1.000290036201477,0.0001676957035670057
0.6633165829145728,1.000499963760376,0.00017316313460469246
0.6582914572864322,1.000352382659912,0.0001892757718451321
0.6532663316582914,1.0008091926574707,0.00019105857063550502
0.6482412060301508,1.0002326965332031,0.0002035794750554487
0.6432160804020101,1.0006895065307617,0.00021597451996058226
0.6381909547738693,1.0003917217254639,0.00019880080071743578
0.6331658291457287,1.0001977682113647,0.00020180572755634785
0.6281407035175879,1.00027596950531,0.00021337863290682435
0.6231155778894473,1.00065279006958,0.0002144987229257822
0.6180904522613065,1.000909686088562,0.00022629016893915832
0.6130653266331658,1.000430941581726,0.0002375902549829334
0.6080402010050252,1.0007389783859253,0.00023369089467450976
0.6030150753768844,0.9999743103981018,0.00023575719387736171
0.5979899497487438,1.000862717628479,0.00023268963559530675
0.592964824120603,1.0002484321594238,0.0002489553007762879
0.5879396984924623,1.0007681846618652,0.0002486745361238718
0.5829145728643217,1.0006382465362549,0.00025177604402415454
0.5778894472361809,1.0005989074707031,0.0002682747144717723
0.5728643216080402,1.0009759664535522,0.0002742383803706616
0.5678391959798995,1.0000708103179932,0.0002627838111948222
0.5628140703517588,1.000535488128662,0.0002771083090920001
0.5577889447236181,1.0000450611114502,0.00029769272077828646
0.5527638190954773,1.00080144405365,0.00030159088782966137
0.5477386934673367,1.0004006624221802,0.00029693625401705503
0.542713567839196,1.000399112701416,0.0002995941904373467
0.5376884422110553,1.0006054639816284,0.0003144212532788515
0.5326633165829145,0.999914288520813,0.000316195742925629
0.5276381909547738,1.0001602172851562,0.0003158530162181705
0.5226130653266332,1.0003682374954224,0.0003280464734416455
0.5175879396984925,1.0006260871887207,0.00035595952067524195
0.5125628140703518,1.000283122062683,0.00033453910145908594
0.507537688442211,1.001030683517456,0.0003458003047853708
0.5025125628140703,1.00047767162323,0.000358140270691365
0.4974874371859297,1.0008143186569214,0.0003710713644977659
0.49246231155778897,1.0004775524139404,0.0003765822038985789
0.48743718592964824,1.0002775192260742,0.0003867331543006003
0.4824120603015075,1.000506043434143,0.0003884306061081588
0.4773869346733668,1.000283122062683,0.0003910458763130009
0.4723618090452262,1.000223159790039,0.000399795884732157
0.46733668341708545,1.000420331954956,0.0004083099483978003
0.4623115577889447,1.0006916522979736,0.00041667610639706254
0.457286432160804,0.9999526143074036,0.0004245458694640547
0.4522613065326633,1.0003830194473267,0.00043139318586327136
0.44723618090452266,0.9995786547660828,0.00045754743041470647
0.44221105527638194,1.0010567903518677,0.0004540316585917026
0.4371859296482412,1.0003498792648315,0.000467352889245376
0.4321608040201005,1.0005550384521484,0.0004759565636049956
0.42713567839195976,1.0008659362792969,0.00047280071885325015
0.42211055276381915,1.0008291006088257,0.0005063060089014471
0.4170854271356784,1.0007292032241821,0.0005015542847104371
0.4120603015075377,1.0007078647613525,0.0005180608131922781
0.40703517587939697,1.0006964206695557,0.0005196813144721091
0.40201005025125625,1.0006953477859497,0.0005418996443040669
0.39698492462311563,1.0006266832351685,0.0005585072794929147
0.3919597989949749,1.0010085105895996,0.0005776734324172139
0.3869346733668342,1.000622034072876,0.0005722609348595142
0.38190954773869346,1.0008370876312256,0.0005818145582452416
0.37688442211055273,1.000575304031372,0.0005956849781796336
0.371859296482412,1.0008612871170044,0.0005911500193178654
0.3668341708542714,1.0008487701416016,0.0006216495530679822
0.36180904522613067,1.0011799335479736,0.0006098072044551373
0.35678391959798994,1.0005481243133545,0.000646742875687778
0.3517587939698492,1.0012180805206299,0.000654982402920723
0.3467336683417085,1.0012928247451782,0.0006785952136851847
0.3417085427135679,1.0010247230529785,0.0006951404502615333
0.33668341708542715,1.0012197494506836,0.0006964976782910526
0.3316582914572864,1.00105619430542,0.000722194614354521
0.3266331658291457,1.0010086297988892,0.0007287436746992171
0.321608040201005,1.0008591413497925,0.0007070411229506135
0.31658291457286436,1.0010120868682861,0.0007794994162395597
0.31155778894472363,1.0007728338241577,0.0007770009688101709
0.3065326633165829,1.0009773969650269,0.0007769307703711092
0.3015075376884422,1.0009396076202393,0.0007899237098172307
0.29648241206030146,1.0009398460388184,0.000803450820967555
0.29145728643216084,1.0011523962020874,0.0008209554362110794
0.2864321608040201,1.0015990734100342,0.0008486494771204889
0.2814070351758794,1.001640796661377,0.0008609837386757135
0.27638190954773867,1.0015662908554077,0.000862305925693363
0.27135678391959794,1.0013365745544434,0.0008966036839410663
0.26633165829145733,1.0012850761413574,0.0008989595808088779
0.2613065326633166,1.0017499923706055,0.0009126501972787082
0.2562814070351759,1.001580834388733,0.0009085481869988143
0.25125628140703515,1.0013552904129028,0.0009405116434209049
0.24623115577889443,1.0022283792495728,0.00092567183310166
0.24120603015075381,1.0019007921218872,0.0009593601571395993
0.2361809045226131,1.001821517944336,0.0009830172639340162
0.23115577889447236,1.0020856857299805,0.0010019608307629824
0.22613065326633164,1.0015230178833008,0.0010195563081651926
0.2211055276381909,1.002073049545288,0.0010472044814378023
0.2160804020100503,1.0020042657852173,0.0010577531065791845
0.21105527638190957,1.0022691488265991,0.0010576997883617878
0.20603015075376885,1.0025322437286377,0.0010824640048667789
0.20100502512562812,1.002424955368042,0.0010885976953431964
0.1959798994974874,1.0024107694625854,0.0011078487150371075
0.19095477386934678,1.0029414892196655,0.0011327832471579313
0.18592964824120606,1.0028077363967896,0.001118553802371025
0.18090452261306533,1.0033793449401855,0.0011817136546596885
0.1758793969849246,1.0034101009368896,0.0011685447534546256
0.17085427135678388,1.003376841545105,0.0012581947958096862
0.16582914572864327,1.0030248165130615,0.001223503495566547
0.16080402010050254,1.0040236711502075,0.0012888936325907707
0.15577889447236182,1.0037182569503784,0.0013249313924461603
0.1507537688442211,1.0040158033370972,0.0013502774527296424
0.14572864321608037,1.0037682056427002,0.0013837224105373025
0.14070351758793975,1.0046696662902832,0.0014524441212415695
0.13567839195979903,1.003848671913147,0.0014565844321623445
0.1306532663316583,1.0043675899505615,0.0015181278577074409
0.12562814070351758,1.0042877197265625,0.0015245175454765558
0.12060301507537685,1.0044370889663696,0.0015815006336197257
0.11557788944723613,1.0048658847808838,0.0016358817229047418
0.11055276381909551,1.0053411722183228,0.0017325757071375847
0.10552763819095479,1.0049266815185547,0.001757618854753673
0.10050251256281406,1.0048906803131104,0.0019141040975227952
0.09547738693467334,1.004698395729065,0.001938991597853601
0.09045226130653261,1.0050240755081177,0.0020537793170660734
0.085427135678392,1.0053739547729492,0.0021187325473874807
0.08040201005025127,1.00609290599823,0.0022398384753614664
0.07537688442211055,1.0053410530090332,0.002369609195739031
0.07035175879396982,1.0061495304107666,0.0025283407885581255
0.0653266331658291,1.0060937404632568,0.0026904603000730276
0.06030150753768848,1.005948781967163,0.0029137430246919394
0.055276381909547756,1.0065432786941528,0.003115838160738349
0.05025125628140703,1.007169485092163,0.0033989367075264454
0.045226130653266305,1.006812572479248,0.003708822652697563
0.04020100502512558,1.0084140300750732,0.0041055139154195786
0.035175879396984966,1.0083574056625366,0.0045600878074765205
0.03015075376884424,1.008495807647705,0.0051206983625888824
0.025125628140703515,1.0091309547424316,0.005929578561335802
0.02010050251256279,1.0110679864883423,0.006993401795625687
0.015075376884422065,1.0088170766830444,0.008518017828464508
0.01005025125628145,1.009900689125061,0.01097923144698143
0.005025125628140725,1.0103647708892822,0.01569870300590992
0.0,1.0005712509155273,0.02210911549627781


==> celeba_flow_indp_super_resolution.csv <==
t,a_v,a_l
1.0,0.9972853064537048,0.0013001230545341969
0.9979959919839679,0.9967573285102844,0.0008680890314280987
0.9959919839679359,0.9981929063796997,0.0005798922502435744
0.9939879759519038,0.9966142773628235,0.00045051416964270175
0.9919839679358717,0.9934465885162354,0.0003915723937097937
0.9899799599198397,0.9910709857940674,0.0003815197560470551
0.9879759519038076,0.9920878410339355,0.00034720648545771837
0.9859719438877755,0.9888501167297363,0.00038278353167697787
0.9839679358717435,0.98701012134552,0.00036853866185992956
0.9819639278557114,0.9889107942581177,0.0003466085181571543
0.9799599198396793,0.9932737946510315,0.0003701883542817086
0.9779559118236473,0.9952269196510315,0.0003549042739905417
0.9759519038076152,0.9937204718589783,0.0003890767984557897
0.9739478957915831,0.9951687455177307,0.0005351697327569127
0.9719438877755511,0.9910353422164917,0.0004580490349326283
0.969939879759519,0.9962092041969299,0.00046361994463950396
0.9679358717434869,0.9963606595993042,0.0005192826502025127
0.9659318637274549,0.9967085123062134,0.0005743014044128358
0.9639278557114228,0.9954903721809387,0.0005594234098680317
0.9619238476953907,0.9905438423156738,0.0005259074387140572
0.9599198396793587,0.9927375316619873,0.0005724951042793691
0.9579158316633266,0.9985427260398865,0.0006037368439137936
0.9559118236472945,0.9976174831390381,0.0006134289433248341
0.9539078156312625,0.9954649806022644,0.0005895989015698433
0.9519038076152304,0.9919054508209229,0.0005880841636098921
0.9498997995991983,0.996148943901062,0.0007124831317923963
0.9478957915831663,0.9959841370582581,0.000660554738715291
0.9458917835671343,0.9972009658813477,0.0006666292902082205
0.9438877755511021,0.9936258792877197,0.0006307906587608159
0.9418837675350702,0.9941990375518799,0.0006680898950435221
0.9398797595190381,0.9995704889297485,0.0008470441098324955
0.9378757515030061,0.9956459403038025,0.0006935108103789389
0.935871743486974,0.9979329109191895,0.0008341001812368631
0.9338677354709419,0.9994357228279114,0.0007557736244052649
0.9318637274549099,1.0000518560409546,0.0008153347880579531
0.9298597194388778,0.9983798861503601,0.0008769421838223934
0.9278557114228457,0.9991021752357483,0.0009091265383176506
0.9258517034068137,1.0003728866577148,0.0008064794819802046
0.9238476953907816,0.9987767934799194,0.0008550190250389278
0.9218436873747495,0.9980857968330383,0.0008465032442472875
0.9198396793587175,1.0006688833236694,0.000943831168115139
0.9178356713426854,0.9992509484291077,0.0009559065802022815
0.9158316633266533,0.9985727667808533,0.0009990487014874816
0.9138276553106213,0.9971247911453247,0.000992273329757154
0.9118236472945892,0.9997584223747253,0.0010363874025642872
0.9098196392785571,1.0005301237106323,0.0010973801836371422
0.9078156312625251,0.9978682398796082,0.000994406989775598
0.905811623246493,0.9987968802452087,0.0010180308017879725
0.9038076152304609,0.9982793927192688,0.0010400832397863269
0.9018036072144289,1.000304937362671,0.001193891977891326
0.8997995991983968,0.9995782971382141,0.0012547693913802505
0.8977955911823647,0.9995390176773071,0.0011726976372301579
0.8957915831663327,1.0002824068069458,0.00123574398458004
0.8937875751503006,1.0004650354385376,0.0012474991381168365
0.8917835671342685,1.0007939338684082,0.0012815296649932861
0.8897795591182365,1.0011146068572998,0.0012532855616882443
0.8877755511022044,1.001965045928955,0.0014599981950595975
0.8857715430861723,0.9997451901435852,0.0013811381068080664
0.8837675350701403,0.9999315738677979,0.0013595313066616654
0.8817635270541082,0.9997302889823914,0.0011906169820576906
0.8797595190380761,0.9995524287223816,0.0014119775732979178
0.8777555110220441,1.0007641315460205,0.0014096185332164168
0.875751503006012,0.9985772371292114,0.0013970889849588275
0.87374749498998,0.9983356595039368,0.0014102858258411288
0.8717434869739479,0.9995498061180115,0.0014521193224936724
0.8697394789579158,1.0013084411621094,0.0015486585907638073
0.8677354709418837,1.0004206895828247,0.0015482672024518251
0.8657314629258517,1.0011329650878906,0.0014831677544862032
0.8637274549098196,0.999565839767456,0.001709277043119073
0.8617234468937875,0.9995569586753845,0.0017541457200422883
0.8597194388777555,0.9998666644096375,0.001667785458266735
0.8577154308617234,0.999487042427063,0.0018187795067206025
0.8557114228456913,1.0004032850265503,0.001802371465601027
0.8537074148296593,1.0005618333816528,0.001918874098919332
0.8517034068136272,0.9993014931678772,0.0018732314929366112
0.8496993987975952,1.0007845163345337,0.001796573051251471
0.8476953907815631,1.000708818435669,0.0017453006003051996
0.845691382765531,0.999168872833252,0.0017126717139035463
0.8436873747494991,1.0014667510986328,0.0019868453964591026
0.8416833667334669,1.0001695156097412,0.0020133736543357372
0.8396793587174349,1.0001498460769653,0.0018463080050423741
0.8376753507014028,1.0001016855239868,0.0021088956855237484
0.8356713426853708,1.0008201599121094,0.0021872511133551598
0.8336673346693386,1.0003247261047363,0.0019318294944241643
0.8316633266533067,1.0014503002166748,0.0023263839539140463
0.8296593186372745,1.001448631286621,0.0021247281692922115
0.8276553106212425,1.0010026693344116,0.002364947460591793
0.8256513026052104,1.0006734132766724,0.0022692778147757053
0.8236472945891784,0.999549150466919,0.0023875494953244925
0.8216432865731462,1.0007411241531372,0.0023107738234102726
0.8196392785571143,1.0007439851760864,0.002478739246726036
0.8176352705410822,1.000251293182373,0.002134933602064848
0.8156312625250501,1.0005693435668945,0.0025220962706953287
0.8136272545090181,0.9996219873428345,0.002400836441665888
0.811623246492986,1.0003399848937988,0.002502461662515998
0.8096192384769539,0.9994598031044006,0.002442914992570877
0.8076152304609219,0.9998170137405396,0.0026414748281240463
0.8056112224448898,0.9999653100967407,0.002639457816258073
0.8036072144288577,1.0008130073547363,0.0026642095763236284
0.8016032064128257,1.0007359981536865,0.002704956103116274
0.7995991983967936,1.0005217790603638,0.002712017158046365
0.7975951903807615,0.9997685551643372,0.0025216038338840008
0.7955911823647295,0.9993305206298828,0.0027512169908732176
0.7935871743486974,0.9997610449790955,0.0026311769615858793
0.7915831663326653,1.000423550605774,0.002863634377717972
0.7895791583166333,0.9992106556892395,0.0026133470237255096
0.7875751503006012,1.0006804466247559,0.0027539501897990704
0.7855711422845691,1.0001742839813232,0.002981577767059207
0.7835671342685371,0.999237596988678,0.0028052600100636482
0.781563126252505,1.0007328987121582,0.0031035232823342085
0.779559118236473,0.999224841594696,0.003042088821530342
0.7775551102204409,1.0010260343551636,0.0029844020027667284
0.7755511022044088,1.0004887580871582,0.0031577555928379297
0.7735470941883767,1.0008716583251953,0.003233390860259533
0.7715430861723447,1.0003881454467773,0.003242326667532325
0.7695390781563126,1.0001907348632812,0.0032475886400789022
0.7675350701402806,1.0007436275482178,0.003362828865647316
0.7655310621242485,1.0008660554885864,0.003418099135160446
0.7635270541082164,1.000111699104309,0.003350296523422003
0.7615230460921844,1.0006264448165894,0.003406653180718422
0.7595190380761523,1.0004758834838867,0.003225804539397359
0.7575150300601202,1.0007416009902954,0.003358143148943782
0.7555110220440882,1.0009338855743408,0.003404604271054268
0.7535070140280561,1.000295877456665,0.00354402931407094
0.751503006012024,0.999643087387085,0.0035850265994668007
0.7494989979959921,1.0009369850158691,0.003816267941147089
0.7474949899799599,1.000849723815918,0.0036783625837415457
0.7454909819639279,1.0006828308105469,0.003961971960961819
0.7434869739478958,0.9996247887611389,0.003640000009909272
0.7414829659318638,1.000502586364746,0.003995968494564295
0.7394789579158316,1.0003796815872192,0.003841328201815486
0.7374749498997997,1.0007297992706299,0.0037334361113607883
0.7354709418837675,1.0005683898925781,0.003952519036829472
0.7334669338677355,1.0010007619857788,0.004099144600331783
0.7314629258517034,1.0005325078964233,0.00390869565308094
0.7294589178356714,1.000351071357727,0.004073573276400566
0.7274549098196392,1.000476360321045,0.004202562849968672
0.7254509018036073,0.999423086643219,0.004150731023401022
0.7234468937875751,1.000501275062561,0.00428664730861783
0.7214428857715431,1.0006005764007568,0.004261097405105829
0.719438877755511,1.0000207424163818,0.004298667423427105
0.717434869739479,1.0003888607025146,0.004203915596008301
0.7154308617234468,1.0006072521209717,0.00426112674176693
0.7134268537074149,1.0005232095718384,0.004403053317219019
0.7114228456913827,0.999521017074585,0.004404968116432428
0.7094188376753507,1.0001486539840698,0.0041473256424069405
0.7074148296593186,1.0001726150512695,0.004519181791692972
0.7054108216432866,1.0004726648330688,0.004816554486751556
0.7034068136272544,1.0003753900527954,0.00433182530105114
0.7014028056112225,1.0002633333206177,0.004304211586713791
0.6993987975951903,1.000914216041565,0.004508880898356438
0.6973947895791583,0.9999610185623169,0.0041692438535392284
0.6953907815631262,1.0006238222122192,0.004865485243499279
0.6933867735470942,1.0003818273544312,0.004686321131885052
0.6913827655310621,1.0001611709594727,0.004719452001154423
0.6893787575150301,1.0001496076583862,0.0050112479366362095
0.687374749498998,1.0003609657287598,0.005208267364650965
0.685370741482966,1.000474452972412,0.005062535870820284
0.6833667334669339,1.0005244016647339,0.00501010287553072
0.6813627254509018,1.000422477722168,0.00511811301112175
0.6793587174348698,1.0001147985458374,0.005114282481372356
0.6773547094188377,1.000087857246399,0.005169580224901438
0.6753507014028056,1.0002532005310059,0.005243266932666302
0.6733466933867736,1.000274896621704,0.005316263064742088
0.6713426853707415,1.0004452466964722,0.005209144204854965
0.6693386773547094,1.0005786418914795,0.005514597520232201
0.6673346693386774,1.0005728006362915,0.005506763234734535
0.6653306613226453,1.0006476640701294,0.005230809096246958
0.6633266533066132,1.0004961490631104,0.005807468201965094
0.6613226452905812,1.000191330909729,0.005453342571854591
0.6593186372745491,1.0002638101577759,0.005671883001923561
0.657314629258517,1.001070261001587,0.005400545429438353
0.655310621242485,0.9999366998672485,0.005888496059924364
0.6533066132264529,1.0002198219299316,0.0059291343204677105
0.6513026052104208,1.000302791595459,0.00626689987257123
0.6492985971943888,1.000340461730957,0.006021838169544935
0.6472945891783567,1.0007292032241821,0.0054726735688745975
0.6452905811623246,1.0001715421676636,0.005955457221716642
0.6432865731462926,1.000179409980774,0.00560336746275425
0.6412825651302605,1.0001765489578247,0.005860089790076017
0.6392785571142284,1.0003957748413086,0.006040280219167471
0.6372745490981964,1.0002466440200806,0.005958026275038719
0.6352705410821644,1.0004472732543945,0.005965946242213249
0.6332665330661322,1.0011216402053833,0.005906795151531696
0.6312625250501003,1.0006123781204224,0.006138479337096214
0.6292585170340681,1.0007916688919067,0.006536608096212149
0.6272545090180361,1.0002042055130005,0.006870488170534372
0.625250501002004,1.0003936290740967,0.006805994547903538
0.623246492985972,1.0002679824829102,0.006640580017119646
0.6212424849699398,1.0000391006469727,0.006928941700607538
0.6192384769539079,1.0002578496932983,0.0069384402595460415
0.6172344689378757,1.0004860162734985,0.007223441265523434
0.6152304609218437,1.000124454498291,0.007154965773224831
0.6132264529058116,1.000470519065857,0.007066058926284313
0.6112224448897796,1.0004324913024902,0.007162017747759819
0.6092184368737474,1.000777006149292,0.007379159331321716
0.6072144288577155,1.000663161277771,0.007391422055661678
0.6052104208416833,1.0008939504623413,0.007145287003368139
0.6032064128256514,1.0002129077911377,0.007176267448812723
0.6012024048096192,1.000474452972412,0.0072668250650167465
0.5991983967935872,1.0004146099090576,0.007244034670293331
0.597194388777555,1.0010040998458862,0.007639629766345024
0.5951903807615231,1.000948190689087,0.007847540080547333
0.5931863727454909,1.0007266998291016,0.007642770651727915
0.591182364729459,1.0008553266525269,0.0078075118362903595
0.5891783567134268,1.000372290611267,0.007868858054280281
0.5871743486973948,1.0003582239151,0.008001419715583324
0.5851703406813626,1.0005446672439575,0.007673875894397497
0.5831663326653307,1.0002347230911255,0.007914826273918152
0.5811623246492986,1.001197338104248,0.007978534325957298
0.5791583166332666,1.0002361536026,0.008445403538644314
0.5771543086172345,1.0000600814819336,0.008491071872413158
0.5751503006012024,1.0003395080566406,0.008245626464486122
0.5731462925851704,1.0000149011611938,0.00853254646062851
0.5711422845691383,1.0006405115127563,0.008350393734872341
0.5691382765531062,0.999882698059082,0.008482975885272026
0.5671342685370742,1.000257134437561,0.008437445387244225
0.5651302605210421,1.000458002090454,0.008674969896674156
0.56312625250501,1.0005699396133423,0.008898566477000713
0.561122244488978,1.0004488229751587,0.009189235977828503
0.5591182364729459,1.000002145767212,0.008909936062991619
0.5571142284569138,1.0007344484329224,0.008721102960407734
0.5551102204408818,1.0001171827316284,0.009354198351502419
0.5531062124248497,1.000393033027649,0.009060777723789215
0.5511022044088176,1.000553846359253,0.0089043490588665
0.5490981963927856,1.0007318258285522,0.009358682669699192
0.5470941883767535,1.000027060508728,0.00928487628698349
0.5450901803607214,1.0004884004592896,0.009357918985188007
0.5430861723446894,1.0000604391098022,0.009541465900838375
0.5410821643286573,1.0008368492126465,0.009734814055263996
0.5390781563126252,1.00028657913208,0.009766597300767899
0.5370741482965932,1.000556468963623,0.00982591975480318
0.5350701402805611,1.0000592470169067,0.010010950267314911
0.533066132264529,1.0005689859390259,0.010176350362598896
0.531062124248497,1.0004618167877197,0.010243015363812447
0.5290581162324649,1.000593662261963,0.00985851138830185
0.5270541082164328,1.0001450777053833,0.010093902237713337
0.5250501002004009,1.0005818605422974,0.010571532882750034
0.5230460921843687,1.0005578994750977,0.010569487698376179
0.5210420841683367,1.0011069774627686,0.0101726483553648
0.5190380761523046,1.0006153583526611,0.010724758729338646
0.5170340681362726,1.0003652572631836,0.01100166980177164
0.5150300601202404,1.0006006956100464,0.010562286712229252
0.5130260521042085,1.0006712675094604,0.011013803072273731
0.5110220440881763,1.0001379251480103,0.010886245407164097
0.5090180360721444,1.0005078315734863,0.010958073660731316
0.5070140280561122,0.9999664425849915,0.01120932586491108
0.5050100200400802,1.000510573387146,0.011465374380350113
0.503006012024048,1.000532865524292,0.011309901252388954
0.5010020040080161,1.0002632141113281,0.011402769945561886
0.498997995991984,1.0006097555160522,0.011157887056469917
0.49699398797595196,1.00025475025177,0.011305239982903004
0.4949899799599199,1.0004899501800537,0.011778796091675758
0.4929859719438878,1.0003951787948608,0.012082024477422237
0.49098196392785576,1.0002232789993286,0.011918464675545692
0.4889779559118237,1.0005829334259033,0.01163355354219675
0.4869739478957916,0.9998207092285156,0.012120077386498451
0.48496993987975956,1.000300645828247,0.012036540545523167
0.4829659318637275,1.0006071329116821,0.012585999444127083
0.4809619238476954,1.000519037246704,0.012371194548904896
0.47895791583166336,1.0005269050598145,0.012508895248174667
0.4769539078156313,1.000944972038269,0.01295982114970684
0.47494989979959923,1.0006203651428223,0.012303279712796211
0.47294589178356716,1.000896692276001,0.013324395753443241
0.4709418837675351,1.0007458925247192,0.012977306731045246
0.46893787575150303,1.0005186796188354,0.012844976969063282
0.46693386773547096,1.0006418228149414,0.012800763361155987
0.4649298597194389,1.0002654790878296,0.012930518947541714
0.46292585170340683,1.0007494688034058,0.01301488559693098
0.46092184368737477,1.0001475811004639,0.013024735264480114
0.4589178356713427,1.000497579574585,0.013606355525553226
0.45691382765531063,1.0006402730941772,0.013424680568277836
0.45490981963927857,1.0001308917999268,0.014073625206947327
0.4529058116232465,1.0005830526351929,0.01397486962378025
0.45090180360721444,1.000630497932434,0.014146370813250542
0.44889779559118237,1.0006095170974731,0.014482378959655762
0.4468937875751503,1.0008139610290527,0.013996792957186699
0.44488977955911824,1.0002113580703735,0.014039120636880398
0.44288577154308617,1.0006439685821533,0.014762740582227707
0.4408817635270541,1.0006004571914673,0.014505097642540932
0.43887775551102204,1.000246286392212,0.014787162654101849
0.43687374749499,1.0005624294281006,0.014582091942429543
0.4348697394789579,1.0003710985183716,0.0146638173609972
0.43286573146292584,1.0011392831802368,0.01509462483227253
0.4308617234468938,1.000501275062561,0.015284054912626743
0.4288577154308617,1.0012834072113037,0.01552865281701088
0.42685370741482964,1.0011091232299805,0.015315650030970573
0.4248496993987976,1.0010110139846802,0.0153349032625556
0.4228456913827655,1.0009713172912598,0.015812095254659653
0.42084168336673344,1.000653624534607,0.01587715372443199
0.4188376753507014,1.000959873199463,0.01574195735156536
0.4168336673346693,1.0005747079849243,0.016211383044719696
0.41482965931863724,1.0009289979934692,0.016350045800209045
0.4128256513026052,1.000861406326294,0.016326243057847023
0.4108216432865731,1.000654697418213,0.01657298021018505
0.40881763527054105,1.0007480382919312,0.016289122402668
0.406813627254509,1.0011811256408691,0.01665855012834072
0.4048096192384769,1.0005072355270386,0.01662033051252365
0.40280561122244485,1.0004264116287231,0.0169882383197546
0.4008016032064128,1.001051664352417,0.016682174056768417
0.3987975951903807,1.0013482570648193,0.017422033473849297
0.39679358717434865,1.000925898551941,0.017135832458734512
0.3947895791583166,1.0005279779434204,0.017668260261416435
0.3927855711422845,1.001032829284668,0.017948152497410774
0.39078156312625245,1.0007046461105347,0.018296286463737488
0.3887775551102205,1.0010920763015747,0.01787864975631237
0.38677354709418843,1.0007976293563843,0.0178519356995821
0.38476953907815636,1.0010485649108887,0.018016451969742775
0.3827655310621243,1.0004576444625854,0.0160369873046875
0.38076152304609223,1.0024906396865845,0.0018494835821911693
0.37875751503006017,1.0003052949905396,0.01810896210372448
0.3767535070140281,1.000379204750061,0.01883430778980255
0.37474949899799603,1.0007930994033813,0.01838172972202301
0.37274549098196397,1.0009413957595825,0.01925439015030861
0.3707414829659319,1.0009522438049316,0.018985586240887642
0.36873747494989983,1.0013914108276367,0.01927100121974945
0.36673346693386777,1.0005035400390625,0.01920904405415058
0.3647294589178357,1.0009785890579224,0.01994781754910946
0.36272545090180364,1.0007168054580688,0.020322339609265327
0.36072144288577157,1.0005543231964111,0.020441027358174324
0.3587174348697395,1.0008432865142822,0.020313259214162827
0.35671342685370744,1.0011357069015503,0.020742839202284813
0.35470941883767537,1.0011357069015503,0.020944321528077126
0.3527054108216433,1.0009534358978271,0.021109890192747116
0.35070140280561124,1.001374363899231,0.020912451669573784
0.3486973947895792,1.0011461973190308,0.02084551565349102
0.3466933867735471,1.0012606382369995,0.021414753049612045
0.34468937875751504,1.0018504858016968,0.021514805033802986
0.342685370741483,1.0008152723312378,0.021386820822954178
0.3406813627254509,1.0010675191879272,0.02182948775589466
0.33867735470941884,1.001484751701355,0.021346034482121468
0.3366733466933868,1.0010954141616821,0.022173810750246048
0.3346693386773547,1.0012117624282837,0.02206507883965969
0.33266533066132264,1.0013076066970825,0.022111518308520317
0.3306613226452906,1.0012190341949463,0.02268746867775917
0.3286573146292585,1.0010133981704712,0.022891517728567123
0.32665330661322645,1.0010217428207397,0.023004567250609398
0.3246492985971944,1.000862956047058,0.02253376506268978
0.3226452905811623,1.0015369653701782,0.022829938679933548
0.32064128256513025,1.001258373260498,0.023446235805749893
0.3186372745490982,1.0016767978668213,0.023342430591583252
0.3166332665330661,1.001612663269043,0.023675376549363136
0.31462925851703405,1.0011621713638306,0.024243051186203957
0.312625250501002,1.0015289783477783,0.02397392876446247
0.3106212424849699,1.0010902881622314,0.02436305209994316
0.30861723446893785,1.001053810119629,0.024076834321022034
0.3066132264529058,1.001119613647461,0.024495095014572144
0.3046092184368737,1.0005624294281006,0.02489124797284603
0.30260521042084165,1.0009324550628662,0.025388412177562714
0.3006012024048096,1.0016342401504517,0.026254132390022278
0.2985971943887775,1.0013617277145386,0.02625466138124466
0.29659318637274545,1.0014537572860718,0.026559317484498024
0.2945891783567134,1.001596212387085,0.02647753804922104
0.2925851703406813,1.0016855001449585,0.027034103870391846
0.29058116232464926,1.0020474195480347,0.027143195271492004
0.2885771543086172,1.0012544393539429,0.027379589155316353
0.2865731462925851,1.0013738870620728,0.027540773153305054
0.28456913827655306,1.0015102624893188,0.027704516425728798
0.282565130260521,1.0014662742614746,0.02796824462711811
0.2805611222444889,1.0014382600784302,0.02843756414949894
0.27855711422845686,1.001250147819519,0.02785530686378479
0.2765531062124249,1.0014153718948364,0.028787463903427124
0.27454909819639284,1.002151608467102,0.02909925952553749
0.27254509018036077,1.0014039278030396,0.029516274109482765
0.2705410821643287,1.0014251470565796,0.02910204976797104
0.26853707414829664,1.0017242431640625,0.029563086107373238
0.2665330661322646,1.0017220973968506,0.02998187020421028
0.2645290581162325,1.001548171043396,0.02993769757449627
0.26252505010020044,1.0018293857574463,0.029801785945892334
0.2605210420841684,1.001425862312317,0.03005511313676834
0.2585170340681363,1.0022183656692505,0.030605431646108627
0.25651302605210424,1.0014537572860718,0.03119477815926075
0.2545090180360722,1.0015792846679688,0.03128243610262871
0.2525050100200401,1.0024065971374512,0.03092229552567005
0.25050100200400804,1.0016160011291504,0.030875634402036667
0.24849699398797598,1.0021241903305054,0.031467560678720474
0.2464929859719439,1.001965880393982,0.031505703926086426
0.24448897795591185,1.0023967027664185,0.0316556878387928
0.24248496993987978,1.0015829801559448,0.031710103154182434
0.2404809619238477,1.0023103952407837,0.03038700856268406
0.23847695390781565,1.0025391578674316,0.02819492295384407
0.23647294589178358,1.0029605627059937,0.027593174949288368
0.23446893787575152,1.0024811029434204,0.026961786672472954
0.23246492985971945,1.0031591653823853,0.028457054868340492
0.23046092184368738,1.0028579235076904,0.028894737362861633
0.22845691382765532,1.0029298067092896,0.028786301612854004
0.22645290581162325,1.0028448104858398,0.028653251007199287
0.22444889779559118,1.002453088760376,0.027964118868112564
0.22244488977955912,1.002957820892334,0.02855074591934681
0.22044088176352705,1.0029274225234985,0.028150953352451324
0.218436873747495,1.0030452013015747,0.027962028980255127
0.21643286573146292,1.0028080940246582,0.027723073959350586
0.21442885771543085,1.0030694007873535,0.028115086257457733
0.2124248496993988,1.0028148889541626,0.028435118496418
0.21042084168336672,1.0034809112548828,0.028080061078071594
0.20841683366733466,1.0032461881637573,0.029339471831917763
0.2064128256513026,1.0029596090316772,0.028723211959004402
0.20440881763527052,1.0032334327697754,0.029085403308272362
0.20240480961923846,1.0037636756896973,0.029039282351732254
0.2004008016032064,1.0033997297286987,0.0280657596886158
0.19839679358717432,1.0037370920181274,0.029843538999557495
0.19639278557114226,1.0038517713546753,0.02906460128724575
0.1943887775551102,1.0040028095245361,0.029978543519973755
0.19238476953907813,1.002943992614746,0.029964754357933998
0.19038076152304606,1.0037860870361328,0.029356179758906364
0.188376753507014,1.0039225816726685,0.030773116275668144
0.18637274549098193,1.0036147832870483,0.03025488555431366
0.18436873747494986,1.0037140846252441,0.030141271650791168
0.1823647294589178,1.0037873983383179,0.030590390786528587
0.18036072144288573,1.0043373107910156,0.03159790858626366
0.17835671342685366,1.0046424865722656,0.03067159838974476
0.1763527054108216,1.0039401054382324,0.03142550587654114
0.17434869739478953,1.0041836500167847,0.031768474727869034
0.17234468937875747,1.004105806350708,0.031877364963293076
0.1703406813627254,1.0041682720184326,0.03259044885635376
0.16833667334669333,1.0047855377197266,0.0322565995156765
0.16633266533066138,1.0045777559280396,0.03243058919906616
0.1643286573146293,1.0038546323776245,0.03301587328314781
0.16232464929859725,1.004615306854248,0.033191047608852386
0.16032064128256518,1.0043282508850098,0.033558640629053116
0.1583166332665331,1.0046957731246948,0.033881962299346924
0.15631262525050105,1.0049511194229126,0.03462138772010803
0.15430861723446898,1.0048930644989014,0.03452417999505997
0.15230460921843691,1.0049543380737305,0.03547370061278343
0.15030060120240485,1.0060421228408813,0.03508707880973816
0.14829659318637278,1.0044784545898438,0.036437250673770905
0.14629258517034072,1.0050216913223267,0.0353802815079689
0.14428857715430865,1.004602074623108,0.03608778491616249
0.14228456913827658,1.0054240226745605,0.03623312711715698
0.14028056112224452,1.0055431127548218,0.03746950626373291
0.13827655310621245,1.0057480335235596,0.03711423650383949
0.13627254509018039,1.005599021911621,0.03925232216715813
0.13426853707414832,1.0061559677124023,0.0373905710875988
0.13226452905811625,1.0059484243392944,0.039751604199409485
0.1302605210420842,1.0063434839248657,0.03784601390361786
0.12825651302605212,1.0055776834487915,0.040915872901678085
0.12625250501002006,1.0062421560287476,0.03964637592434883
0.12424849699398799,1.0061240196228027,0.04142706096172333
0.12224448897795592,1.0067212581634521,0.04093104228377342
0.12024048096192386,1.0062460899353027,0.0429694727063179
0.11823647294589179,1.0071300268173218,0.04199400916695595
0.11623246492985972,1.007181167602539,0.043828222900629044
0.11422845691382766,1.0068730115890503,0.042638830840587616
0.11222444889779559,1.0065850019454956,0.04502500966191292
0.11022044088176353,1.0074348449707031,0.04518195614218712
0.10821643286573146,1.007704734802246,0.04626300558447838
0.1062124248496994,1.0082677602767944,0.04487030580639839
0.10420841683366733,1.0074577331542969,0.04760817810893059
0.10220440881763526,1.008051872253418,0.046954259276390076
0.1002004008016032,1.0077601671218872,0.04972124844789505
0.09819639278557113,1.0085901021957397,0.04853060469031334
0.09619238476953906,1.0087937116622925,0.049996692687273026
0.094188376753507,1.00889253616333,0.04992304742336273
0.09218436873747493,1.0085265636444092,0.05269235372543335
0.09018036072144286,1.0096770524978638,0.05279955267906189
0.0881763527054108,1.0092883110046387,0.0535736083984375
0.08617234468937873,1.0101237297058105,0.05533892661333084
0.08416833667334667,1.0104314088821411,0.05677396431565285
0.0821643286573146,1.0115069150924683,0.057446785271167755
0.08016032064128253,1.011667013168335,0.058768823742866516
0.07815631262525047,1.0108450651168823,0.059792641550302505
0.0761523046092184,1.011763572692871,0.06102137267589569
0.07414829659318634,1.0122463703155518,0.06243496015667915
0.07214428857715427,1.0124492645263672,0.06421741098165512
0.0701402805611222,1.0133470296859741,0.06494583934545517
0.06813627254509014,1.0143665075302124,0.06603129208087921
0.06613226452905807,1.0139766931533813,0.0681903287768364
0.064128256513026,1.014520525932312,0.07006537914276123
0.06212424849699394,1.0169470310211182,0.07014340162277222
0.06012024048096187,1.0164742469787598,0.07144603878259659
0.05811623246492981,1.0173766613006592,0.07146596908569336
0.05611222444889774,1.0168473720550537,0.07192207872867584
0.054108216432865786,1.017138957977295,0.07222407311201096
0.05210420841683372,1.017684817314148,0.07100435346364975
0.05010020040080165,1.0191099643707275,0.07167650014162064
0.04809619238476959,1.0171350240707397,0.07014581561088562
0.04609218436873752,1.0169460773468018,0.0699220597743988
0.044088176352705455,1.0167937278747559,0.06900214403867722
0.04208416833667339,1.0179357528686523,0.06888115406036377
0.04008016032064132,1.017468810081482,0.06754303723573685
0.038076152304609256,1.0167675018310547,0.06663055717945099
0.03607214428857719,1.0170481204986572,0.06590831279754639
0.034068136272545124,1.017192006111145,0.06423920392990112
0.03206412825651306,1.015418529510498,0.06329665333032608
0.030060120240480992,1.014986515045166,0.06229645386338234
0.028056112224448926,1.0137213468551636,0.06184076517820358
0.02605210420841686,1.0155465602874756,0.05984653905034065
0.024048096192384794,1.0131614208221436,0.058844584971666336
0.022044088176352727,1.011269450187683,0.05784241482615471
0.02004008016032066,1.0094574689865112,0.05681183561682701
0.018036072144288595,1.00652277469635,0.05501421168446541
0.01603206412825653,1.0043803453445435,0.052961017936468124
0.014028056112224463,0.9999188184738159,0.049909140914678574
0.012024048096192397,0.9960559606552124,0.04750309884548187
0.01002004008016033,0.9907398223876953,0.04481903836131096
0.008016032064128265,0.9842087030410767,0.04054781049489975
0.006012024048096198,0.971316933631897,0.036810196936130524
0.004008016032064132,0.9515320062637329,0.02952541597187519
0.002004008016032066,0.8993194699287415,0.01896231435239315
0.0,0.6331558227539062,0.008882499299943447

